Mean Square Prediction Error of Misspecified Gaussian Process Models

Nonparametric modeling approaches show very promising results in the area of system identification and control. A naturally provided model confidence is highly relevant for system-theoretical considerations to provide guarantees for application scenarios. Gaussian process regression represents one approach which provides such an indicator for the model confidence. However, this measure is only valid if the covariance function and its hyperparameters fit the underlying data generating process. In this paper, we derive an upper bound for the mean square prediction error of misspecified Gaussian process models based on a pseudo-concave optimization problem. We present application scenarios and a simulation to compare the derived upper bound with the true mean square error.

==> data/figure1_model_GP.dat <==
  -7.0000000e+00  -4.5506356e-02   2.3531249e+00   2.0230758e+00   2.5883363e-01   7.8627643e-01
  -6.9396985e+00  -4.8583570e-02   2.3455323e+00   1.9378498e+00   1.0214270e-01   7.9019173e-01
  -6.8793970e+00  -5.1755667e-02   2.3369188e+00   1.8483349e+00  -4.7939648e-02   7.8184575e-01
  -6.8190955e+00  -5.5012894e-02   2.3271829e+00   1.7676383e+00  -1.7814861e-01   7.6885677e-01
  -6.7587940e+00  -5.8343867e-02   2.3162190e+00   1.7030627e+00  -2.7924879e-01   7.6157323e-01
  -6.6984925e+00  -6.1735512e-02   2.3039172e+00   1.6652569e+00  -3.4338724e-01   7.6414608e-01
  -6.6381910e+00  -6.5173025e-02   2.2901648e+00   1.6698215e+00  -3.6341841e-01   7.6662512e-01
  -6.5778894e+00  -6.8639840e-02   2.2748466e+00   1.7235899e+00  -3.3634046e-01   7.5527848e-01
  -6.5175879e+00  -7.2117624e-02   2.2578461e+00   1.8154344e+00  -2.6791700e-01   7.2646230e-01
  -6.4572864e+00  -7.5586276e-02   2.2390465e+00   1.9248142e+00  -1.7379452e-01   6.8245186e-01
  -6.3969849e+00  -7.9023961e-02   2.2183322e+00   2.0348499e+00  -6.9850638e-02   6.2141447e-01
  -6.3366834e+00  -8.2407154e-02   2.1955898e+00   2.1364671e+00   3.7631186e-02   5.4308617e-01
  -6.2763819e+00  -8.5710716e-02   2.1707097e+00   2.2297058e+00   1.4570856e-01   4.5676763e-01
  -6.2160804e+00  -8.8907988e-02   2.1435877e+00   2.3190893e+00   2.4721667e-01   3.7695770e-01
  -6.1557789e+00  -9.1970912e-02   2.1141262e+00   2.4011491e+00   3.3799328e-01   3.1483146e-01
  -6.0954774e+00  -9.4870181e-02   2.0822363e+00   2.4610633e+00   4.2285142e-01   2.6982029e-01
  -6.0351759e+00  -9.7575409e-02   2.0478391e+00   2.4834812e+00   5.1058792e-01   2.3211621e-01
  -5.9748744e+00  -1.0005534e-01   2.0108676e+00   2.4619991e+00   6.0447843e-01   1.9582016e-01
  -5.9145729e+00  -1.0227805e-01   1.9712682e+00   2.3985761e+00   6.9814327e-01   1.6115773e-01
  -5.8542714e+00  -1.0421123e-01   1.9290025e+00   2.2993663e+00   7.8391681e-01   1.2876543e-01
  -5.7939698e+00  -1.0582245e-01   1.8840486e+00   2.1764130e+00   8.6437272e-01   1.0379836e-01
  -5.7336683e+00  -1.0707943e-01   1.8364028e+00   2.0462423e+00   9.4957194e-01   9.7681108e-02
  -5.6733668e+00  -1.0795040e-01   1.7860808e+00   1.9192476e+00   1.0463634e+00   1.1935640e-01
  -5.6130653e+00  -1.0840440e-01   1.7331192e+00   1.7977130e+00   1.1505644e+00   1.6983962e-01
  -5.5527638e+00  -1.0841164e-01   1.6775764e+00   1.6809231e+00   1.2441085e+00   2.3950525e-01
  -5.4924623e+00  -1.0794385e-01   1.6195333e+00   1.5678409e+00   1.3017608e+00   3.0974460e-01
  -5.4321608e+00  -1.0697467e-01   1.5590945e+00   1.4579478e+00   1.3014769e+00   3.6634067e-01
  -5.3718593e+00  -1.0547999e-01   1.4963884e+00   1.3475790e+00   1.2347081e+00   4.0803249e-01
  -5.3115578e+00  -1.0343832e-01   1.4315678e+00   1.2312333e+00   1.1168060e+00   4.3990808e-01
  -5.2512563e+00  -1.0083115e-01   1.3648094e+00   1.1107409e+00   9.8050591e-01   4.6765430e-01
  -5.1909548e+00  -9.7643286e-02   1.2963144e+00   9.9159530e-01   8.5356664e-01   4.9196234e-01
  -5.1306533e+00  -9.3863174e-02   1.2263071e+00   8.7200474e-01   7.4964421e-01   5.0456970e-01
  -5.0703518e+00  -8.9483196e-02   1.1550350e+00   7.4781304e-01   6.7356158e-01   5.0018028e-01
  -5.0100503e+00  -8.4499930e-02   1.0827675e+00   6.2093655e-01   6.2201469e-01   4.8705527e-01
  -4.9497487e+00  -7.8914380e-02   1.0097946e+00   4.9462112e-01   5.8516103e-01   4.7678592e-01
  -4.8894472e+00  -7.2732153e-02   9.3642611e-01   3.7281647e-01   5.5556758e-01   4.6864289e-01
  -4.8291457e+00  -6.5963592e-02   8.6298988e-01   2.6615541e-01   5.3339657e-01   4.5482591e-01
  -4.7688442e+00  -5.8623857e-02   7.8983066e-01   1.8883498e-01   5.2430357e-01   4.3538783e-01
  -4.7085427e+00  -5.0732933e-02   7.1730893e-01   1.4630245e-01   5.3442368e-01   4.1739084e-01
  -4.6482412e+00  -4.2315589e-02   6.4580032e-01   1.2693462e-01   5.6069383e-01   4.0551368e-01
  -4.5879397e+00  -3.3401259e-02   5.7569600e-01   1.1076356e-01   5.8602069e-01   3.9576314e-01
  -4.5276382e+00  -2.4023851e-02   5.0740495e-01   8.7567760e-02   5.8622733e-01   3.7592093e-01
  -4.4673367e+00  -1.4221486e-02   4.4135987e-01   5.9488663e-02   5.4324193e-01   3.3302939e-01
  -4.4070352e+00  -4.0361627e-03   3.7802965e-01   2.9896847e-02   4.6004620e-01   2.6295611e-01
  -4.3467337e+00   6.4866620e-03   3.1794527e-01  -1.3775229e-03   3.6076587e-01   1.7476050e-01
  -4.2864322e+00   1.7298555e-02   2.6175293e-01  -3.1313981e-02   2.7081129e-01   8.7865886e-02
  -4.2261307e+00   2.8348672e-02   2.1032541e-01  -4.6135159e-02   2.0053079e-01   2.2300882e-02
  -4.1658291e+00   3.9584382e-02   1.6499730e-01  -2.9531166e-02   1.4837076e-01  -8.3356124e-03
  -4.1055276e+00   5.0951967e-02   1.2802109e-01   2.0737984e-02   1.1210638e-01  -9.4696903e-04
  -4.0452261e+00   6.2397370e-02   1.0306125e-01   9.0173689e-02   8.9565691e-02   3.0763597e-02
  -3.9849246e+00   7.3867001e-02   9.3904541e-02   1.5830996e-01   7.2024352e-02   6.5786876e-02
  -3.9246231e+00   8.5308582e-02   9.9578395e-02   2.1310449e-01   4.2368053e-02   9.3519255e-02
  -3.8643216e+00   9.6672025e-02   1.1367404e-01   2.5422011e-01  -1.6517568e-02   1.1829528e-01
  -3.8040201e+00   1.0791034e-01   1.3015118e-01   2.8110976e-01  -1.0833369e-01   1.4898102e-01
  -3.7437186e+00   1.1898052e-01   1.4557458e-01   2.8615035e-01  -2.1393013e-01   1.8815658e-01
  -3.6834171e+00   1.2984448e-01   1.5824630e-01   2.6378336e-01  -2.9997921e-01   2.2955587e-01
  -3.6231156e+00   1.4046992e-01   1.6734278e-01   2.2109485e-01  -3.4604150e-01   2.6049893e-01
  -3.5628141e+00   1.5083121e-01   1.7248646e-01   1.7497810e-01  -3.5888273e-01   2.7285581e-01
  -3.5025126e+00   1.6091016e-01   1.7355713e-01   1.4057154e-01  -3.5667529e-01   2.7474116e-01
  -3.4422111e+00   1.7069677e-01   1.7061310e-01   1.2569295e-01  -3.4849999e-01   2.7932759e-01
  -3.3819095e+00   1.8018994e-01   1.6386854e-01   1.3215232e-01  -3.3349337e-01   2.8358458e-01
  -3.3216080e+00   1.8939799e-01   1.5371092e-01   1.5349750e-01  -3.0732110e-01   2.7246633e-01
  -3.2613065e+00   1.9833915e-01   1.4076703e-01   1.7443065e-01  -2.6050463e-01   2.4126183e-01
  -3.2010050e+00   2.0704191e-01   1.2605089e-01   1.8188935e-01  -1.8211061e-01   2.0466543e-01
  -3.1407035e+00   2.1554520e-01   1.1125650e-01   1.7683007e-01  -7.0717399e-02   1.8516810e-01
  -3.0804020e+00   2.2389845e-01   9.9215786e-02   1.7406199e-01   6.3209590e-02   1.9746853e-01
  -3.0201005e+00   2.3216151e-01   9.4060486e-02   1.9353618e-01   2.0467063e-01   2.4075793e-01
  -2.9597990e+00   2.4040435e-01   9.9604555e-02   2.4964486e-01   3.3942259e-01   3.0545898e-01
  -2.8994975e+00   2.4870665e-01   1.1636326e-01   3.4359110e-01   4.5206936e-01   3.8633477e-01
  -2.8391960e+00   2.5715716e-01   1.4177237e-01   4.6283969e-01   5.3177542e-01   4.8050528e-01
  -2.7788945e+00   2.6585290e-01   1.7288573e-01   5.8317920e-01   5.8324033e-01   5.7496584e-01
  -2.7185930e+00   2.7489819e-01   2.0756451e-01   6.7663849e-01   6.2345899e-01   6.4861028e-01
  -2.6582915e+00   2.8440346e-01   2.4438146e-01   7.2414384e-01   6.7012868e-01   6.8652192e-01
  -2.5979899e+00   2.9448399e-01   2.8233643e-01   7.2089022e-01   7.3014269e-01   6.8721121e-01
  -2.5376884e+00   3.0525840e-01   3.2066947e-01   6.7393274e-01   7.9899091e-01   6.6298343e-01
  -2.4773869e+00   3.1684697e-01   3.5876074e-01   5.9990900e-01   8.6963056e-01   6.3543588e-01
  -2.4170854e+00   3.2936999e-01   3.9607928e-01   5.2578078e-01   9.3861082e-01   6.2442168e-01
  -2.3567839e+00   3.4294580e-01   4.3215686e-01   4.7897078e-01   1.0053548e+00   6.3907565e-01
  -2.2964824e+00   3.5768886e-01   4.6657489e-01   4.7047295e-01   1.0644669e+00   6.7780116e-01
  -2.2361809e+00   3.7370774e-01   4.9895794e-01   4.9321483e-01   1.1069114e+00   7.3348003e-01
  -2.1758794e+00   3.9110306e-01   5.2897097e-01   5.3656639e-01   1.1283823e+00   7.9919911e-01
  -2.1155779e+00   4.0996540e-01   5.5631829e-01   5.9942608e-01   1.1302611e+00   8.6815952e-01
  -2.0552764e+00   4.3037324e-01   5.8074356e-01   6.8581474e-01   1.1169166e+00   9.3057331e-01
  -1.9949749e+00   4.5239100e-01   6.0203006e-01   7.9340174e-01   1.0955597e+00   9.7900097e-01
  -1.9346734e+00   4.7606708e-01   6.2000111e-01   9.1057435e-01   1.0758588e+00   1.0137273e+00
  -1.8743719e+00   5.0143209e-01   6.3452029e-01   1.0228086e+00   1.0661952e+00   1.0394268e+00
  -1.8140704e+00   5.2849723e-01   6.4549142e-01   1.1196271e+00   1.0709103e+00   1.0634839e+00
  -1.7537688e+00   5.5725275e-01   6.5285821e-01   1.1974093e+00   1.0885379e+00   1.0925131e+00
  -1.6934673e+00   5.8766680e-01   6.5660350e-01   1.2594108e+00   1.1101373e+00   1.1243349e+00
  -1.6331658e+00   6.1968434e-01   6.5674820e-01   1.3136554e+00   1.1257530e+00   1.1515574e+00
  -1.5728643e+00   6.5322649e-01   6.5334974e-01   1.3670369e+00   1.1341486e+00   1.1733907e+00
  -1.5125628e+00   6.8819002e-01   6.4650027e-01   1.4162624e+00   1.1422357e+00   1.1917047e+00
  -1.4522613e+00   7.2444731e-01   6.3632440e-01   1.4468798e+00   1.1581625e+00   1.2005549e+00
  -1.3919598e+00   7.6184649e-01   6.2297674e-01   1.4431821e+00   1.1849090e+00   1.1929132e+00
  -1.3316583e+00   8.0021206e-01   6.0663915e-01   1.4013526e+00   1.2160183e+00   1.1726850e+00
  -1.2713568e+00   8.3934577e-01   5.8751780e-01   1.3338978e+00   1.2359323e+00   1.1545842e+00
  -1.2110553e+00   8.7902793e-01   5.6584008e-01   1.2584315e+00   1.2298461e+00   1.1546007e+00
  -1.1507538e+00   9.1901901e-01   5.4185146e-01   1.1881159e+00   1.1958381e+00   1.1788165e+00
  -1.0904523e+00   9.5906160e-01   5.1581239e-01   1.1310462e+00   1.1423691e+00   1.2195837e+00
  -1.0301508e+00   9.9888276e-01   4.8799521e-01   1.0933616e+00   1.0764132e+00   1.2663018e+00
  -9.6984925e-01   1.0381966e+00   4.5868134e-01   1.0819538e+00   9.9945473e-01   1.3143691e+00
  -9.0954774e-01   1.0767072e+00   4.2815871e-01   1.0992337e+00   9.1691969e-01   1.3618330e+00
  -8.4924623e-01   1.1141119e+00   3.9671963e-01   1.1386900e+00   8.4523855e-01   1.4059940e+00
  -7.8894472e-01   1.1501044e+00   3.6465929e-01   1.1889309e+00   8.0184045e-01   1.4441381e+00
  -7.2864322e-01   1.1843785e+00   3.3227505e-01   1.2391944e+00   7.9616556e-01   1.4757755e+00
  -6.6834171e-01   1.2166321e+00   2.9986712e-01   1.2814966e+00   8.3183974e-01   1.4989442e+00
  -6.0804020e-01   1.2465702e+00   2.6774103e-01   1.3132087e+00   9.0341222e-01   1.5025343e+00
  -5.4773869e-01   1.2739099e+00   2.3621327e-01   1.3353554e+00   9.9293788e-01   1.4773896e+00
  -4.8743719e-01   1.2983831e+00   2.0562197e-01   1.3520639e+00   1.0819095e+00   1.4335251e+00
  -4.2713568e-01   1.3197409e+00   1.7634672e-01   1.3726661e+00   1.1626865e+00   1.3916650e+00
  -3.6683417e-01   1.3377573e+00   1.4884447e-01   1.3978909e+00   1.2353356e+00   1.3642463e+00
  -3.0653266e-01   1.3522323e+00   1.2371381e-01   1.4124297e+00   1.2997790e+00   1.3530041e+00
  -2.4623116e-01   1.3629955e+00   1.0180154e-01   1.4054022e+00   1.3533003e+00   1.3552877e+00
  -1.8592965e-01   1.3699086e+00   8.4331566e-02   1.3859151e+00   1.3947236e+00   1.3670196e+00
  -1.2562814e-01   1.3728688e+00   7.2858366e-02   1.3675068e+00   1.4266818e+00   1.3830659e+00
  -6.5326633e-02   1.3718104e+00   6.8535841e-02   1.3552549e+00   1.4456709e+00   1.3990758e+00
  -5.0251256e-03   1.3667068e+00   7.0827942e-02   1.3523856e+00   1.4386359e+00   1.4130743e+00
   5.5276382e-02   1.3575723e+00   7.7509337e-02   1.3561030e+00   1.3961958e+00   1.4225464e+00
   1.1557789e-01   1.3444625e+00   8.6152500e-02   1.3510650e+00   1.3187329e+00   1.4186244e+00
   1.7587940e-01   1.3274753e+00   9.5028022e-02   1.3253268e+00   1.2135176e+00   1.3875209e+00
   2.3618090e-01   1.3067503e+00   1.0308825e-01   1.2874179e+00   1.0967779e+00   1.3192207e+00
   2.9648241e-01   1.2824686e+00   1.0972512e-01   1.2555777e+00   9.9119747e-01   1.2169877e+00
   3.5678392e-01   1.2548515e+00   1.1459186e-01   1.2358073e+00   9.1599809e-01   1.1007271e+00
   4.1708543e-01   1.2241590e+00   1.1750543e-01   1.2181177e+00   8.7697251e-01   9.9411999e-01
   4.7738693e-01   1.1906876e+00   1.1840004e-01   1.1836156e+00   8.6713496e-01   9.0563044e-01
   5.3768844e-01   1.1547677e+00   1.1731136e-01   1.1180387e+00   8.7539147e-01   8.2789672e-01
   5.9798995e-01   1.1167606e+00   1.1438234e-01   1.0280760e+00   8.9157575e-01   7.5476090e-01
   6.5829146e-01   1.0770548e+00   1.0988930e-01   9.3889360e-01   9.0983648e-01   6.9198868e-01
   7.1859296e-01   1.0360627e+00   1.0429231e-01   8.7207746e-01   9.2583638e-01   6.5609115e-01
   7.7889447e-01   9.9421564e-01   9.8313685e-02   8.2930427e-01   9.3272888e-01   6.6012419e-01
   8.3919598e-01   9.5196015e-01   9.3031762e-02   8.0184348e-01   9.2245455e-01   6.9425021e-01
   8.9949749e-01   9.0975286e-01   8.9915135e-02   7.8865000e-01   8.8692386e-01   7.3097638e-01
   9.5979899e-01   8.6805580e-01   9.0620416e-02   7.9770467e-01   8.2516104e-01   7.5201596e-01
   1.0201005e+00   8.2733145e-01   9.6436829e-02   8.3766098e-01   7.5197031e-01   7.6264325e-01
   1.0804020e+00   7.8803774e-01   1.0773094e-01   9.1595892e-01   6.9149647e-01   7.8205011e-01
   1.1407035e+00   7.5062309e-01   1.2396852e-01   1.0376375e+00   6.6080723e-01   8.2932203e-01
   1.2010050e+00   7.1552160e-01   1.4419939e-01   1.1975418e+00   6.6062871e-01   9.1382663e-01
   1.2613065e+00   6.8314826e-01   1.6746353e-01   1.3761863e+00   6.7618966e-01   1.0218554e+00
   1.3216080e+00   6.5389448e-01   1.9294060e-01   1.5465938e+00   6.8579259e-01   1.1164415e+00
   1.3819095e+00   6.2812384e-01   2.1995352e-01   1.6830165e+00   6.7712094e-01   1.1658788e+00
   1.4422111e+00   6.0616815e-01   2.4793203e-01   1.7679626e+00   6.5691885e-01   1.1690313e+00
   1.5025126e+00   5.8832394e-01   2.7637793e-01   1.7992018e+00   6.4288520e-01   1.1517446e+00
   1.5628141e+00   5.7484922e-01   3.0484086e-01   1.7939132e+00   6.4824057e-01   1.1437962e+00
   1.6231156e+00   5.6596083e-01   3.3290353e-01   1.7809292e+00   6.7234719e-01   1.1553570e+00
   1.6834171e+00   5.6183217e-01   3.6017356e-01   1.7842071e+00   7.0454105e-01   1.1740507e+00
   1.7437186e+00   5.6259147e-01   3.8627967e-01   1.8135581e+00   7.3644317e-01   1.1833212e+00
   1.8040201e+00   5.6832056e-01   4.1087067e-01   1.8635746e+00   7.6886452e-01   1.1767644e+00
   1.8643216e+00   5.7905412e-01   4.3361611e-01   1.9215038e+00   8.0714938e-01   1.1576089e+00
   1.9246231e+00   5.9477953e-01   4.5420810e-01   1.9798064e+00   8.5450379e-01   1.1332322e+00
   1.9849246e+00   6.1543719e-01   4.7236370e-01   2.0396803e+00   9.0759115e-01   1.1105575e+00
   2.0452261e+00   6.4092135e-01   4.8782761e-01   2.1073314e+00   9.6169550e-01   1.0943637e+00
   2.1055276e+00   6.7108146e-01   5.0037505e-01   2.1877655e+00   1.0203054e+00   1.0868752e+00
   2.1658291e+00   7.0572393e-01   5.0981448e-01   2.2806191e+00   1.0906582e+00   1.0864520e+00
   2.2261307e+00   7.4461441e-01   5.1599025e-01   2.3813296e+00   1.1763727e+00   1.0885168e+00
   2.2864322e+00   7.8748039e-01   5.1878495e-01   2.4828725e+00   1.2734596e+00   1.0913824e+00
   2.3467337e+00   8.3401422e-01   5.1812144e-01   2.5746109e+00   1.3624819e+00   1.1001159e+00
   2.4070352e+00   8.8387644e-01   5.1396453e-01   2.6436373e+00   1.4192286e+00   1.1191324e+00
   2.4673367e+00   9.3669938e-01   5.0632229e-01   2.6873331e+00   1.4379143e+00   1.1425259e+00
   2.5276382e+00   9.9209098e-01   4.9524692e-01   2.7149658e+00   1.4308683e+00   1.1551087e+00
   2.5879397e+00   1.0496388e+00   4.8083525e-01   2.7315500e+00   1.4176197e+00   1.1421846e+00
   2.6482412e+00   1.1089143e+00   4.6322899e-01   2.7313048e+00   1.4180040e+00   1.1001490e+00
   2.7085427e+00   1.1694769e+00   4.4261464e-01   2.7068871e+00   1.4453796e+00   1.0409333e+00
   2.7688442e+00   1.2308782e+00   4.1922338e-01   2.6577675e+00   1.5024110e+00   9.8719223e-01
   2.8291457e+00   1.2926664e+00   3.9333114e-01   2.5889711e+00   1.5787938e+00   9.6284401e-01
   2.8894472e+00   1.3543904e+00   3.6525923e-01   2.5071434e+00   1.6519366e+00   9.8344333e-01
   2.9497487e+00   1.4156039e+00   3.3537638e-01   2.4185869e+00   1.6955856e+00   1.0503240e+00
   3.0100503e+00   1.4758693e+00   3.0410322e-01   2.3267892e+00   1.6985935e+00   1.1526041e+00
   3.0703518e+00   1.5347613e+00   2.7192177e-01   2.2295547e+00   1.6740765e+00   1.2752415e+00
   3.1306533e+00   1.5918706e+00   2.3939390e-01   2.1235185e+00   1.6454178e+00   1.4031501e+00
   3.1909548e+00   1.6468072e+00   2.0719678e-01   2.0154747e+00   1.6309276e+00   1.5224770e+00
   3.2512563e+00   1.6992029e+00   1.7619006e-01   1.9181482e+00   1.6405300e+00   1.6248799e+00
   3.3115578e+00   1.7487147e+00   1.4753768e-01   1.8415260e+00   1.6765976e+00   1.7100167e+00
   3.3718593e+00   1.7950264e+00   1.2289897e-01   1.7988561e+00   1.7323125e+00   1.7809327e+00
   3.4321608e+00   1.8378511e+00   1.0457746e-01   1.8071166e+00   1.7933776e+00   1.8373067e+00
   3.4924623e+00   1.8769327e+00   9.5072699e-02   1.8752216e+00   1.8529390e+00   1.8758050e+00
   3.5527638e+00   1.9120472e+00   9.5348431e-02   1.9958741e+00   1.9150287e+00   1.8941567e+00
   3.6130653e+00   1.9430034e+00   1.0343215e-01   2.1476552e+00   1.9771306e+00   1.8919879e+00
   3.6733668e+00   1.9696442e+00   1.1580438e-01   2.3057543e+00   2.0239004e+00   1.8668245e+00
   3.7336683e+00   1.9918461e+00   1.2943151e-01   2.4506648e+00   2.0396415e+00   1.8138665e+00
   3.7939698e+00   2.0095195e+00   1.4229545e-01   2.5703678e+00   2.0234851e+00   1.7340799e+00
   3.8542714e+00   2.0226084e+00   1.5313409e-01   2.6573090e+00   1.9884967e+00   1.6371311e+00
   3.9145729e+00   2.0310894e+00   1.6114690e-01   2.7051253e+00   1.9485232e+00   1.5385663e+00
   3.9748744e+00   2.0349711e+00   1.6581739e-01   2.7081501e+00   1.9125966e+00   1.4594085e+00
   4.0351759e+00   2.0342928e+00   1.6682402e-01   2.6598302e+00   1.8863757e+00   1.4217256e+00
   4.0954774e+00   2.0291229e+00   1.6400551e-01   2.5575679e+00   1.8742589e+00   1.4357463e+00
   4.1557789e+00   2.0195573e+00   1.5736554e-01   2.4123886e+00   1.8809570e+00   1.4945355e+00
   4.2160804e+00   2.0057177e+00   1.4712219e-01   2.2504178e+00   1.9048771e+00   1.5827961e+00
   4.2763819e+00   1.9877495e+00   1.3383412e-01   2.1020162e+00   1.9329861e+00   1.6827471e+00
   4.3366834e+00   1.9658199e+00   1.1868738e-01   1.9882667e+00   1.9512103e+00   1.7760085e+00
   4.3969849e+00   1.9401152e+00   1.0410232e-01   1.9184893e+00   1.9505057e+00   1.8501229e+00
   4.4572864e+00   1.9108394e+00   9.4661221e-02   1.8987253e+00   1.9283481e+00   1.8967851e+00
   4.5175879e+00   1.8782107e+00   9.6777691e-02   1.9316412e+00   1.8916177e+00   1.9099022e+00
   4.5778894e+00   1.8424603e+00   1.1423581e-01   2.0083119e+00   1.8498619e+00   1.8892141e+00
   4.6381910e+00   1.8038294e+00   1.4515715e-01   2.1066407e+00   1.8098028e+00   1.8412882e+00
   4.6984925e+00   1.7625670e+00   1.8579000e-01   2.2009396e+00   1.7800399e+00   1.7777953e+00
   4.7587940e+00   1.7189278e+00   2.3341331e-01   2.2737174e+00   1.7671422e+00   1.7120542e+00
   4.8190955e+00   1.6731700e+00   2.8639252e-01   2.3154548e+00   1.7676212e+00   1.6532059e+00
   4.8793970e+00   1.6255529e+00   3.4370132e-01   2.3240283e+00   1.7741506e+00   1.6011182e+00
   4.9396985e+00   1.5763354e+00   4.0461764e-01   2.3097209e+00   1.7793635e+00   1.5509959e+00
   5.0000000e+00   1.5257737e+00   4.6857234e-01   2.2861375e+00   1.7742098e+00   1.5004878e+00


==> data/figure1_points.dat <==
  -4.0000000e+00   7.0197247e-02
  -3.0000000e+00   2.3623321e-01
  -2.0000000e-01   1.3483093e+00
   1.0000000e-01   1.3780774e+00
   1.0000000e+00   8.3088975e-01
   3.5000000e+00   1.8854670e+00
   4.5000000e+00   1.8882638e+00


==> data/figure3_mesh.dat <==
   1.0000000e-01   1.0000000e-01  5.1482002e-131
   1.0000000e-01   1.0831107e-01  1.3210449e-124
   1.0000000e-01   1.1731288e-01  3.8398041e-119
   1.0000000e-01   1.2706284e-01  1.7434932e-114
   1.0000000e-01   1.3762313e-01  1.6264509e-110
   1.0000000e-01   1.4906109e-01  3.9373192e-107
   1.0000000e-01   1.6144966e-01  3.0182824e-104
   1.0000000e-01   1.7486786e-01  8.6819959e-102
   1.0000000e-01   1.8940126e-01   1.0829388e-99
   1.0000000e-01   2.0514253e-01   6.6262160e-98
   1.0000000e-01   2.2219208e-01   2.2092966e-96
   1.0000000e-01   2.4065862e-01   4.3901745e-95
   1.0000000e-01   2.6065994e-01   5.6120142e-94
   1.0000000e-01   2.8232357e-01   4.9253792e-93
   1.0000000e-01   3.0578769e-01   3.1372310e-92
   1.0000000e-01   3.3120193e-01   1.5204924e-91
   1.0000000e-01   3.5872836e-01   5.8380258e-91
   1.0000000e-01   3.8854254e-01   1.8378929e-90
   1.0000000e-01   4.2083459e-01   4.8850859e-90
   1.0000000e-01   4.5581046e-01   1.1240079e-89
   1.0000000e-01   4.9369320e-01   2.2869581e-89
   1.0000000e-01   5.3472440e-01   4.1900641e-89
   1.0000000e-01   5.7916573e-01   7.0206199e-89
   1.0000000e-01   6.2730062e-01   1.0900584e-88
   1.0000000e-01   6.7943603e-01   1.5860818e-88
   1.0000000e-01   7.3590445e-01   2.1835564e-88
   1.0000000e-01   7.9706601e-01   2.8675669e-88
   1.0000000e-01   8.6331074e-01   3.6174031e-88
   1.0000000e-01   9.3506113e-01   4.4095271e-88
   1.0000000e-01   1.0127747e+00   5.2203074e-88
   1.0000000e-01   1.0969472e+00   6.0281218e-88
   1.0000000e-01   1.1881153e+00   6.8146941e-88
   1.0000000e-01   1.2868604e+00   7.5657158e-88
   1.0000000e-01   1.3938123e+00   8.2709058e-88
   1.0000000e-01   1.5096530e+00   8.9236880e-88
   1.0000000e-01   1.6351214e+00   9.5206558e-88
   1.0000000e-01   1.7710175e+00   1.0060952e-87
   1.0000000e-01   1.9182081e+00   1.0545653e-87
   1.0000000e-01   2.0776318e+00   1.0977216e-87
   1.0000000e-01   2.2503052e+00   1.1359006e-87
   1.0000000e-01   2.4373297e+00   1.1694918e-87
   1.0000000e-01   2.6398980e+00   1.1989087e-87
   1.0000000e-01   2.8593018e+00   1.2245679e-87
   1.0000000e-01   3.0969405e+00   1.2468734e-87
   1.0000000e-01   3.3543295e+00   1.2662076e-87
   1.0000000e-01   3.6331102e+00   1.2829249e-87
   1.0000000e-01   3.9350607e+00   1.2973494e-87
   1.0000000e-01   4.2621064e+00   1.3097730e-87
   1.0000000e-01   4.6163332e+00   1.3204571e-87
   1.0000000e-01   5.0000000e+00   1.3296332e-87
   1.0831107e-01   1.0000000e-01  3.3898442e-118
   1.0831107e-01   1.0831107e-01  8.6984505e-112
   1.0831107e-01   1.1731288e-01  2.5283278e-106
   1.0831107e-01   1.2706284e-01  1.1480071e-101
   1.0831107e-01   1.3762313e-01   1.0709403e-97
   1.0831107e-01   1.4906109e-01   2.5925369e-94
   1.0831107e-01   1.6144966e-01   1.9873950e-91
   1.0831107e-01   1.7486786e-01   5.7166801e-89
   1.0831107e-01   1.8940126e-01   7.1306354e-87
   1.0831107e-01   2.0514253e-01   4.3630471e-85
   1.0831107e-01   2.2219208e-01   1.4547164e-83
   1.0831107e-01   2.4065862e-01   2.8907205e-82
   1.0831107e-01   2.6065994e-01   3.6952436e-81
   1.0831107e-01   2.8232357e-01   3.2431272e-80
   1.0831107e-01   3.0578769e-01   2.0657169e-79
   1.0831107e-01   3.3120193e-01   1.0011717e-78
   1.0831107e-01   3.5872836e-01   3.8440615e-78
   1.0831107e-01   3.8854254e-01   1.2101648e-77
   1.0831107e-01   4.2083459e-01   3.2165960e-77
   1.0831107e-01   4.5581046e-01   7.4010559e-77
   1.0831107e-01   4.9369320e-01   1.5058528e-76
   1.0831107e-01   5.3472440e-01   2.7589573e-76
   1.0831107e-01   5.7916573e-01   4.6227433e-76
   1.0831107e-01   6.2730062e-01   7.1775147e-76
   1.0831107e-01   6.7943603e-01   1.0443592e-75
   1.0831107e-01   7.3590445e-01   1.4377677e-75
   1.0831107e-01   7.9706601e-01   1.8881560e-75
   1.0831107e-01   8.6331074e-01   2.3818874e-75
   1.0831107e-01   9.3506113e-01   2.9034632e-75
   1.0831107e-01   1.0127747e+00   3.4373234e-75
   1.0831107e-01   1.0969472e+00   3.9692306e-75
   1.0831107e-01   1.1881153e+00   4.4871509e-75
   1.0831107e-01   1.2868604e+00   4.9816629e-75
   1.0831107e-01   1.3938123e+00   5.4459969e-75
   1.0831107e-01   1.5096530e+00   5.8758228e-75
   1.0831107e-01   1.6351214e+00   6.2688976e-75
   1.0831107e-01   1.7710175e+00   6.6246568e-75
   1.0831107e-01   1.9182081e+00   6.9438096e-75
   1.0831107e-01   2.0776318e+00   7.2279733e-75
   1.0831107e-01   2.2503052e+00   7.4793635e-75
   1.0831107e-01   2.4373297e+00   7.7005452e-75
   1.0831107e-01   2.6398980e+00   7.8942420e-75
   1.0831107e-01   2.8593018e+00   8.0631951e-75
   1.0831107e-01   3.0969405e+00   8.2100663e-75
   1.0831107e-01   3.3543295e+00   8.3373727e-75
   1.0831107e-01   3.6331102e+00   8.4474487e-75
   1.0831107e-01   3.9350607e+00   8.5424266e-75
   1.0831107e-01   4.2621064e+00   8.6242303e-75
   1.0831107e-01   4.6163332e+00   8.6945798e-75
   1.0831107e-01   5.0000000e+00   8.7550001e-75
   1.1731288e-01   1.0000000e-01  2.8639320e-107
   1.1731288e-01   1.0831107e-01  7.3489428e-101
   1.1731288e-01   1.1731288e-01   2.1360743e-95
   1.1731288e-01   1.2706284e-01   9.6990129e-91
   1.1731288e-01   1.3762313e-01   9.0479094e-87
   1.1731288e-01   1.4906109e-01   2.1903217e-83
   1.1731288e-01   1.6144966e-01   1.6790636e-80
   1.1731288e-01   1.7486786e-01   4.8297745e-78
   1.1731288e-01   1.8940126e-01   6.0243639e-76
   1.1731288e-01   2.0514253e-01   3.6861488e-74
   1.1731288e-01   2.2219208e-01   1.2290267e-72
   1.1731288e-01   2.4065862e-01   2.4422441e-71
   1.1731288e-01   2.6065994e-01   3.1219507e-70
   1.1731288e-01   2.8232357e-01   2.7399772e-69
   1.1731288e-01   3.0578769e-01   1.7452344e-68
   1.1731288e-01   3.3120193e-01   8.4584648e-68
   1.1731288e-01   3.5872836e-01   3.2476805e-67
   1.1731288e-01   3.8854254e-01   1.0224157e-66
   1.1731288e-01   4.2083459e-01   2.7175622e-66
   1.1731288e-01   4.5581046e-01   6.2528304e-66
   1.1731288e-01   4.9369320e-01   1.2722296e-65
   1.1731288e-01   5.3472440e-01   2.3309231e-65
   1.1731288e-01   5.7916573e-01   3.9055549e-65
   1.1731288e-01   6.2730062e-01   6.0639702e-65
   1.1731288e-01   6.7943603e-01   8.8233372e-65
   1.1731288e-01   7.3590445e-01   1.2147074e-64
   1.1731288e-01   7.9706601e-01   1.5952210e-64
   1.1731288e-01   8.6331074e-01   2.0123531e-64
   1.1731288e-01   9.3506113e-01   2.4530099e-64
   1.1731288e-01   1.0127747e+00   2.9040451e-64
   1.1731288e-01   1.0969472e+00   3.3534304e-64
   1.1731288e-01   1.1881153e+00   3.7909988e-64
   1.1731288e-01   1.2868604e+00   4.2087905e-64
   1.1731288e-01   1.3938123e+00   4.6010860e-64
   1.1731288e-01   1.5096530e+00   4.9642273e-64
   1.1731288e-01   1.6351214e+00   5.2963191e-64
   1.1731288e-01   1.7710175e+00   5.5968846e-64
   1.1731288e-01   1.9182081e+00   5.8665229e-64
   1.1731288e-01   2.0776318e+00   6.1066005e-64
   1.1731288e-01   2.2503052e+00   6.3189891e-64
   1.1731288e-01   2.4373297e+00   6.5058560e-64
   1.1731288e-01   2.6398980e+00   6.6695019e-64
   1.1731288e-01   2.8593018e+00   6.8122431e-64
   1.1731288e-01   3.0969405e+00   6.9363281e-64
   1.1731288e-01   3.3543295e+00   7.0438838e-64
   1.1731288e-01   3.6331102e+00   7.1368822e-64
   1.1731288e-01   3.9350607e+00   7.2171249e-64
   1.1731288e-01   4.2621064e+00   7.2862373e-64
   1.1731288e-01   4.6163332e+00   7.3456725e-64
   1.1731288e-01   5.0000000e+00   7.3967190e-64
   1.2706284e-01   1.0000000e-01   5.9045266e-98
   1.2706284e-01   1.0831107e-01   1.5151207e-91
   1.2706284e-01   1.1731288e-01   4.4039130e-86
   1.2706284e-01   1.2706284e-01   1.9996313e-81
   1.2706284e-01   1.3762313e-01   1.8653942e-77
   1.2706284e-01   1.4906109e-01   4.5157541e-74
   1.2706284e-01   1.6144966e-01   3.4617008e-71
   1.2706284e-01   1.7486786e-01   9.9574752e-69
   1.2706284e-01   1.8940126e-01   1.2420343e-66
   1.2706284e-01   2.0514253e-01   7.5996790e-65
   1.2706284e-01   2.2219208e-01   2.5338662e-63
   1.2706284e-01   2.4065862e-01   5.0351387e-62
   1.2706284e-01   2.6065994e-01   6.4364799e-61
   1.2706284e-01   2.8232357e-01   5.6489708e-60
   1.2706284e-01   3.0578769e-01   3.5981242e-59
   1.2706284e-01   3.3120193e-01   1.7438693e-58
   1.2706284e-01   3.5872836e-01   6.6956951e-58
   1.2706284e-01   3.8854254e-01   2.1078993e-57
   1.2706284e-01   4.2083459e-01   5.6027580e-57
   1.2706284e-01   4.5581046e-01   1.2891369e-56
   1.2706284e-01   4.9369320e-01   2.6229371e-56
   1.2706284e-01   5.3472440e-01   4.8056299e-56
   1.2706284e-01   5.7916573e-01   8.0520251e-56
   1.2706284e-01   6.2730062e-01   1.2501998e-55
   1.2706284e-01   6.7943603e-01   1.8190945e-55
   1.2706284e-01   7.3590445e-01   2.5043445e-55
   1.2706284e-01   7.9706601e-01   3.2888436e-55
   1.2706284e-01   8.6331074e-01   4.1488388e-55
   1.2706284e-01   9.3506113e-01   5.0573344e-55
   1.2706284e-01   1.0127747e+00   5.9872271e-55
   1.2706284e-01   1.0969472e+00   6.9137182e-55
   1.2706284e-01   1.1881153e+00   7.8158465e-55
   1.2706284e-01   1.2868604e+00   8.6772015e-55
   1.2706284e-01   1.3938123e+00   9.4859915e-55
   1.2706284e-01   1.5096530e+00   1.0234674e-54
   1.2706284e-01   1.6351214e+00   1.0919343e-54
   1.2706284e-01   1.7710175e+00   1.1539015e-54
   1.2706284e-01   1.9182081e+00   1.2094924e-54
   1.2706284e-01   2.0776318e+00   1.2589889e-54
   1.2706284e-01   2.2503052e+00   1.3027767e-54
   1.2706284e-01   2.4373297e+00   1.3413028e-54
   1.2706284e-01   2.6398980e+00   1.3750414e-54
   1.2706284e-01   2.8593018e+00   1.4044702e-54
   1.2706284e-01   3.0969405e+00   1.4300526e-54
   1.2706284e-01   3.3543295e+00   1.4522272e-54
   1.2706284e-01   3.6331102e+00   1.4714005e-54
   1.2706284e-01   3.9350607e+00   1.4879440e-54
   1.2706284e-01   4.2621064e+00   1.5021929e-54
   1.2706284e-01   4.6163332e+00   1.5144465e-54
   1.2706284e-01   5.0000000e+00   1.5249707e-54
   1.3762313e-01   1.0000000e-01   5.1383833e-90
   1.3762313e-01   1.0831107e-01   1.3185259e-83
   1.3762313e-01   1.1731288e-01   3.8324821e-78
   1.3762313e-01   1.2706284e-01   1.7401686e-73
   1.3762313e-01   1.3762313e-01   1.6233495e-69
   1.3762313e-01   1.4906109e-01   3.9298113e-66
   1.3762313e-01   1.6144966e-01   3.0125269e-63
   1.3762313e-01   1.7486786e-01   8.6654404e-61
   1.3762313e-01   1.8940126e-01   1.0808738e-58
   1.3762313e-01   2.0514253e-01   6.6135807e-57
   1.3762313e-01   2.2219208e-01   2.2050838e-55
   1.3762313e-01   2.4065862e-01   4.3818030e-54
   1.3762313e-01   2.6065994e-01   5.6013128e-53
   1.3762313e-01   2.8232357e-01   4.9159871e-52
   1.3762313e-01   3.0578769e-01   3.1312487e-51
   1.3762313e-01   3.3120193e-01   1.5175931e-50
   1.3762313e-01   3.5872836e-01   5.8268935e-50
   1.3762313e-01   3.8854254e-01   1.8343883e-49
   1.3762313e-01   4.2083459e-01   4.8757707e-49
   1.3762313e-01   4.5581046e-01   1.1218646e-48
   1.3762313e-01   4.9369320e-01   2.2825972e-48
   1.3762313e-01   5.3472440e-01   4.1820742e-48
   1.3762313e-01   5.7916573e-01   7.0072325e-48
   1.3762313e-01   6.2730062e-01   1.0879798e-47
   1.3762313e-01   6.7943603e-01   1.5830574e-47
   1.3762313e-01   7.3590445e-01   2.1793926e-47
   1.3762313e-01   7.9706601e-01   2.8620989e-47
   1.3762313e-01   8.6331074e-01   3.6105052e-47
   1.3762313e-01   9.3506113e-01   4.4011187e-47
   1.3762313e-01   1.0127747e+00   5.2103529e-47
   1.3762313e-01   1.0969472e+00   6.0166269e-47
   1.3762313e-01   1.1881153e+00   6.8016993e-47
   1.3762313e-01   1.2868604e+00   7.5512890e-47
   1.3762313e-01   1.3938123e+00   8.2551342e-47
   1.3762313e-01   1.5096530e+00   8.9066717e-47
   1.3762313e-01   1.6351214e+00   9.5025011e-47
   1.3762313e-01   1.7710175e+00   1.0041767e-46
   1.3762313e-01   1.9182081e+00   1.0525544e-46
   1.3762313e-01   2.0776318e+00   1.0956284e-46
   1.3762313e-01   2.2503052e+00   1.1337346e-46
   1.3762313e-01   2.4373297e+00   1.1672617e-46
   1.3762313e-01   2.6398980e+00   1.1966226e-46
   1.3762313e-01   2.8593018e+00   1.2222328e-46
   1.3762313e-01   3.0969405e+00   1.2444957e-46
   1.3762313e-01   3.3543295e+00   1.2637931e-46
   1.3762313e-01   3.6331102e+00   1.2804786e-46
   1.3762313e-01   3.9350607e+00   1.2948755e-46
   1.3762313e-01   4.2621064e+00   1.3072754e-46
   1.3762313e-01   4.6163332e+00   1.3179391e-46
   1.3762313e-01   5.0000000e+00   1.3270977e-46
   1.4906109e-01   1.0000000e-01   3.0112432e-83
   1.4906109e-01   1.0831107e-01   7.7269479e-77
   1.4906109e-01   1.1731288e-01   2.2459468e-71
   1.4906109e-01   1.2706284e-01   1.0197898e-66
   1.4906109e-01   1.3762313e-01   9.5133037e-63
   1.4906109e-01   1.4906109e-01   2.3029846e-59
   1.4906109e-01   1.6144966e-01   1.7654291e-56
   1.4906109e-01   1.7486786e-01   5.0782020e-54
   1.4906109e-01   1.8940126e-01   6.3342371e-52
   1.4906109e-01   2.0514253e-01   3.8757521e-50
   1.4906109e-01   2.2219208e-01   1.2922437e-48
   1.4906109e-01   2.4065862e-01   2.5678650e-47
   1.4906109e-01   2.6065994e-01   3.2825334e-46
   1.4906109e-01   2.8232357e-01   2.8809125e-45
   1.4906109e-01   3.0578769e-01   1.8350035e-44
   1.4906109e-01   3.3120193e-01   8.8935400e-44
   1.4906109e-01   3.5872836e-01   3.4147303e-43
   1.4906109e-01   3.8854254e-01   1.0750053e-42
   1.4906109e-01   4.2083459e-01   2.8573445e-42
   1.4906109e-01   4.5581046e-01   6.5744552e-42
   1.4906109e-01   4.9369320e-01   1.3376688e-41
   1.4906109e-01   5.3472440e-01   2.4508180e-41
   1.4906109e-01   5.7916573e-01   4.1064436e-41
   1.4906109e-01   6.2730062e-01   6.3758806e-41
   1.4906109e-01   6.7943603e-01   9.2771802e-41
   1.4906109e-01   7.3590445e-01   1.2771879e-40
   1.4906109e-01   7.9706601e-01   1.6772738e-40
   1.4906109e-01   8.6331074e-01   2.1158618e-40
   1.4906109e-01   9.3506113e-01   2.5791845e-40
   1.4906109e-01   1.0127747e+00   3.0534195e-40
   1.4906109e-01   1.0969472e+00   3.5259197e-40
   1.4906109e-01   1.1881153e+00   3.9859951e-40
   1.4906109e-01   1.2868604e+00   4.4252766e-40
   1.4906109e-01   1.3938123e+00   4.8377506e-40
   1.4906109e-01   1.5096530e+00   5.2195706e-40
   1.4906109e-01   1.6351214e+00   5.5687441e-40
   1.4906109e-01   1.7710175e+00   5.8847697e-40
   1.4906109e-01   1.9182081e+00   6.1682773e-40
   1.4906109e-01   2.0776318e+00   6.4207036e-40
   1.4906109e-01   2.2503052e+00   6.6440168e-40
   1.4906109e-01   2.4373297e+00   6.8404955e-40
   1.4906109e-01   2.6398980e+00   7.0125588e-40
   1.4906109e-01   2.8593018e+00   7.1626422e-40
   1.4906109e-01   3.0969405e+00   7.2931097e-40
   1.4906109e-01   3.3543295e+00   7.4061977e-40
   1.4906109e-01   3.6331102e+00   7.5039797e-40
   1.4906109e-01   3.9350607e+00   7.5883497e-40
   1.4906109e-01   4.2621064e+00   7.6610171e-40
   1.4906109e-01   4.6163332e+00   7.7235094e-40
   1.4906109e-01   5.0000000e+00   7.7771816e-40
   1.6144966e-01   1.0000000e-01   1.7695560e-77
   1.6144966e-01   1.0831107e-01   4.5407383e-71
   1.6144966e-01   1.1731288e-01   1.3198299e-65
   1.6144966e-01   1.2706284e-01   5.9927912e-61
   1.6144966e-01   1.3762313e-01   5.5904897e-57
   1.6144966e-01   1.4906109e-01   1.3533481e-53
   1.6144966e-01   1.6144966e-01   1.0374538e-50
   1.6144966e-01   1.7486786e-01   2.9842037e-48
   1.6144966e-01   1.8940126e-01   3.7223123e-46
   1.6144966e-01   2.0514253e-01   2.2775844e-44
   1.6144966e-01   2.2219208e-01   7.5938657e-43
   1.6144966e-01   2.4065862e-01   1.5090050e-41
   1.6144966e-01   2.6065994e-01   1.9289797e-40
   1.6144966e-01   2.8232357e-01   1.6929673e-39
   1.6144966e-01   3.0578769e-01   1.0783392e-38
   1.6144966e-01   3.3120193e-01   5.2262858e-38
   1.6144966e-01   3.5872836e-01   2.0066651e-37
   1.6144966e-01   3.8854254e-01   6.3172651e-37
   1.6144966e-01   4.2083459e-01   1.6791175e-36
   1.6144966e-01   4.5581046e-01   3.8634764e-36
   1.6144966e-01   4.9369320e-01   7.8608064e-36
   1.6144966e-01   5.3472440e-01   1.4402224e-35
   1.6144966e-01   5.7916573e-01   2.4131502e-35
   1.6144966e-01   6.2730062e-01   3.7467841e-35
   1.6144966e-01   6.7943603e-01   5.4517318e-35
   1.6144966e-01   7.3590445e-01   7.5053906e-35
   1.6144966e-01   7.9706601e-01   9.8564939e-35
   1.6144966e-01   8.6331074e-01   1.2433855e-34
   1.6144966e-01   9.3506113e-01   1.5156569e-34
   1.6144966e-01   1.0127747e+00   1.7943409e-34
   1.6144966e-01   1.0969472e+00   2.0720055e-34
   1.6144966e-01   1.1881153e+00   2.3423687e-34
   1.6144966e-01   1.2868604e+00   2.6005123e-34
   1.6144966e-01   1.3938123e+00   2.8429025e-34
   1.6144966e-01   1.5096530e+00   3.0672789e-34
   1.6144966e-01   1.6351214e+00   3.2724706e-34
   1.6144966e-01   1.7710175e+00   3.4581829e-34
   1.6144966e-01   1.9182081e+00   3.6247861e-34
   1.6144966e-01   2.0776318e+00   3.7731243e-34
   1.6144966e-01   2.2503052e+00   3.9043543e-34
   1.6144966e-01   2.4373297e+00   4.0198149e-34
   1.6144966e-01   2.6398980e+00   4.1209279e-34
   1.6144966e-01   2.8593018e+00   4.2091243e-34
   1.6144966e-01   3.0969405e+00   4.2857935e-34
   1.6144966e-01   3.3543295e+00   4.3522496e-34
   1.6144966e-01   3.6331102e+00   4.4097111e-34
   1.6144966e-01   3.9350607e+00   4.4592912e-34
   1.6144966e-01   4.2621064e+00   4.5019941e-34
   1.6144966e-01   4.6163332e+00   4.5387177e-34
   1.6144966e-01   5.0000000e+00   4.5702581e-34
   1.7486786e-01   1.0000000e-01   1.4641438e-72
   1.7486786e-01   1.0831107e-01   3.7570405e-66
   1.7486786e-01   1.1731288e-01   1.0920370e-60
   1.7486786e-01   1.2706284e-01   4.9584798e-56
   1.7486786e-01   1.3762313e-01   4.6256126e-52
   1.7486786e-01   1.4906109e-01   1.1197702e-48
   1.7486786e-01   1.6144966e-01   8.5839695e-46
   1.7486786e-01   1.7486786e-01   2.4691522e-43
   1.7486786e-01   1.8940126e-01   3.0798688e-41
   1.7486786e-01   2.0514253e-01   1.8844902e-39
   1.7486786e-01   2.2219208e-01   6.2832207e-38
   1.7486786e-01   2.4065862e-01   1.2485619e-36
   1.7486786e-01   2.6065994e-01   1.5960520e-35
   1.7486786e-01   2.8232357e-01   1.4007736e-34
   1.7486786e-01   3.0578769e-01   8.9222582e-34
   1.7486786e-01   3.3120193e-01   4.3242676e-33
   1.7486786e-01   3.5872836e-01   1.6603296e-32
   1.7486786e-01   3.8854254e-01   5.2269519e-32
   1.7486786e-01   4.2083459e-01   1.3893143e-31
   1.7486786e-01   4.5581046e-01   3.1966689e-31
   1.7486786e-01   4.9369320e-01   6.5040894e-31
   1.7486786e-01   5.3472440e-01   1.1916507e-30
   1.7486786e-01   5.7916573e-01   1.9966583e-30
   1.7486786e-01   6.2730062e-01   3.1001169e-30
   1.7486786e-01   6.7943603e-01   4.5108033e-30
   1.7486786e-01   7.3590445e-01   6.2100157e-30
   1.7486786e-01   7.9706601e-01   8.1553360e-30
   1.7486786e-01   8.6331074e-01   1.0287864e-29
   1.7486786e-01   9.3506113e-01   1.2540657e-29
   1.7486786e-01   1.0127747e+00   1.4846510e-29
   1.7486786e-01   1.0969472e+00   1.7143927e-29
   1.7486786e-01   1.1881153e+00   1.9380932e-29
   1.7486786e-01   1.2868604e+00   2.1516831e-29
   1.7486786e-01   1.3938123e+00   2.3522386e-29
   1.7486786e-01   1.5096530e+00   2.5378893e-29
   1.7486786e-01   1.6351214e+00   2.7076664e-29
   1.7486786e-01   1.7710175e+00   2.8613261e-29
   1.7486786e-01   1.9182081e+00   2.9991748e-29
   1.7486786e-01   2.0776318e+00   3.1219110e-29
   1.7486786e-01   2.2503052e+00   3.2304916e-29
   1.7486786e-01   2.4373297e+00   3.3260246e-29
   1.7486786e-01   2.6398980e+00   3.4096862e-29
   1.7486786e-01   2.8593018e+00   3.4826606e-29
   1.7486786e-01   3.0969405e+00   3.5460972e-29
   1.7486786e-01   3.3543295e+00   3.6010835e-29
   1.7486786e-01   3.6331102e+00   3.6486276e-29
   1.7486786e-01   3.9350607e+00   3.6896505e-29
   1.7486786e-01   4.2621064e+00   3.7249832e-29
   1.7486786e-01   4.6163332e+00   3.7553686e-29
   1.7486786e-01   5.0000000e+00   3.7814654e-29
   1.8940126e-01   1.0000000e-01   2.2779931e-68
   1.8940126e-01   1.0831107e-01   5.8454045e-62
   1.8940126e-01   1.1731288e-01   1.6990496e-56
   1.8940126e-01   1.2706284e-01   7.7146680e-52
   1.8940126e-01   1.3762313e-01   7.1967753e-48
   1.8940126e-01   1.4906109e-01   1.7421984e-44
   1.8940126e-01   1.6144966e-01   1.3355399e-41
   1.8940126e-01   1.7486786e-01   3.8416390e-39
   1.8940126e-01   1.8940126e-01   4.7918245e-37
   1.8940126e-01   2.0514253e-01   2.9319906e-35
   1.8940126e-01   2.2219208e-01   9.7757707e-34
   1.8940126e-01   2.4065862e-01   1.9425793e-32
   1.8940126e-01   2.6065994e-01   2.4832231e-31
   1.8940126e-01   2.8232357e-01   2.1793985e-30
   1.8940126e-01   3.0578769e-01   1.3881726e-29
   1.8940126e-01   3.3120193e-01   6.7279266e-29
   1.8940126e-01   3.5872836e-01   2.5832295e-28
   1.8940126e-01   3.8854254e-01   8.1323711e-28
   1.8940126e-01   4.2083459e-01   2.1615694e-27
   1.8940126e-01   4.5581046e-01   4.9735484e-27
   1.8940126e-01   4.9369320e-01   1.0119410e-26
   1.8940126e-01   5.3472440e-01   1.8540338e-26
   1.8940126e-01   5.7916573e-01   3.1065078e-26
   1.8940126e-01   6.2730062e-01   4.8233276e-26
   1.8940126e-01   6.7943603e-01   7.0181489e-26
   1.8940126e-01   7.3590445e-01   9.6618744e-26
   1.8940126e-01   7.9706601e-01   1.2688508e-25
   1.8940126e-01   8.6331074e-01   1.6006408e-25
   1.8940126e-01   9.3506113e-01   1.9511425e-25
   1.8940126e-01   1.0127747e+00   2.3098993e-25
   1.8940126e-01   1.0969472e+00   2.6673438e-25
   1.8940126e-01   1.1881153e+00   3.0153890e-25
   1.8940126e-01   1.2868604e+00   3.3477037e-25
   1.8940126e-01   1.3938123e+00   3.6597385e-25
   1.8940126e-01   1.5096530e+00   3.9485838e-25
   1.8940126e-01   1.6351214e+00   4.2127321e-25
   1.8940126e-01   1.7710175e+00   4.4518042e-25
   1.8940126e-01   1.9182081e+00   4.6662765e-25
   1.8940126e-01   2.0776318e+00   4.8572360e-25
   1.8940126e-01   2.2503052e+00   5.0261715e-25
   1.8940126e-01   2.4373297e+00   5.1748068e-25
   1.8940126e-01   2.6398980e+00   5.3049721e-25
   1.8940126e-01   2.8593018e+00   5.4185095e-25
   1.8940126e-01   3.0969405e+00   5.5172077e-25
   1.8940126e-01   3.3543295e+00   5.6027582e-25
   1.8940126e-01   3.6331102e+00   5.6767299e-25
   1.8940126e-01   3.9350607e+00   5.7405555e-25
   1.8940126e-01   4.2621064e+00   5.7955281e-25
   1.8940126e-01   4.6163332e+00   5.8428033e-25
   1.8940126e-01   5.0000000e+00   5.8834060e-25
   2.0514253e-01   1.0000000e-01   8.5285607e-65
   2.0514253e-01   1.0831107e-01   2.1884564e-58
   2.0514253e-01   1.1731288e-01   6.3610585e-53
   2.0514253e-01   1.2706284e-01   2.8882885e-48
   2.0514253e-01   1.3762313e-01   2.6943951e-44
   2.0514253e-01   1.4906109e-01   6.5226030e-41
   2.0514253e-01   1.6144966e-01   5.0001173e-38
   2.0514253e-01   1.7486786e-01   1.4382682e-35
   2.0514253e-01   1.8940126e-01   1.7940074e-33
   2.0514253e-01   2.0514253e-01   1.0977057e-31
   2.0514253e-01   2.2219208e-01   3.6599432e-30
   2.0514253e-01   2.4065862e-01   7.2728076e-29
   2.0514253e-01   2.6065994e-01   9.2969196e-28
   2.0514253e-01   2.8232357e-01   8.1594331e-27
   2.0514253e-01   3.0578769e-01   5.1971687e-26
   2.0514253e-01   3.3120193e-01   2.5188632e-25
   2.0514253e-01   3.5872836e-01   9.6713329e-25
   2.0514253e-01   3.8854254e-01   3.0446721e-24
   2.0514253e-01   4.2083459e-01   8.0926830e-24
   2.0514253e-01   4.5581046e-01   1.8620429e-23
   2.0514253e-01   4.9369320e-01   3.7885980e-23
   2.0514253e-01   5.3472440e-01   6.9413027e-23
   2.0514253e-01   5.7916573e-01   1.1630430e-22
   2.0514253e-01   6.2730062e-01   1.8058019e-22
   2.0514253e-01   6.7943603e-01   2.6275193e-22
   2.0514253e-01   7.3590445e-01   3.6173016e-22
   2.0514253e-01   7.9706601e-01   4.7504405e-22
   2.0514253e-01   8.6331074e-01   5.9926267e-22
   2.0514253e-01   9.3506113e-01   7.3048673e-22
   2.0514253e-01   1.0127747e+00   8.6480142e-22
   2.0514253e-01   1.0969472e+00   9.9862477e-22
   2.0514253e-01   1.1881153e+00   1.1289291e-21
   2.0514253e-01   1.2868604e+00   1.2533442e-21
   2.0514253e-01   1.3938123e+00   1.3701666e-21
   2.0514253e-01   1.5096530e+00   1.4783072e-21
   2.0514253e-01   1.6351214e+00   1.5772015e-21
   2.0514253e-01   1.7710175e+00   1.6667075e-21
   2.0514253e-01   1.9182081e+00   1.7470036e-21
   2.0514253e-01   2.0776318e+00   1.8184968e-21
   2.0514253e-01   2.2503052e+00   1.8817445e-21
   2.0514253e-01   2.4373297e+00   1.9373919e-21
   2.0514253e-01   2.6398980e+00   1.9861244e-21
   2.0514253e-01   2.8593018e+00   2.0286315e-21
   2.0514253e-01   3.0969405e+00   2.0655831e-21
   2.0514253e-01   3.3543295e+00   2.0976123e-21
   2.0514253e-01   3.6331102e+00   2.1253065e-21
   2.0514253e-01   3.9350607e+00   2.1492021e-21
   2.0514253e-01   4.2621064e+00   2.1697832e-21
   2.0514253e-01   4.6163332e+00   2.1874826e-21
   2.0514253e-01   5.0000000e+00   2.2026838e-21
   2.2219208e-01   1.0000000e-01   9.4809666e-62
   2.2219208e-01   1.0831107e-01   2.4328469e-55
   2.2219208e-01   1.1731288e-01   7.0714139e-50
   2.2219208e-01   1.2706284e-01   3.2108310e-45
   2.2219208e-01   1.3762313e-01   2.9952850e-41
   2.2219208e-01   1.4906109e-01   7.2509985e-38
   2.2219208e-01   1.6144966e-01   5.5584930e-35
   2.2219208e-01   1.7486786e-01   1.5988833e-32
   2.2219208e-01   1.8940126e-01   1.9943488e-30
   2.2219208e-01   2.0514253e-01   1.2202892e-28
   2.2219208e-01   2.2219208e-01   4.0686583e-27
   2.2219208e-01   2.4065862e-01   8.0849804e-26
   2.2219208e-01   2.6065994e-01   1.0335130e-24
   2.2219208e-01   2.8232357e-01   9.0706176e-24
   2.2219208e-01   3.0578769e-01   5.7775496e-23
   2.2219208e-01   3.3120193e-01   2.8001510e-22
   2.2219208e-01   3.5872836e-01   1.0751355e-21
   2.2219208e-01   3.8854254e-01   3.3846783e-21
   2.2219208e-01   4.2083459e-01   8.9964133e-21
   2.2219208e-01   4.5581046e-01   2.0699820e-20
   2.2219208e-01   4.9369320e-01   4.2116803e-20
   2.2219208e-01   5.3472440e-01   7.7164555e-20
   2.2219208e-01   5.7916573e-01   1.2929230e-19
   2.2219208e-01   6.2730062e-01   2.0074603e-19
   2.2219208e-01   6.7943603e-01   2.9209410e-19
   2.2219208e-01   7.3590445e-01   4.0212548e-19
   2.2219208e-01   7.9706601e-01   5.2809342e-19
   2.2219208e-01   8.6331074e-01   6.6618384e-19
   2.2219208e-01   9.3506113e-01   8.1206203e-19
   2.2219208e-01   1.0127747e+00   9.6137597e-19
   2.2219208e-01   1.0969472e+00   1.1101437e-18
   2.2219208e-01   1.1881153e+00   1.2549995e-18
   2.2219208e-01   1.2868604e+00   1.3933083e-18
   2.2219208e-01   1.3938123e+00   1.5231766e-18
   2.2219208e-01   1.5096530e+00   1.6433935e-18
   2.2219208e-01   1.6351214e+00   1.7533316e-18
   2.2219208e-01   1.7710175e+00   1.8528329e-18
   2.2219208e-01   1.9182081e+00   1.9420959e-18
   2.2219208e-01   2.0776318e+00   2.0215729e-18
   2.2219208e-01   2.2503052e+00   2.0918836e-18
   2.2219208e-01   2.4373297e+00   2.1537453e-18
   2.2219208e-01   2.6398980e+00   2.2079199e-18
   2.2219208e-01   2.8593018e+00   2.2551739e-18
   2.2219208e-01   3.0969405e+00   2.2962520e-18
   2.2219208e-01   3.3543295e+00   2.3318580e-18
   2.2219208e-01   3.6331102e+00   2.3626448e-18
   2.2219208e-01   3.9350607e+00   2.3892089e-18
   2.2219208e-01   4.2621064e+00   2.4120884e-18
   2.2219208e-01   4.6163332e+00   2.4317643e-18
   2.2219208e-01   5.0000000e+00   2.4486631e-18
   2.4065862e-01   1.0000000e-01   3.7437612e-59
   2.4065862e-01   1.0831107e-01   9.6066130e-53
   2.4065862e-01   1.1731288e-01   2.7922981e-47
   2.4065862e-01   1.2706284e-01   1.2678649e-42
   2.4065862e-01   1.3762313e-01   1.1827519e-38
   2.4065862e-01   1.4906109e-01   2.8632109e-35
   2.4065862e-01   1.6144966e-01   2.1948891e-32
   2.4065862e-01   1.7486786e-01   6.3135305e-30
   2.4065862e-01   1.8940126e-01   7.8751100e-28
   2.4065862e-01   2.0514253e-01   4.8185714e-26
   2.4065862e-01   2.2219208e-01   1.6065962e-24
   2.4065862e-01   2.4065862e-01   3.1925264e-23
   2.4065862e-01   2.6065994e-01   4.0810458e-22
   2.4065862e-01   2.8232357e-01   3.5817262e-21
   2.4065862e-01   3.0578769e-01   2.2813883e-20
   2.4065862e-01   3.3120193e-01   1.1056991e-19
   2.4065862e-01   3.5872836e-01   4.2454010e-19
   2.4065862e-01   3.8854254e-01   1.3365122e-18
   2.4065862e-01   4.2083459e-01   3.5524250e-18
   2.4065862e-01   4.5581046e-01   8.1737637e-18
   2.4065862e-01   4.9369320e-01   1.6630715e-17
   2.4065862e-01   5.3472440e-01   3.0470065e-17
   2.4065862e-01   5.7916573e-01   5.1053811e-17
   2.4065862e-01   6.2730062e-01   7.9268837e-17
   2.4065862e-01   6.7943603e-01   1.1533956e-16
   2.4065862e-01   7.3590445e-01   1.5878779e-16
   2.4065862e-01   7.9706601e-01   2.0852891e-16
   2.4065862e-01   8.6331074e-01   2.6305685e-16
   2.4065862e-01   9.3506113e-01   3.2065995e-16
   2.4065862e-01   1.0127747e+00   3.7961974e-16
   2.4065862e-01   1.0969472e+00   4.3836384e-16
   2.4065862e-01   1.1881153e+00   4.9556323e-16
   2.4065862e-01   1.2868604e+00   5.5017738e-16
   2.4065862e-01   1.3938123e+00   6.0145866e-16
   2.4065862e-01   1.5096530e+00   6.4892885e-16
   2.4065862e-01   1.6351214e+00   6.9234024e-16
   2.4065862e-01   1.7710175e+00   7.3163046e-16
   2.4065862e-01   1.9182081e+00   7.6687786e-16
   2.4065862e-01   2.0776318e+00   7.9826104e-16
   2.4065862e-01   2.2503052e+00   8.2602470e-16
   2.4065862e-01   2.4373297e+00   8.5045213e-16
   2.4065862e-01   2.6398980e+00   8.7184409e-16
   2.4065862e-01   2.8593018e+00   8.9050336e-16
   2.4065862e-01   3.0969405e+00   9.0672389e-16
   2.4065862e-01   3.3543295e+00   9.2078367e-16
   2.4065862e-01   3.6331102e+00   9.3294053e-16
   2.4065862e-01   3.9350607e+00   9.4342993e-16
   2.4065862e-01   4.2621064e+00   9.5246438e-16
   2.4065862e-01   4.6163332e+00   9.6023381e-16
   2.4065862e-01   5.0000000e+00   9.6690665e-16
   2.6065994e-01   1.0000000e-01   6.1176142e-57
   2.6065994e-01   1.0831107e-01   1.5697997e-50
   2.6065994e-01   1.1731288e-01   4.5628451e-45
   2.6065994e-01   1.2706284e-01   2.0717956e-40
   2.6065994e-01   1.3762313e-01   1.9327141e-36
   2.6065994e-01   1.4906109e-01   4.6787225e-33
   2.6065994e-01   1.6144966e-01   3.5866296e-30
   2.6065994e-01   1.7486786e-01   1.0316829e-27
   2.6065994e-01   1.8940126e-01   1.2868579e-25
   2.6065994e-01   2.0514253e-01   7.8739426e-24
   2.6065994e-01   2.2219208e-01   2.6253105e-22
   2.6065994e-01   2.4065862e-01   5.2168511e-21
   2.6065994e-01   2.6065994e-01   6.6687650e-20
   2.6065994e-01   2.8232357e-01   5.8528356e-19
   2.6065994e-01   3.0578769e-01   3.7279764e-18
   2.6065994e-01   3.3120193e-01   1.8068035e-17
   2.6065994e-01   3.5872836e-01   6.9373351e-17
   2.6065994e-01   3.8854254e-01   2.1839710e-16
   2.6065994e-01   4.2083459e-01   5.8049551e-16
   2.6065994e-01   4.5581046e-01   1.3356603e-15
   2.6065994e-01   4.9369320e-01   2.7175958e-15
   2.6065994e-01   5.3472440e-01   4.9790596e-15
   2.6065994e-01   5.7916573e-01   8.3426134e-15
   2.6065994e-01   6.2730062e-01   1.2953181e-14
   2.6065994e-01   6.7943603e-01   1.8847435e-14
   2.6065994e-01   7.3590445e-01   2.5947234e-14
   2.6065994e-01   7.9706601e-01   3.4075342e-14
   2.6065994e-01   8.6331074e-01   4.2985657e-14
   2.6065994e-01   9.3506113e-01   5.2398478e-14
   2.6065994e-01   1.0127747e+00   6.2032993e-14
   2.6065994e-01   1.0969472e+00   7.1632263e-14
   2.6065994e-01   1.1881153e+00   8.0979114e-14
   2.6065994e-01   1.2868604e+00   8.9903517e-14
   2.6065994e-01   1.3938123e+00   9.8283300e-14
   2.6065994e-01   1.5096530e+00   1.0604032e-13
   2.6065994e-01   1.6351214e+00   1.1313410e-13
   2.6065994e-01   1.7710175e+00   1.1955445e-13
   2.6065994e-01   1.9182081e+00   1.2531416e-13
   2.6065994e-01   2.0776318e+00   1.3044243e-13
   2.6065994e-01   2.2503052e+00   1.3497924e-13
   2.6065994e-01   2.4373297e+00   1.3897088e-13
   2.6065994e-01   2.6398980e+00   1.4246651e-13
   2.6065994e-01   2.8593018e+00   1.4551559e-13
   2.6065994e-01   3.0969405e+00   1.4816615e-13
   2.6065994e-01   3.3543295e+00   1.5046364e-13
   2.6065994e-01   3.6331102e+00   1.5245017e-13
   2.6065994e-01   3.9350607e+00   1.5416422e-13
   2.6065994e-01   4.2621064e+00   1.5564053e-13
   2.6065994e-01   4.6163332e+00   1.5691012e-13
   2.6065994e-01   5.0000000e+00   1.5800051e-13
   2.8232357e-01   1.0000000e-01   4.7122021e-55
   2.8232357e-01   1.0831107e-01   1.2091664e-48
   2.8232357e-01   1.1731288e-01   3.5146133e-43
   2.8232357e-01   1.2706284e-01   1.5958378e-38
   2.8232357e-01   1.3762313e-01   1.4887077e-34
   2.8232357e-01   1.4906109e-01   3.6038699e-31
   2.8232357e-01   1.6144966e-01   2.7626658e-28
   2.8232357e-01   1.7486786e-01   7.9467227e-26
   2.8232357e-01   1.8940126e-01   9.9122535e-24
   2.8232357e-01   2.0514253e-01   6.0650456e-22
   2.8232357e-01   2.2219208e-01   2.0221925e-20
   2.8232357e-01   2.4065862e-01   4.0183732e-19
   2.8232357e-01   2.6065994e-01   5.1367359e-18
   2.8232357e-01   2.8232357e-01   4.5082517e-17
   2.8232357e-01   3.0578769e-01   2.8715407e-16
   2.8232357e-01   3.3120193e-01   1.3917228e-15
   2.8232357e-01   3.5872836e-01   5.3436068e-15
   2.8232357e-01   3.8854254e-01   1.6822429e-14
   2.8232357e-01   4.2083459e-01   4.4713708e-14
   2.8232357e-01   4.5581046e-01   1.0288163e-13
   2.8232357e-01   4.9369320e-01   2.0932770e-13
   2.8232357e-01   5.3472440e-01   3.8352100e-13
   2.8232357e-01   5.7916573e-01   6.4260477e-13
   2.8232357e-01   6.2730062e-01   9.9774202e-13
   2.8232357e-01   6.7943603e-01   1.4517575e-12
   2.8232357e-01   7.3590445e-01   1.9986322e-12
   2.8232357e-01   7.9706601e-01   2.6247144e-12
   2.8232357e-01   8.6331074e-01   3.3110473e-12
   2.8232357e-01   9.3506113e-01   4.0360868e-12
   2.8232357e-01   1.0127747e+00   4.7782026e-12
   2.8232357e-01   1.0969472e+00   5.5176036e-12
   2.8232357e-01   1.1881153e+00   6.2375616e-12
   2.8232357e-01   1.2868604e+00   6.9249797e-12
   2.8232357e-01   1.3938123e+00   7.5704476e-12
   2.8232357e-01   1.5096530e+00   8.1679460e-12
   2.8232357e-01   1.6351214e+00   8.7143570e-12
   2.8232357e-01   1.7710175e+00   9.2088957e-12
   2.8232357e-01   1.9182081e+00   9.6525481e-12
   2.8232357e-01   2.0776318e+00   1.0047562e-11
   2.8232357e-01   2.2503052e+00   1.0397018e-11
   2.8232357e-01   2.4373297e+00   1.0704482e-11
   2.8232357e-01   2.6398980e+00   1.0973738e-11
   2.8232357e-01   2.8593018e+00   1.1208599e-11
   2.8232357e-01   3.0969405e+00   1.1412764e-11
   2.8232357e-01   3.3543295e+00   1.1589732e-11
   2.8232357e-01   3.6331102e+00   1.1742748e-11
   2.8232357e-01   3.9350607e+00   1.1874776e-11
   2.8232357e-01   4.2621064e+00   1.1988491e-11
   2.8232357e-01   4.6163332e+00   1.2086283e-11
   2.8232357e-01   5.0000000e+00   1.2170273e-11
   3.0578769e-01   1.0000000e-01   1.9117784e-53
   3.0578769e-01   1.0831107e-01   4.9056856e-47
   3.0578769e-01   1.1731288e-01   1.4259070e-41
   3.0578769e-01   1.2706284e-01   6.4744426e-37
   3.0578769e-01   1.3762313e-01   6.0398074e-33
   3.0578769e-01   1.4906109e-01   1.4621191e-29
   3.0578769e-01   1.6144966e-01   1.1208358e-26
   3.0578769e-01   1.7486786e-01   3.2240495e-24
   3.0578769e-01   1.8940126e-01   4.0214813e-22
   3.0578769e-01   2.0514253e-01   2.4606380e-20
   3.0578769e-01   2.2219208e-01   8.2041984e-19
   3.0578769e-01   2.4065862e-01   1.6302864e-17
   3.0578769e-01   2.6065994e-01   2.0840152e-16
   3.0578769e-01   2.8232357e-01   1.8290341e-15
   3.0578769e-01   3.0578769e-01   1.1650072e-14
   3.0578769e-01   3.3120193e-01   5.6463318e-14
   3.0578769e-01   3.5872836e-01   2.1679444e-13
   3.0578769e-01   3.8854254e-01   6.8249950e-13
   3.0578769e-01   4.2083459e-01   1.8140712e-12
   3.0578769e-01   4.5581046e-01   4.1739909e-12
   3.0578769e-01   4.9369320e-01   8.4925936e-12
   3.0578769e-01   5.3472440e-01   1.5559757e-11
   3.0578769e-01   5.7916573e-01   2.6070994e-11
   3.0578769e-01   6.2730062e-01   4.0479199e-11
   3.0578769e-01   6.7943603e-01   5.8898973e-11
   3.0578769e-01   7.3590445e-01   8.1086123e-11
   3.0578769e-01   7.9706601e-01   1.0648678e-10
   3.0578769e-01   8.6331074e-01   1.3433186e-10
   3.0578769e-01   9.3506113e-01   1.6374730e-10
   3.0578769e-01   1.0127747e+00   1.9385553e-10
   3.0578769e-01   1.0969472e+00   2.2385363e-10
   3.0578769e-01   1.1881153e+00   2.5306291e-10
   3.0578769e-01   1.2868604e+00   2.8095202e-10
   3.0578769e-01   1.3938123e+00   3.0713917e-10
   3.0578769e-01   1.5096530e+00   3.3138016e-10
   3.0578769e-01   1.6351214e+00   3.5354850e-10
   3.0578769e-01   1.7710175e+00   3.7361233e-10
   3.0578769e-01   1.9182081e+00   3.9161167e-10
   3.0578769e-01   2.0776318e+00   4.0763771e-10
   3.0578769e-01   2.2503052e+00   4.2181542e-10
   3.0578769e-01   2.4373297e+00   4.3428946e-10
   3.0578769e-01   2.6398980e+00   4.4521342e-10
   3.0578769e-01   2.8593018e+00   4.5474191e-10
   3.0578769e-01   3.0969405e+00   4.6302504e-10
   3.0578769e-01   3.3543295e+00   4.7020477e-10
   3.0578769e-01   3.6331102e+00   4.7641276e-10
   3.0578769e-01   3.9350607e+00   4.8176924e-10
   3.0578769e-01   4.2621064e+00   4.8638275e-10
   3.0578769e-01   4.6163332e+00   4.9035026e-10
   3.0578769e-01   5.0000000e+00   4.9375780e-10
   3.3120193e-01   1.0000000e-01   4.4906903e-52
   3.3120193e-01   1.0831107e-01   1.1523257e-45
   3.3120193e-01   1.1731288e-01   3.3493979e-40
   3.3120193e-01   1.2706284e-01   1.5208204e-35
   3.3120193e-01   1.3762313e-01   1.4187264e-31
   3.3120193e-01   1.4906109e-01   3.4344587e-28
   3.3120193e-01   1.6144966e-01   2.6327981e-25
   3.3120193e-01   1.7486786e-01   7.5731620e-23
   3.3120193e-01   1.8940126e-01   9.4462970e-21
   3.3120193e-01   2.0514253e-01   5.7799391e-19
   3.3120193e-01   2.2219208e-01   1.9271330e-17
   3.3120193e-01   2.4065862e-01   3.8294769e-16
   3.3120193e-01   2.6065994e-01   4.8952675e-15
   3.3120193e-01   2.8232357e-01   4.2963272e-14
   3.3120193e-01   3.0578769e-01   2.7365549e-13
   3.3120193e-01   3.3120193e-01   1.3263005e-12
   3.3120193e-01   3.5872836e-01   5.0924138e-12
   3.3120193e-01   3.8854254e-01   1.6031638e-11
   3.3120193e-01   4.2083459e-01   4.2611800e-11
   3.3120193e-01   4.5581046e-01   9.8045360e-11
   3.3120193e-01   4.9369320e-01   1.9948759e-10
   3.3120193e-01   5.3472440e-01   3.6549239e-10
   3.3120193e-01   5.7916573e-01   6.1239711e-10
   3.3120193e-01   6.2730062e-01   9.5084002e-10
   3.3120193e-01   6.7943603e-01   1.3835131e-09
   3.3120193e-01   7.3590445e-01   1.9046803e-09
   3.3120193e-01   7.9706601e-01   2.5013314e-09
   3.3120193e-01   8.6331074e-01   3.1554012e-09
   3.3120193e-01   9.3506113e-01   3.8463579e-09
   3.3120193e-01   1.0127747e+00   4.5535882e-09
   3.3120193e-01   1.0969472e+00   5.2582314e-09
   3.3120193e-01   1.1881153e+00   5.9443454e-09
   3.3120193e-01   1.2868604e+00   6.5994493e-09
   3.3120193e-01   1.3938123e+00   7.2145749e-09
   3.3120193e-01   1.5096530e+00   7.7839861e-09
   3.3120193e-01   1.6351214e+00   8.3047113e-09
   3.3120193e-01   1.7710175e+00   8.7760027e-09
   3.3120193e-01   1.9182081e+00   9.1987998e-09
   3.3120193e-01   2.0776318e+00   9.5752451e-09
   3.3120193e-01   2.2503052e+00   9.9082738e-09
   3.3120193e-01   2.4373297e+00   1.0201284e-08
   3.3120193e-01   2.6398980e+00   1.0457883e-08
   3.3120193e-01   2.8593018e+00   1.0681704e-08
   3.3120193e-01   3.0969405e+00   1.0876271e-08
   3.3120193e-01   3.3543295e+00   1.1044920e-08
   3.3120193e-01   3.6331102e+00   1.1190743e-08
   3.3120193e-01   3.9350607e+00   1.1316565e-08
   3.3120193e-01   4.2621064e+00   1.1424934e-08
   3.3120193e-01   4.6163332e+00   1.1518130e-08
   3.3120193e-01   5.0000000e+00   1.1598171e-08
   3.5872836e-01   1.0000000e-01   6.6202836e-51
   3.5872836e-01   1.0831107e-01   1.6987863e-44
   3.5872836e-01   1.1731288e-01   4.9377630e-39
   3.5872836e-01   1.2706284e-01   2.2420300e-34
   3.5872836e-01   1.3762313e-01   2.0915205e-30
   3.5872836e-01   1.4906109e-01   5.0631617e-27
   3.5872836e-01   1.6144966e-01   3.8813342e-24
   3.5872836e-01   1.7486786e-01   1.1164538e-21
   3.5872836e-01   1.8940126e-01   1.3925958e-19
   3.5872836e-01   2.0514253e-01   8.5209253e-18
   3.5872836e-01   2.2219208e-01   2.8410259e-16
   3.5872836e-01   2.4065862e-01   5.6455070e-15
   3.5872836e-01   2.6065994e-01   7.2167212e-14
   3.5872836e-01   2.8232357e-01   6.3337488e-13
   3.5872836e-01   3.0578769e-01   4.0342951e-12
   3.5872836e-01   3.3120193e-01   1.9552641e-11
   3.5872836e-01   3.5872836e-01   7.5073589e-11
   3.5872836e-01   3.8854254e-01   2.3634226e-10
   3.5872836e-01   4.2083459e-01   6.2819341e-10
   3.5872836e-01   4.5581046e-01   1.4454083e-09
   3.5872836e-01   4.9369320e-01   2.9408941e-09
   3.5872836e-01   5.3472440e-01   5.3881768e-09
   3.5872836e-01   5.7916573e-01   9.0281056e-09
   3.5872836e-01   6.2730062e-01   1.4017512e-08
   3.5872836e-01   6.7943603e-01   2.0396083e-08
   3.5872836e-01   7.3590445e-01   2.8079255e-08
   3.5872836e-01   7.9706601e-01   3.6875230e-08
   3.5872836e-01   8.6331074e-01   4.6517683e-08
   3.5872836e-01   9.3506113e-01   5.6703933e-08
   3.5872836e-01   1.0127747e+00   6.7130092e-08
   3.5872836e-01   1.0969472e+00   7.7518112e-08
   3.5872836e-01   1.1881153e+00   8.7632970e-08
   3.5872836e-01   1.2868604e+00   9.7290670e-08
   3.5872836e-01   1.3938123e+00   1.0635900e-07
   3.5872836e-01   1.5096530e+00   1.1475340e-07
   3.5872836e-01   1.6351214e+00   1.2243005e-07
   3.5872836e-01   1.7710175e+00   1.2937794e-07
   3.5872836e-01   1.9182081e+00   1.3561092e-07
   3.5872836e-01   2.0776318e+00   1.4116057e-07
   3.5872836e-01   2.2503052e+00   1.4607016e-07
   3.5872836e-01   2.4373297e+00   1.5038978e-07
   3.5872836e-01   2.6398980e+00   1.5417263e-07
   3.5872836e-01   2.8593018e+00   1.5747225e-07
   3.5872836e-01   3.0969405e+00   1.6034060e-07
   3.5872836e-01   3.3543295e+00   1.6282687e-07
   3.5872836e-01   3.6331102e+00   1.6497663e-07
   3.5872836e-01   3.9350607e+00   1.6683152e-07
   3.5872836e-01   4.2621064e+00   1.6842913e-07
   3.5872836e-01   4.6163332e+00   1.6980304e-07
   3.5872836e-01   5.0000000e+00   1.7098303e-07
   3.8854254e-01   1.0000000e-01   6.5612259e-50
   3.8854254e-01   1.0831107e-01   1.6836319e-43
   3.8854254e-01   1.1731288e-01   4.8937145e-38
   3.8854254e-01   1.2706284e-01   2.2220295e-33
   3.8854254e-01   1.3762313e-01   2.0728626e-29
   3.8854254e-01   1.4906109e-01   5.0179946e-26
   3.8854254e-01   1.6144966e-01   3.8467099e-23
   3.8854254e-01   1.7486786e-01   1.1064942e-20
   3.8854254e-01   1.8940126e-01   1.3801729e-18
   3.8854254e-01   2.0514253e-01   8.4449124e-17
   3.8854254e-01   2.2219208e-01   2.8156819e-15
   3.8854254e-01   2.4065862e-01   5.5951450e-14
   3.8854254e-01   2.6065994e-01   7.1523428e-13
   3.8854254e-01   2.8232357e-01   6.2772472e-12
   3.8854254e-01   3.0578769e-01   3.9983063e-11
   3.8854254e-01   3.3120193e-01   1.9378218e-10
   3.8854254e-01   3.5872836e-01   7.4403879e-10
   3.8854254e-01   3.8854254e-01   2.3423391e-09
   3.8854254e-01   4.2083459e-01   6.2258947e-09
   3.8854254e-01   4.5581046e-01   1.4325142e-08
   3.8854254e-01   4.9369320e-01   2.9146591e-08
   3.8854254e-01   5.3472440e-01   5.3401103e-08
   3.8854254e-01   5.7916573e-01   8.9475683e-08
   3.8854254e-01   6.2730062e-01   1.3892466e-07
   3.8854254e-01   6.7943603e-01   2.0214135e-07
   3.8854254e-01   7.3590445e-01   2.7828767e-07
   3.8854254e-01   7.9706601e-01   3.6546276e-07
   3.8854254e-01   8.6331074e-01   4.6102712e-07
   3.8854254e-01   9.3506113e-01   5.6198093e-07
   3.8854254e-01   1.0127747e+00   6.6531243e-07
   3.8854254e-01   1.0969472e+00   7.6826594e-07
   3.8854254e-01   1.1881153e+00   8.6851220e-07
   3.8854254e-01   1.2868604e+00   9.6422766e-07
   3.8854254e-01   1.3938123e+00   1.0541020e-06
   3.8854254e-01   1.5096530e+00   1.1372971e-06
   3.8854254e-01   1.6351214e+00   1.2133789e-06
   3.8854254e-01   1.7710175e+00   1.2822380e-06
   3.8854254e-01   1.9182081e+00   1.3440117e-06
   3.8854254e-01   2.0776318e+00   1.3990131e-06
   3.8854254e-01   2.2503052e+00   1.4476710e-06
   3.8854254e-01   2.4373297e+00   1.4904820e-06
   3.8854254e-01   2.6398980e+00   1.5279730e-06
   3.8854254e-01   2.8593018e+00   1.5606748e-06
   3.8854254e-01   3.0969405e+00   1.5891025e-06
   3.8854254e-01   3.3543295e+00   1.6137433e-06
   3.8854254e-01   3.6331102e+00   1.6350492e-06
   3.8854254e-01   3.9350607e+00   1.6534326e-06
   3.8854254e-01   4.2621064e+00   1.6692662e-06
   3.8854254e-01   4.6163332e+00   1.6828827e-06
   3.8854254e-01   5.0000000e+00   1.6945774e-06
   4.2083459e-01   1.0000000e-01   4.6354189e-49
   4.2083459e-01   1.0831107e-01   1.1894636e-42
   4.2083459e-01   1.1731288e-01   3.4573443e-37
   4.2083459e-01   1.2706284e-01   1.5698343e-32
   4.2083459e-01   1.3762313e-01   1.4644499e-28
   4.2083459e-01   1.4906109e-01   3.5451465e-25
   4.2083459e-01   1.6144966e-01   2.7176494e-22
   4.2083459e-01   1.7486786e-01   7.8172344e-20
   4.2083459e-01   1.8940126e-01   9.7507378e-18
   4.2083459e-01   2.0514253e-01   5.9662184e-16
   4.2083459e-01   2.2219208e-01   1.9892418e-14
   4.2083459e-01   2.4065862e-01   3.9528956e-13
   4.2083459e-01   2.6065994e-01   5.0530351e-12
   4.2083459e-01   2.8232357e-01   4.4347917e-11
   4.2083459e-01   3.0578769e-01   2.8247502e-10
   4.2083459e-01   3.3120193e-01   1.3690453e-09
   4.2083459e-01   3.5872836e-01   5.2565351e-09
   4.2083459e-01   3.8854254e-01   1.6548315e-08
   4.2083459e-01   4.2083459e-01   4.3985119e-08
   4.2083459e-01   4.5581046e-01   1.0120522e-07
   4.2083459e-01   4.9369320e-01   2.0591680e-07
   4.2083459e-01   5.3472440e-01   3.7727170e-07
   4.2083459e-01   5.7916573e-01   6.3213381e-07
   4.2083459e-01   6.2730062e-01   9.8148426e-07
   4.2083459e-01   6.7943603e-01   1.4281018e-06
   4.2083459e-01   7.3590445e-01   1.9660654e-06
   4.2083459e-01   7.9706601e-01   2.5819458e-06
   4.2083459e-01   8.6331074e-01   3.2570953e-06
   4.2083459e-01   9.3506113e-01   3.9703206e-06
   4.2083459e-01   1.0127747e+00   4.7003439e-06
   4.2083459e-01   1.0969472e+00   5.4276968e-06
   4.2083459e-01   1.1881153e+00   6.1359233e-06
   4.2083459e-01   1.2868604e+00   6.8121403e-06
   4.2083459e-01   1.3938123e+00   7.4470905e-06
   4.2083459e-01   1.5096530e+00   8.0348530e-06
   4.2083459e-01   1.6351214e+00   8.5723605e-06
   4.2083459e-01   1.7710175e+00   9.0588409e-06
   4.2083459e-01   1.9182081e+00   9.4952642e-06
   4.2083459e-01   2.0776318e+00   9.8838418e-06
   4.2083459e-01   2.2503052e+00   1.0227604e-05
   4.2083459e-01   2.4373297e+00   1.0530057e-05
   4.2083459e-01   2.6398980e+00   1.0794926e-05
   4.2083459e-01   2.8593018e+00   1.1025960e-05
   4.2083459e-01   3.0969405e+00   1.1226798e-05
   4.2083459e-01   3.3543295e+00   1.1400882e-05
   4.2083459e-01   3.6331102e+00   1.1551405e-05
   4.2083459e-01   3.9350607e+00   1.1681282e-05
   4.2083459e-01   4.2621064e+00   1.1793144e-05
   4.2083459e-01   4.6163332e+00   1.1889343e-05
   4.2083459e-01   5.0000000e+00   1.1971964e-05
   4.5581046e-01   1.0000000e-01   2.4540494e-48
   4.5581046e-01   1.0831107e-01   6.2971707e-42
   4.5581046e-01   1.1731288e-01   1.8303618e-36
   4.5581046e-01   1.2706284e-01   8.3109016e-32
   4.5581046e-01   1.3762313e-01   7.7529832e-28
   4.5581046e-01   1.4906109e-01   1.8768454e-24
   4.5581046e-01   1.6144966e-01   1.4387580e-21
   4.5581046e-01   1.7486786e-01   4.1385428e-19
   4.5581046e-01   1.8940126e-01   5.1621640e-17
   4.5581046e-01   2.0514253e-01   3.1585915e-15
   4.5581046e-01   2.2219208e-01   1.0531298e-13
   4.5581046e-01   2.4065862e-01   2.0927130e-12
   4.5581046e-01   2.6065994e-01   2.6751408e-11
   4.5581046e-01   2.8232357e-01   2.3478349e-10
   4.5581046e-01   3.0578769e-01   1.4954585e-09
   4.5581046e-01   3.3120193e-01   7.2478992e-09
   4.5581046e-01   3.5872836e-01   2.7828762e-08
   4.5581046e-01   3.8854254e-01   8.7608872e-08
   4.5581046e-01   4.2083459e-01   2.3286279e-07
   4.5581046e-01   4.5581046e-01   5.3579326e-07
   4.5581046e-01   4.9369320e-01   1.0901496e-06
   4.5581046e-01   5.3472440e-01   1.9973241e-06
   4.5581046e-01   5.7916573e-01   3.3465964e-06
   4.5581046e-01   6.2730062e-01   5.1961019e-06
   4.5581046e-01   6.7943603e-01   7.5605515e-06
   4.5581046e-01   7.3590445e-01   1.0408599e-05
   4.5581046e-01   7.9706601e-01   1.3669148e-05
   4.5581046e-01   8.6331074e-01   1.7243475e-05
   4.5581046e-01   9.3506113e-01   2.1019380e-05
   4.5581046e-01   1.0127747e+00   2.4884216e-05
   4.5581046e-01   1.0969472e+00   2.8734914e-05
   4.5581046e-01   1.1881153e+00   3.2484355e-05
   4.5581046e-01   1.2868604e+00   3.6064333e-05
   4.5581046e-01   1.3938123e+00   3.9425840e-05
   4.5581046e-01   1.5096530e+00   4.2537529e-05
   4.5581046e-01   1.6351214e+00   4.5383161e-05
   4.5581046e-01   1.7710175e+00   4.7958650e-05
   4.5581046e-01   1.9182081e+00   5.0269130e-05
   4.5581046e-01   2.0776318e+00   5.2326310e-05
   4.5581046e-01   2.2503052e+00   5.4146228e-05
   4.5581046e-01   2.4373297e+00   5.5747455e-05
   4.5581046e-01   2.6398980e+00   5.7149706e-05
   4.5581046e-01   2.8593018e+00   5.8372828e-05
   4.5581046e-01   3.0969405e+00   5.9436090e-05
   4.5581046e-01   3.3543295e+00   6.0357714e-05
   4.5581046e-01   3.6331102e+00   6.1154600e-05
   4.5581046e-01   3.9350607e+00   6.1842184e-05
   4.5581046e-01   4.2621064e+00   6.2434396e-05
   4.5581046e-01   4.6163332e+00   6.2943685e-05
   4.5581046e-01   5.0000000e+00   6.3381092e-05
   4.9369320e-01   1.0000000e-01   1.0159235e-47
   4.9369320e-01   1.0831107e-01   2.6068927e-41
   4.9369320e-01   1.1731288e-01   7.5773027e-36
   4.9369320e-01   1.2706284e-01   3.4405338e-31
   4.9369320e-01   1.3762313e-01   3.2095676e-27
   4.9369320e-01   1.4906109e-01   7.7697348e-24
   4.9369320e-01   1.6144966e-01   5.9561474e-21
   4.9369320e-01   1.7486786e-01   1.7132674e-18
   4.9369320e-01   1.8940126e-01   2.1370244e-16
   4.9369320e-01   2.0514253e-01   1.3075887e-14
   4.9369320e-01   2.2219208e-01   4.3597300e-13
   4.9369320e-01   2.4065862e-01   8.6633797e-12
   4.9369320e-01   2.6065994e-01   1.1074505e-10
   4.9369320e-01   2.8232357e-01   9.7195293e-10
   4.9369320e-01   3.0578769e-01   6.1908753e-09
   4.9369320e-01   3.3120193e-01   3.0004738e-08
   4.9369320e-01   3.5872836e-01   1.1520507e-07
   4.9369320e-01   3.8854254e-01   3.6268181e-07
   4.9369320e-01   4.2083459e-01   9.6400164e-07
   4.9369320e-01   4.5581046e-01   2.2180684e-06
   4.9369320e-01   4.9369320e-01   4.5129838e-06
   4.9369320e-01   5.3472440e-01   8.2684905e-06
   4.9369320e-01   5.7916573e-01   1.3854186e-05
   4.9369320e-01   6.2730062e-01   2.1510740e-05
   4.9369320e-01   6.7943603e-01   3.1299050e-05
   4.9369320e-01   7.3590445e-01   4.3089353e-05
   4.9369320e-01   7.9706601e-01   5.6587321e-05
   4.9369320e-01   8.6331074e-01   7.1384262e-05
   4.9369320e-01   9.3506113e-01   8.7015692e-05
   4.9369320e-01   1.0127747e+00   1.0301528e-04
   4.9369320e-01   1.0969472e+00   1.1895634e-04
   4.9369320e-01   1.1881153e+00   1.3447821e-04
   4.9369320e-01   1.2868604e+00   1.4929855e-04
   4.9369320e-01   1.3938123e+00   1.6321446e-04
   4.9369320e-01   1.5096530e+00   1.7609618e-04
   4.9369320e-01   1.6351214e+00   1.8787649e-04
   4.9369320e-01   1.7710175e+00   1.9853845e-04
   4.9369320e-01   1.9182081e+00   2.0810334e-04
   4.9369320e-01   2.0776318e+00   2.1661962e-04
   4.9369320e-01   2.2503052e+00   2.2415369e-04
   4.9369320e-01   2.4373297e+00   2.3078242e-04
   4.9369320e-01   2.6398980e+00   2.3658744e-04
   4.9369320e-01   2.8593018e+00   2.4165090e-04
   4.9369320e-01   3.0969405e+00   2.4605258e-04
   4.9369320e-01   3.3543295e+00   2.4986790e-04
   4.9369320e-01   3.6331102e+00   2.5316684e-04
   4.9369320e-01   3.9350607e+00   2.5601329e-04
   4.9369320e-01   4.2621064e+00   2.5846492e-04
   4.9369320e-01   4.6163332e+00   2.6057326e-04
   4.9369320e-01   5.0000000e+00   2.6238403e-04
   5.3472440e-01   1.0000000e-01   3.4102476e-47
   5.3472440e-01   1.0831107e-01   8.7508061e-41
   5.3472440e-01   1.1731288e-01   2.5435457e-35
   5.3472440e-01   1.2706284e-01   1.1549169e-30
   5.3472440e-01   1.3762313e-01   1.0773863e-26
   5.3472440e-01   1.4906109e-01   2.6081412e-23
   5.3472440e-01   1.6144966e-01   1.9993570e-20
   5.3472440e-01   1.7486786e-01   5.7510885e-18
   5.3472440e-01   1.8940126e-01   7.1735544e-16
   5.3472440e-01   2.0514253e-01   4.3893081e-14
   5.3472440e-01   2.2219208e-01   1.4634723e-12
   5.3472440e-01   2.4065862e-01   2.9081196e-11
   5.3472440e-01   2.6065994e-01   3.7174851e-10
   5.3472440e-01   2.8232357e-01   3.2626474e-09
   5.3472440e-01   3.0578769e-01   2.0781504e-08
   5.3472440e-01   3.3120193e-01   1.0071977e-07
   5.3472440e-01   3.5872836e-01   3.8671987e-07
   5.3472440e-01   3.8854254e-01   1.2174487e-06
   5.3472440e-01   4.2083459e-01   3.2359566e-06
   5.3472440e-01   4.5581046e-01   7.4456025e-06
   5.3472440e-01   4.9369320e-01   1.5149165e-05
   5.3472440e-01   5.3472440e-01   2.7755633e-05
   5.3472440e-01   5.7916573e-01   4.6505674e-05
   5.3472440e-01   6.2730062e-01   7.2207159e-05
   5.3472440e-01   6.7943603e-01   1.0506452e-04
   5.3472440e-01   7.3590445e-01   1.4464215e-04
   5.3472440e-01   7.9706601e-01   1.8995208e-04
   5.3472440e-01   8.6331074e-01   2.3962238e-04
   5.3472440e-01   9.3506113e-01   2.9209390e-04
   5.3472440e-01   1.0127747e+00   3.4580124e-04
   5.3472440e-01   1.0969472e+00   3.9931212e-04
   5.3472440e-01   1.1881153e+00   4.5141589e-04
   5.3472440e-01   1.2868604e+00   5.0116473e-04
   5.3472440e-01   1.3938123e+00   5.4787761e-04
   5.3472440e-01   1.5096530e+00   5.9111891e-04
   5.3472440e-01   1.6351214e+00   6.3066298e-04
   5.3472440e-01   1.7710175e+00   6.6645303e-04
   5.3472440e-01   1.9182081e+00   6.9856041e-04
   5.3472440e-01   2.0776318e+00   7.2714781e-04
   5.3472440e-01   2.2503052e+00   7.5243814e-04
   5.3472440e-01   2.4373297e+00   7.7468945e-04
   5.3472440e-01   2.6398980e+00   7.9417570e-04
   5.3472440e-01   2.8593018e+00   8.1117271e-04
   5.3472440e-01   3.0969405e+00   8.2594823e-04
   5.3472440e-01   3.3543295e+00   8.3875550e-04
   5.3472440e-01   3.6331102e+00   8.4982935e-04
   5.3472440e-01   3.9350607e+00   8.5938430e-04
   5.3472440e-01   4.2621064e+00   8.6761392e-04
   5.3472440e-01   4.6163332e+00   8.7469121e-04
   5.3472440e-01   5.0000000e+00   8.8076960e-04
   5.7916573e-01   1.0000000e-01   9.5740457e-47
   5.7916573e-01   1.0831107e-01   2.4567313e-40
   5.7916573e-01   1.1731288e-01   7.1408372e-35
   5.7916573e-01   1.2706284e-01   3.2423532e-30
   5.7916573e-01   1.3762313e-01   3.0246911e-26
   5.7916573e-01   1.4906109e-01   7.3221849e-23
   5.7916573e-01   1.6144966e-01   5.6130633e-20
   5.7916573e-01   1.7486786e-01   1.6145803e-17
   5.7916573e-01   1.8940126e-01   2.0139282e-15
   5.7916573e-01   2.0514253e-01   1.2322694e-13
   5.7916573e-01   2.2219208e-01   4.1086021e-12
   5.7916573e-01   2.4065862e-01   8.1643544e-11
   5.7916573e-01   2.6065994e-01   1.0436595e-09
   5.7916573e-01   2.8232357e-01   9.1596681e-09
   5.7916573e-01   3.0578769e-01   5.8342705e-08
   5.7916573e-01   3.3120193e-01   2.8276414e-07
   5.7916573e-01   3.5872836e-01   1.0856906e-06
   5.7916573e-01   3.8854254e-01   3.4179073e-06
   5.7916573e-01   4.2083459e-01   9.0847352e-06
   5.7916573e-01   4.5581046e-01   2.0903039e-05
   5.7916573e-01   4.9369320e-01   4.2530283e-05
   5.7916573e-01   5.3472440e-01   7.7922115e-05
   5.7916573e-01   5.7916573e-01   1.3056162e-04
   5.7916573e-01   6.2730062e-01   2.0271685e-04
   5.7916573e-01   6.7943603e-01   2.9496172e-04
   5.7916573e-01   7.3590445e-01   4.0607333e-04
   5.7916573e-01   7.9706601e-01   5.3327795e-04
   5.7916573e-01   8.6331074e-01   6.7272408e-04
   5.7916573e-01   9.3506113e-01   8.2003442e-04
   5.7916573e-01   1.0127747e+00   9.7081425e-04
   5.7916573e-01   1.0969472e+00   1.1210425e-03
   5.7916573e-01   1.1881153e+00   1.2673204e-03
   5.7916573e-01   1.2868604e+00   1.4069870e-03
   5.7916573e-01   1.3938123e+00   1.5381303e-03
   5.7916573e-01   1.5096530e+00   1.6595275e-03
   5.7916573e-01   1.6351214e+00   1.7705448e-03
   5.7916573e-01   1.7710175e+00   1.8710230e-03
   5.7916573e-01   1.9182081e+00   1.9611624e-03
   5.7916573e-01   2.0776318e+00   2.0414197e-03
   5.7916573e-01   2.2503052e+00   2.1124206e-03
   5.7916573e-01   2.4373297e+00   2.1748897e-03
   5.7916573e-01   2.6398980e+00   2.2295960e-03
   5.7916573e-01   2.8593018e+00   2.2773140e-03
   5.7916573e-01   3.0969405e+00   2.3187953e-03
   5.7916573e-01   3.3543295e+00   2.3547509e-03
   5.7916573e-01   3.6331102e+00   2.3858400e-03
   5.7916573e-01   3.9350607e+00   2.4126649e-03
   5.7916573e-01   4.2621064e+00   2.4357690e-03
   5.7916573e-01   4.6163332e+00   2.4556380e-03
   5.7916573e-01   5.0000000e+00   2.4727027e-03
   6.2730062e-01   1.0000000e-01   2.3080442e-46
   6.2730062e-01   1.0831107e-01   5.9225166e-40
   6.2730062e-01   1.1731288e-01   1.7214633e-34
   6.2730062e-01   1.2706284e-01   7.8164393e-30
   6.2730062e-01   1.3762313e-01   7.2917146e-26
   6.2730062e-01   1.4906109e-01   1.7651813e-22
   6.2730062e-01   1.6144966e-01   1.3531582e-19
   6.2730062e-01   1.7486786e-01   3.8923176e-17
   6.2730062e-01   1.8940126e-01   4.8550379e-15
   6.2730062e-01   2.0514253e-01   2.9706692e-13
   6.2730062e-01   2.2219208e-01   9.9047319e-12
   6.2730062e-01   2.4065862e-01   1.9682057e-10
   6.2730062e-01   2.6065994e-01   2.5159816e-09
   6.2730062e-01   2.8232357e-01   2.2081490e-08
   6.2730062e-01   3.0578769e-01   1.4064853e-07
   6.2730062e-01   3.3120193e-01   6.8166809e-07
   6.2730062e-01   3.5872836e-01   2.6173073e-06
   6.2730062e-01   3.8854254e-01   8.2396528e-06
   6.2730062e-01   4.2083459e-01   2.1900847e-05
   6.2730062e-01   4.5581046e-01   5.0391591e-05
   6.2730062e-01   4.9369320e-01   1.0252905e-04
   6.2730062e-01   5.3472440e-01   1.8784921e-04
   6.2730062e-01   5.7916573e-01   3.1474886e-04
   6.2730062e-01   6.2730062e-01   4.8869566e-04
   6.2730062e-01   6.7943603e-01   7.1107318e-04
   6.2730062e-01   7.3590445e-01   9.7893331e-04
   6.2730062e-01   7.9706601e-01   1.2855894e-03
   6.2730062e-01   8.6331074e-01   1.6217564e-03
   6.2730062e-01   9.3506113e-01   1.9768819e-03
   6.2730062e-01   1.0127747e+00   2.3403714e-03
   6.2730062e-01   1.0969472e+00   2.7025312e-03
   6.2730062e-01   1.1881153e+00   3.0551678e-03
   6.2730062e-01   1.2868604e+00   3.3918663e-03
   6.2730062e-01   1.3938123e+00   3.7080175e-03
   6.2730062e-01   1.5096530e+00   4.0006732e-03
   6.2730062e-01   1.6351214e+00   4.2683062e-03
   6.2730062e-01   1.7710175e+00   4.5105320e-03
   6.2730062e-01   1.9182081e+00   4.7278337e-03
   6.2730062e-01   2.0776318e+00   4.9213123e-03
   6.2730062e-01   2.2503052e+00   5.0924764e-03
   6.2730062e-01   2.4373297e+00   5.2430725e-03
   6.2730062e-01   2.6398980e+00   5.3749549e-03
   6.2730062e-01   2.8593018e+00   5.4899900e-03
   6.2730062e-01   3.0969405e+00   5.5899903e-03
   6.2730062e-01   3.3543295e+00   5.6766694e-03
   6.2730062e-01   3.6331102e+00   5.7516169e-03
   6.2730062e-01   3.9350607e+00   5.8162845e-03
   6.2730062e-01   4.2621064e+00   5.8719822e-03
   6.2730062e-01   4.6163332e+00   5.9198811e-03
   6.2730062e-01   5.0000000e+00   5.9610195e-03
   6.7943603e-01   1.0000000e-01   4.8864759e-46
   6.7943603e-01   1.0831107e-01   1.2538856e-39
   6.7943603e-01   1.1731288e-01   3.6445961e-34
   6.7943603e-01   1.2706284e-01   1.6548575e-29
   6.7943603e-01   1.3762313e-01   1.5437654e-25
   6.7943603e-01   1.4906109e-01   3.7371537e-22
   6.7943603e-01   1.6144966e-01   2.8648389e-19
   6.7943603e-01   1.7486786e-01   8.2406203e-17
   6.7943603e-01   1.8940126e-01   1.0278843e-14
   6.7943603e-01   2.0514253e-01   6.2893523e-13
   6.7943603e-01   2.2219208e-01   2.0969803e-11
   6.7943603e-01   2.4065862e-01   4.1669867e-10
   6.7943603e-01   2.6065994e-01   5.3267104e-09
   6.7943603e-01   2.8232357e-01   4.6749826e-08
   6.7943603e-01   3.0578769e-01   2.9777403e-07
   6.7943603e-01   3.3120193e-01   1.4431936e-06
   6.7943603e-01   3.5872836e-01   5.5412321e-06
   6.7943603e-01   3.8854254e-01   1.7444581e-05
   6.7943603e-01   4.2083459e-01   4.6367378e-05
   6.7943603e-01   4.5581046e-01   1.0668656e-04
   6.7943603e-01   4.9369320e-01   2.1706937e-04
   6.7943603e-01   5.3472440e-01   3.9770495e-04
   6.7943603e-01   5.7916573e-01   6.6637055e-04
   6.7943603e-01   6.2730062e-01   1.0346420e-03
   6.7943603e-01   6.7943603e-01   1.5054486e-03
   6.7943603e-01   7.3590445e-01   2.0725487e-03
   6.7943603e-01   7.9706601e-01   2.7217855e-03
   6.7943603e-01   8.6331074e-01   3.4335015e-03
   6.7943603e-01   9.3506113e-01   4.1853554e-03
   6.7943603e-01   1.0127747e+00   4.9549173e-03
   6.7943603e-01   1.0969472e+00   5.7216640e-03
   6.7943603e-01   1.1881153e+00   6.4682485e-03
   6.7943603e-01   1.2868604e+00   7.1810898e-03
   6.7943603e-01   1.3938123e+00   7.8504293e-03
   6.7943603e-01   1.5096530e+00   8.4700253e-03
   6.7943603e-01   1.6351214e+00   9.0366445e-03
   6.7943603e-01   1.7710175e+00   9.5494730e-03
   6.7943603e-01   1.9182081e+00   1.0009533e-02
   6.7943603e-01   2.0776318e+00   1.0419156e-02
   6.7943603e-01   2.2503052e+00   1.0781537e-02
   6.7943603e-01   2.4373297e+00   1.1100371e-02
   6.7943603e-01   2.6398980e+00   1.1379586e-02
   6.7943603e-01   2.8593018e+00   1.1623132e-02
   6.7943603e-01   3.0969405e+00   1.1834848e-02
   6.7943603e-01   3.3543295e+00   1.2018361e-02
   6.7943603e-01   3.6331102e+00   1.2177036e-02
   6.7943603e-01   3.9350607e+00   1.2313947e-02
   6.7943603e-01   4.2621064e+00   1.2431867e-02
   6.7943603e-01   4.6163332e+00   1.2533276e-02
   6.7943603e-01   5.0000000e+00   1.2620372e-02
   7.3590445e-01   1.0000000e-01   9.2613305e-46
   7.3590445e-01   1.0831107e-01   2.3764875e-39
   7.3590445e-01   1.1731288e-01   6.9075975e-34
   7.3590445e-01   1.2706284e-01   3.1364489e-29
   7.3590445e-01   1.3762313e-01   2.9258962e-25
   7.3590445e-01   1.4906109e-01   7.0830219e-22
   7.3590445e-01   1.6144966e-01   5.4297249e-19
   7.3590445e-01   1.7486786e-01   1.5618436e-16
   7.3590445e-01   1.8940126e-01   1.9481477e-14
   7.3590445e-01   2.0514253e-01   1.1920200e-12
   7.3590445e-01   2.2219208e-01   3.9744037e-11
   7.3590445e-01   2.4065862e-01   7.8976837e-10
   7.3590445e-01   2.6065994e-01   1.0095706e-08
   7.3590445e-01   2.8232357e-01   8.8604877e-08
   7.3590445e-01   3.0578769e-01   5.6437069e-07
   7.3590445e-01   3.3120193e-01   2.7352827e-06
   7.3590445e-01   3.5872836e-01   1.0502289e-05
   7.3590445e-01   3.8854254e-01   3.3062689e-05
   7.3590445e-01   4.2083459e-01   8.7880024e-05
   7.3590445e-01   4.5581046e-01   2.0220287e-04
   7.3590445e-01   4.9369320e-01   4.1141125e-04
   7.3590445e-01   5.3472440e-01   7.5376961e-04
   7.3590445e-01   5.7916573e-01   1.2629711e-03
   7.3590445e-01   6.2730062e-01   1.9609555e-03
   7.3590445e-01   6.7943603e-01   2.8532745e-03
   7.3590445e-01   7.3590445e-01   3.9280984e-03
   7.3590445e-01   7.9706601e-01   5.1585960e-03
   7.3590445e-01   8.6331074e-01   6.5075103e-03
   7.3590445e-01   9.3506113e-01   7.9324980e-03
   7.3590445e-01   1.0127747e+00   9.3910474e-03
   7.3590445e-01   1.0969472e+00   1.0844261e-02
   7.3590445e-01   1.1881153e+00   1.2259262e-02
   7.3590445e-01   1.2868604e+00   1.3610309e-02
   7.3590445e-01   1.3938123e+00   1.4878907e-02
   7.3590445e-01   1.5096530e+00   1.6053226e-02
   7.3590445e-01   1.6351214e+00   1.7127139e-02
   7.3590445e-01   1.7710175e+00   1.8099102e-02
   7.3590445e-01   1.9182081e+00   1.8971053e-02
   7.3590445e-01   2.0776318e+00   1.9747412e-02
   7.3590445e-01   2.2503052e+00   2.0434230e-02
   7.3590445e-01   2.4373297e+00   2.1038517e-02
   7.3590445e-01   2.6398980e+00   2.1567712e-02
   7.3590445e-01   2.8593018e+00   2.2029306e-02
   7.3590445e-01   3.0969405e+00   2.2430570e-02
   7.3590445e-01   3.3543295e+00   2.2778381e-02
   7.3590445e-01   3.6331102e+00   2.3079118e-02
   7.3590445e-01   3.9350607e+00   2.3338605e-02
   7.3590445e-01   4.2621064e+00   2.3562100e-02
   7.3590445e-01   4.6163332e+00   2.3754300e-02
   7.3590445e-01   5.0000000e+00   2.3919373e-02
   7.9706601e-01   1.0000000e-01   1.5972456e-45
   7.9706601e-01   1.0831107e-01   4.0985842e-39
   7.9706601e-01   1.1731288e-01   1.1913115e-33
   7.9706601e-01   1.2706284e-01   5.4092435e-29
   7.9706601e-01   1.3762313e-01   5.0461161e-25
   7.9706601e-01   1.4906109e-01   1.2215659e-21
   7.9706601e-01   1.6144966e-01   9.3643179e-19
   7.9706601e-01   1.7486786e-01   2.6936170e-16
   7.9706601e-01   1.8940126e-01   3.3598523e-14
   7.9706601e-01   2.0514253e-01   2.0558047e-12
   7.9706601e-01   2.2219208e-01   6.8544134e-11
   7.9706601e-01   2.4065862e-01   1.3620657e-09
   7.9706601e-01   2.6065994e-01   1.7411454e-08
   7.9706601e-01   2.8232357e-01   1.5281147e-07
   7.9706601e-01   3.0578769e-01   9.7333596e-07
   7.9706601e-01   3.3120193e-01   4.7173765e-06
   7.9706601e-01   3.5872836e-01   1.8112662e-05
   7.9706601e-01   3.8854254e-01   5.7021217e-05
   7.9706601e-01   4.2083459e-01   1.5156136e-04
   7.9706601e-01   4.5581046e-01   3.4872705e-04
   7.9706601e-01   4.9369320e-01   7.0953608e-04
   7.9706601e-01   5.3472440e-01   1.2999808e-03
   7.9706601e-01   5.7916573e-01   2.1781698e-03
   7.9706601e-01   6.2730062e-01   3.3819412e-03
   7.9706601e-01   6.7943603e-01   4.9208697e-03
   7.9706601e-01   7.3590445e-01   6.7745535e-03
   7.9706601e-01   7.9706601e-01   8.8967183e-03
   7.9706601e-01   8.6331074e-01   1.1223109e-02
   7.9706601e-01   9.3506113e-01   1.3680699e-02
   7.9706601e-01   1.0127747e+00   1.6196171e-02
   7.9706601e-01   1.0969472e+00   1.8702441e-02
   7.9706601e-01   1.1881153e+00   2.1142807e-02
   7.9706601e-01   1.2868604e+00   2.3472876e-02
   7.9706601e-01   1.3938123e+00   2.5660750e-02
   7.9706601e-01   1.5096530e+00   2.7686028e-02
   7.9706601e-01   1.6351214e+00   2.9538139e-02
   7.9706601e-01   1.7710175e+00   3.1214425e-02
   7.9706601e-01   1.9182081e+00   3.2718227e-02
   7.9706601e-01   2.0776318e+00   3.4057165e-02
   7.9706601e-01   2.2503052e+00   3.5241680e-02
   7.9706601e-01   2.4373297e+00   3.6283856e-02
   7.9706601e-01   2.6398980e+00   3.7196527e-02
   7.9706601e-01   2.8593018e+00   3.7992610e-02
   7.9706601e-01   3.0969405e+00   3.8684646e-02
   7.9706601e-01   3.3543295e+00   3.9284495e-02
   7.9706601e-01   3.6331102e+00   3.9803157e-02
   7.9706601e-01   3.9350607e+00   4.0250679e-02
   7.9706601e-01   4.2621064e+00   4.0636127e-02
   7.9706601e-01   4.6163332e+00   4.0967603e-02
   7.9706601e-01   5.0000000e+00   4.1252295e-02
   8.6331074e-01   1.0000000e-01   2.5417825e-45
   8.6331074e-01   1.0831107e-01   6.5222966e-39
   8.6331074e-01   1.1731288e-01   1.8957978e-33
   8.6331074e-01   1.2706284e-01   8.6080189e-29
   8.6331074e-01   1.3762313e-01   8.0301548e-25
   8.6331074e-01   1.4906109e-01   1.9439433e-21
   8.6331074e-01   1.6144966e-01   1.4901941e-18
   8.6331074e-01   1.7486786e-01   4.2864971e-16
   8.6331074e-01   1.8940126e-01   5.3467130e-14
   8.6331074e-01   2.0514253e-01   3.2715122e-12
   8.6331074e-01   2.2219208e-01   1.0907795e-10
   8.6331074e-01   2.4065862e-01   2.1675281e-09
   8.6331074e-01   2.6065994e-01   2.7707779e-08
   8.6331074e-01   2.8232357e-01   2.4317707e-07
   8.6331074e-01   3.0578769e-01   1.5489216e-06
   8.6331074e-01   3.3120193e-01   7.5070139e-06
   8.6331074e-01   3.5872836e-01   2.8823650e-05
   8.6331074e-01   3.8854254e-01   9.0740918e-05
   8.6331074e-01   4.2083459e-01   2.4118770e-04
   8.6331074e-01   4.5581046e-01   5.5494804e-04
   8.6331074e-01   4.9369320e-01   1.1291228e-03
   8.6331074e-01   5.3472440e-01   2.0687291e-03
   8.6331074e-01   5.7916573e-01   3.4662383e-03
   8.6331074e-01   6.2730062e-01   5.3818642e-03
   8.6331074e-01   6.7943603e-01   7.8308436e-03
   8.6331074e-01   7.3590445e-01   1.0780710e-02
   8.6331074e-01   7.9706601e-01   1.4157824e-02
   8.6331074e-01   8.6331074e-01   1.7859935e-02
   8.6331074e-01   9.3506113e-01   2.1770829e-02
   8.6331074e-01   1.0127747e+00   2.5773834e-02
   8.6331074e-01   1.0969472e+00   2.9762196e-02
   8.6331074e-01   1.1881153e+00   3.3645681e-02
   8.6331074e-01   1.2868604e+00   3.7353645e-02
   8.6331074e-01   1.3938123e+00   4.0835326e-02
   8.6331074e-01   1.5096530e+00   4.4058259e-02
   8.6331074e-01   1.6351214e+00   4.7005624e-02
   8.6331074e-01   1.7710175e+00   4.9673187e-02
   8.6331074e-01   1.9182081e+00   5.2066268e-02
   8.6331074e-01   2.0776318e+00   5.4196992e-02
   8.6331074e-01   2.2503052e+00   5.6081973e-02
   8.6331074e-01   2.4373297e+00   5.7740444e-02
   8.6331074e-01   2.6398980e+00   5.9192826e-02
   8.6331074e-01   2.8593018e+00   6.0459676e-02
   8.6331074e-01   3.0969405e+00   6.1560949e-02
   8.6331074e-01   3.3543295e+00   6.2515521e-02
   8.6331074e-01   3.6331102e+00   6.3340897e-02
   8.6331074e-01   3.9350607e+00   6.4053062e-02
   8.6331074e-01   4.2621064e+00   6.4666445e-02
   8.6331074e-01   4.6163332e+00   6.5193942e-02
   8.6331074e-01   5.0000000e+00   6.5646987e-02
   9.3506113e-01   1.0000000e-01   3.7768401e-45
   9.3506113e-01   1.0831107e-01   9.6914946e-39
   9.3506113e-01   1.1731288e-01   2.8169701e-33
   9.3506113e-01   1.2706284e-01   1.2790674e-28
   9.3506113e-01   1.3762313e-01   1.1932024e-24
   9.3506113e-01   1.4906109e-01   2.8885095e-21
   9.3506113e-01   1.6144966e-01   2.2142826e-18
   9.3506113e-01   1.7486786e-01   6.3693153e-16
   9.3506113e-01   1.8940126e-01   7.9446925e-14
   9.3506113e-01   2.0514253e-01   4.8611471e-12
   9.3506113e-01   2.2219208e-01   1.6207917e-10
   9.3506113e-01   2.4065862e-01   3.2207347e-09
   9.3506113e-01   2.6065994e-01   4.1171049e-08
   9.3506113e-01   2.8232357e-01   3.6133734e-07
   9.3506113e-01   3.0578769e-01   2.3015460e-06
   9.3506113e-01   3.3120193e-01   1.1154688e-05
   9.3506113e-01   3.5872836e-01   4.2829123e-05
   9.3506113e-01   3.8854254e-01   1.3483213e-04
   9.3506113e-01   4.2083459e-01   3.5838133e-04
   9.3506113e-01   4.5581046e-01   8.2459850e-04
   9.3506113e-01   4.9369320e-01   1.6777660e-03
   9.3506113e-01   5.3472440e-01   3.0739290e-03
   9.3506113e-01   5.7916573e-01   5.1504910e-03
   9.3506113e-01   6.2730062e-01   7.9969237e-03
   9.3506113e-01   6.7943603e-01   1.1635867e-02
   9.3506113e-01   7.3590445e-01   1.6019080e-02
   9.3506113e-01   7.9706601e-01   2.1037142e-02
   9.3506113e-01   8.6331074e-01   2.6538115e-02
   9.3506113e-01   9.3506113e-01   3.2349322e-02
   9.3506113e-01   1.0127747e+00   3.8297396e-02
   9.3506113e-01   1.0969472e+00   4.4223712e-02
   9.3506113e-01   1.1881153e+00   4.9994190e-02
   9.3506113e-01   1.2868604e+00   5.5503861e-02
   9.3506113e-01   1.3938123e+00   6.0677300e-02
   9.3506113e-01   1.5096530e+00   6.5466263e-02
   9.3506113e-01   1.6351214e+00   6.9845758e-02
   9.3506113e-01   1.7710175e+00   7.3809497e-02
   9.3506113e-01   1.9182081e+00   7.7365380e-02
   9.3506113e-01   2.0776318e+00   8.0531428e-02
   9.3506113e-01   2.2503052e+00   8.3332325e-02
   9.3506113e-01   2.4373297e+00   8.5796651e-02
   9.3506113e-01   2.6398980e+00   8.7954749e-02
   9.3506113e-01   2.8593018e+00   8.9837163e-02
   9.3506113e-01   3.0969405e+00   9.1473547e-02
   9.3506113e-01   3.3543295e+00   9.2891949e-02
   9.3506113e-01   3.6331102e+00   9.4118376e-02
   9.3506113e-01   3.9350607e+00   9.5176584e-02
   9.3506113e-01   4.2621064e+00   9.6088011e-02
   9.3506113e-01   4.6163332e+00   9.6871819e-02
   9.3506113e-01   5.0000000e+00   9.7545000e-02
   1.0127747e+00   1.0000000e-01   5.2934245e-45
   1.0127747e+00   1.0831107e-01   1.3583099e-38
   1.0127747e+00   1.1731288e-01   3.9481202e-33
   1.0127747e+00   1.2706284e-01   1.7926750e-28
   1.0127747e+00   1.3762313e-01   1.6723311e-24
   1.0127747e+00   1.4906109e-01   4.0483861e-21
   1.0127747e+00   1.6144966e-01   3.1034244e-18
   1.0127747e+00   1.7486786e-01   8.9269040e-16
   1.0127747e+00   1.8940126e-01   1.1134872e-13
   1.0127747e+00   2.0514253e-01   6.8131332e-12
   1.0127747e+00   2.2219208e-01   2.2716181e-10
   1.0127747e+00   2.4065862e-01   4.5140158e-09
   1.0127747e+00   2.6065994e-01   5.7703220e-08
   1.0127747e+00   2.8232357e-01   5.0643179e-07
   1.0127747e+00   3.0578769e-01   3.2257283e-06
   1.0127747e+00   3.3120193e-01   1.5633836e-05
   1.0127747e+00   3.5872836e-01   6.0027092e-05
   1.0127747e+00   3.8854254e-01   1.8897376e-04
   1.0127747e+00   4.2083459e-01   5.0228881e-04
   1.0127747e+00   4.5581046e-01   1.1557148e-03
   1.0127747e+00   4.9369320e-01   2.3514703e-03
   1.0127747e+00   5.3472440e-01   4.3082605e-03
   1.0127747e+00   5.7916573e-01   7.2186628e-03
   1.0127747e+00   6.2730062e-01   1.1208076e-02
   1.0127747e+00   6.7943603e-01   1.6308232e-02
   1.0127747e+00   7.3590445e-01   2.2451517e-02
   1.0127747e+00   7.9706601e-01   2.9484574e-02
   1.0127747e+00   8.6331074e-01   3.7194455e-02
   1.0127747e+00   9.3506113e-01   4.5339143e-02
   1.0127747e+00   1.0127747e+00   5.3675657e-02
   1.0127747e+00   1.0969472e+00   6.1981675e-02
   1.0127747e+00   1.1881153e+00   7.0069280e-02
   1.0127747e+00   1.2868604e+00   7.7791352e-02
   1.0127747e+00   1.3938123e+00   8.5042176e-02
   1.0127747e+00   1.5096530e+00   9.1754140e-02
   1.0127747e+00   1.6351214e+00   9.7892215e-02
   1.0127747e+00   1.7710175e+00   1.0344759e-01
   1.0127747e+00   1.9182081e+00   1.0843133e-01
   1.0127747e+00   2.0776318e+00   1.1286870e-01
   1.0127747e+00   2.2503052e+00   1.1679429e-01
   1.0127747e+00   2.4373297e+00   1.2024816e-01
   1.0127747e+00   2.6398980e+00   1.2327284e-01
   1.0127747e+00   2.8593018e+00   1.2591114e-01
   1.0127747e+00   3.0969405e+00   1.2820461e-01
   1.0127747e+00   3.3543295e+00   1.3019257e-01
   1.0127747e+00   3.6331102e+00   1.3191146e-01
   1.0127747e+00   3.9350607e+00   1.3339459e-01
   1.0127747e+00   4.2621064e+00   1.3467200e-01
   1.0127747e+00   4.6163332e+00   1.3577055e-01
   1.0127747e+00   5.0000000e+00   1.3671404e-01
   1.0969472e+00   1.0000000e-01   7.0584380e-45
   1.0969472e+00   1.0831107e-01   1.8112181e-38
   1.0969472e+00   1.1731288e-01   5.2645620e-33
   1.0969472e+00   1.2706284e-01   2.3904157e-28
   1.0969472e+00   1.3762313e-01   2.2299449e-24
   1.0969472e+00   1.4906109e-01   5.3982601e-21
   1.0969472e+00   1.6144966e-01   4.1382150e-18
   1.0969472e+00   1.7486786e-01   1.1903447e-15
   1.0969472e+00   1.8940126e-01   1.4847629e-13
   1.0969472e+00   2.0514253e-01   9.0848710e-12
   1.0969472e+00   2.2219208e-01   3.0290553e-10
   1.0969472e+00   2.4065862e-01   6.0191471e-09
   1.0969472e+00   2.6065994e-01   7.6943499e-08
   1.0969472e+00   2.8232357e-01   6.7529393e-07
   1.0969472e+00   3.0578769e-01   4.3012994e-06
   1.0969472e+00   3.3120193e-01   2.0846706e-05
   1.0969472e+00   3.5872836e-01   8.0042231e-05
   1.0969472e+00   3.8854254e-01   2.5198424e-04
   1.0969472e+00   4.2083459e-01   6.6976953e-04
   1.0969472e+00   4.5581046e-01   1.5410706e-03
   1.0969472e+00   4.9369320e-01   3.1355331e-03
   1.0969472e+00   5.3472440e-01   5.7447858e-03
   1.0969472e+00   5.7916573e-01   9.6256183e-03
   1.0969472e+00   6.2730062e-01   1.4945242e-02
   1.0969472e+00   6.7943603e-01   2.1745969e-02
   1.0969472e+00   7.3590445e-01   2.9937641e-02
   1.0969472e+00   7.9706601e-01   3.9315766e-02
   1.0969472e+00   8.6331074e-01   4.9596392e-02
   1.0969472e+00   9.3506113e-01   6.0456805e-02
   1.0969472e+00   1.0127747e+00   7.1573005e-02
   1.0969472e+00   1.0969472e+00   8.2648541e-02
   1.0969472e+00   1.1881153e+00   9.3432837e-02
   1.0969472e+00   1.2868604e+00   1.0372972e-01
   1.0969472e+00   1.3938123e+00   1.1339822e-01
   1.0969472e+00   1.5096530e+00   1.2234819e-01
   1.0969472e+00   1.6351214e+00   1.3053292e-01
   1.0969472e+00   1.7710175e+00   1.3794064e-01
   1.0969472e+00   1.9182081e+00   1.4458614e-01
   1.0969472e+00   2.0776318e+00   1.5050308e-01
   1.0969472e+00   2.2503052e+00   1.5573761e-01
   1.0969472e+00   2.4373297e+00   1.6034312e-01
   1.0969472e+00   2.6398980e+00   1.6437634e-01
   1.0969472e+00   2.8593018e+00   1.6789433e-01
   1.0969472e+00   3.0969405e+00   1.7095253e-01
   1.0969472e+00   3.3543295e+00   1.7360334e-01
   1.0969472e+00   3.6331102e+00   1.7589538e-01
   1.0969472e+00   3.9350607e+00   1.7787303e-01
   1.0969472e+00   4.2621064e+00   1.7957638e-01
   1.0969472e+00   4.6163332e+00   1.8104122e-01
   1.0969472e+00   5.0000000e+00   1.8229931e-01
   1.1881153e+00   1.0000000e-01   9.0206389e-45
   1.1881153e+00   1.0831107e-01   2.3147253e-38
   1.1881153e+00   1.1731288e-01   6.7280767e-33
   1.1881153e+00   1.2706284e-01   3.0549361e-28
   1.1881153e+00   1.3762313e-01   2.8498554e-24
   1.1881153e+00   1.4906109e-01   6.8989420e-21
   1.1881153e+00   1.6144966e-01   5.2886124e-18
   1.1881153e+00   1.7486786e-01   1.5212530e-15
   1.1881153e+00   1.8940126e-01   1.8975175e-13
   1.1881153e+00   2.0514253e-01   1.1610407e-11
   1.1881153e+00   2.2219208e-01   3.8711134e-10
   1.1881153e+00   2.4065862e-01   7.6924317e-09
   1.1881153e+00   2.6065994e-01   9.8333303e-08
   1.1881153e+00   2.8232357e-01   8.6302135e-07
   1.1881153e+00   3.0578769e-01   5.4970332e-06
   1.1881153e+00   3.3120193e-01   2.6641958e-05
   1.1881153e+00   3.5872836e-01   1.0229346e-04
   1.1881153e+00   3.8854254e-01   3.2203426e-04
   1.1881153e+00   4.2083459e-01   8.5596120e-04
   1.1881153e+00   4.5581046e-01   1.9694785e-03
   1.1881153e+00   4.9369320e-01   4.0071913e-03
   1.1881153e+00   5.3472440e-01   7.3417998e-03
   1.1881153e+00   5.7916573e-01   1.2301479e-02
   1.1881153e+00   6.2730062e-01   1.9099924e-02
   1.1881153e+00   6.7943603e-01   2.7791210e-02
   1.1881153e+00   7.3590445e-01   3.8260115e-02
   1.1881153e+00   7.9706601e-01   5.0245299e-02
   1.1881153e+00   8.6331074e-01   6.3383873e-02
   1.1881153e+00   9.3506113e-01   7.7263412e-02
   1.1881153e+00   1.0127747e+00   9.1469845e-02
   1.1881153e+00   1.0969472e+00   1.0562431e-01
   1.1881153e+00   1.1881153e+00   1.1940657e-01
   1.1881153e+00   1.2868604e+00   1.3256592e-01
   1.1881153e+00   1.3938123e+00   1.4492221e-01
   1.1881153e+00   1.5096530e+00   1.5636021e-01
   1.1881153e+00   1.6351214e+00   1.6682024e-01
   1.1881153e+00   1.7710175e+00   1.7628726e-01
   1.1881153e+00   1.9182081e+00   1.8478017e-01
   1.1881153e+00   2.0776318e+00   1.9234199e-01
   1.1881153e+00   2.2503052e+00   1.9903167e-01
   1.1881153e+00   2.4373297e+00   2.0491749e-01
   1.1881153e+00   2.6398980e+00   2.1007191e-01
   1.1881153e+00   2.8593018e+00   2.1456789e-01
   1.1881153e+00   3.0969405e+00   2.1847624e-01
   1.1881153e+00   3.3543295e+00   2.2186396e-01
   1.1881153e+00   3.6331102e+00   2.2479317e-01
   1.1881153e+00   3.9350607e+00   2.2732061e-01
   1.1881153e+00   4.2621064e+00   2.2949747e-01
   1.1881153e+00   4.6163332e+00   2.3136952e-01
   1.1881153e+00   5.0000000e+00   2.3297735e-01
   1.2868604e+00   1.0000000e-01   1.1118460e-44
   1.2868604e+00   1.0831107e-01   2.8530329e-38
   1.2868604e+00   1.1731288e-01   8.2927441e-33
   1.2868604e+00   1.2706284e-01   3.7653855e-28
   1.2868604e+00   1.3762313e-01   3.5126118e-24
   1.2868604e+00   1.4906109e-01   8.5033454e-21
   1.2868604e+00   1.6144966e-01   6.5185210e-18
   1.2868604e+00   1.7486786e-01   1.8750324e-15
   1.2868604e+00   1.8940126e-01   2.3388001e-13
   1.2868604e+00   2.0514253e-01   1.4310499e-11
   1.2868604e+00   2.2219208e-01   4.7713713e-10
   1.2868604e+00   2.4065862e-01   9.4813674e-09
   1.2868604e+00   2.6065994e-01   1.2120149e-07
   1.2868604e+00   2.8232357e-01   1.0637238e-06
   1.2868604e+00   3.0578769e-01   6.7754117e-06
   1.2868604e+00   3.3120193e-01   3.2837755e-05
   1.2868604e+00   3.5872836e-01   1.2608261e-04
   1.2868604e+00   3.8854254e-01   3.9692587e-04
   1.2868604e+00   4.2083459e-01   1.0550217e-03
   1.2868604e+00   4.5581046e-01   2.4274962e-03
   1.2868604e+00   4.9369320e-01   4.9390953e-03
   1.2868604e+00   5.3472440e-01   9.0491932e-03
   1.2868604e+00   5.7916573e-01   1.5162285e-02
   1.2868604e+00   6.2730062e-01   2.3541762e-02
   1.2868604e+00   6.7943603e-01   3.4254276e-02
   1.2868604e+00   7.3590445e-01   4.7157807e-02
   1.2868604e+00   7.9706601e-01   6.1930239e-02
   1.2868604e+00   8.6331074e-01   7.8124293e-02
   1.2868604e+00   9.3506113e-01   9.5231628e-02
   1.2868604e+00   1.0127747e+00   1.1274188e-01
   1.2868604e+00   1.0969472e+00   1.3018808e-01
   1.2868604e+00   1.1881153e+00   1.4717551e-01
   1.2868604e+00   1.2868604e+00   1.6339517e-01
   1.2868604e+00   1.3938123e+00   1.7862501e-01
   1.2868604e+00   1.5096530e+00   1.9272301e-01
   1.2868604e+00   1.6351214e+00   2.0561560e-01
   1.2868604e+00   1.7710175e+00   2.1728426e-01
   1.2868604e+00   1.9182081e+00   2.2775225e-01
   1.2868604e+00   2.0776318e+00   2.3707263e-01
   1.2868604e+00   2.2503052e+00   2.4531806e-01
   1.2868604e+00   2.4373297e+00   2.5257267e-01
   1.2868604e+00   2.6398980e+00   2.5892579e-01
   1.2868604e+00   2.8593018e+00   2.6446734e-01
   1.2868604e+00   3.0969405e+00   2.6928462e-01
   1.2868604e+00   3.3543295e+00   2.7346018e-01
   1.2868604e+00   3.6331102e+00   2.7707060e-01
   1.2868604e+00   3.9350607e+00   2.8018581e-01
   1.2868604e+00   4.2621064e+00   2.8286892e-01
   1.2868604e+00   4.6163332e+00   2.8517633e-01
   1.2868604e+00   5.0000000e+00   2.8715807e-01
   1.3938123e+00   1.0000000e-01   1.3287728e-44
   1.3938123e+00   1.0831107e-01   3.4096741e-38
   1.3938123e+00   1.1731288e-01   9.9107007e-33
   1.3938123e+00   1.2706284e-01   4.5000314e-28
   1.3938123e+00   1.3762313e-01   4.1979402e-24
   1.3938123e+00   1.4906109e-01   1.0162391e-20
   1.3938123e+00   1.6144966e-01   7.7903176e-18
   1.3938123e+00   1.7486786e-01   2.2408607e-15
   1.3938123e+00   1.8940126e-01   2.7951120e-13
   1.3938123e+00   2.0514253e-01   1.7102550e-11
   1.3938123e+00   2.2219208e-01   5.7022902e-10
   1.3938123e+00   2.4065862e-01   1.1331230e-08
   1.3938123e+00   2.6065994e-01   1.4484852e-07
   1.3938123e+00   2.8232357e-01   1.2712617e-06
   1.3938123e+00   3.0578769e-01   8.0973290e-06
   1.3938123e+00   3.3120193e-01   3.9244568e-05
   1.3938123e+00   3.5872836e-01   1.5068197e-04
   1.3938123e+00   3.8854254e-01   4.7436813e-04
   1.3938123e+00   4.2083459e-01   1.2608618e-03
   1.3938123e+00   4.5581046e-01   2.9011131e-03
   1.3938123e+00   4.9369320e-01   5.9027379e-03
   1.3938123e+00   5.3472440e-01   1.0814737e-02
   1.3938123e+00   5.7916573e-01   1.8120524e-02
   1.3938123e+00   6.2730062e-01   2.8134880e-02
   1.3938123e+00   6.7943603e-01   4.0937459e-02
   1.3938123e+00   7.3590445e-01   5.6358535e-02
   1.3938123e+00   7.9706601e-01   7.4013144e-02
   1.3938123e+00   8.6331074e-01   9.3366740e-02
   1.3938123e+00   9.3506113e-01   1.1381180e-01
   1.3938123e+00   1.0127747e+00   1.3473839e-01
   1.3938123e+00   1.0969472e+00   1.5558843e-01
   1.3938123e+00   1.1881153e+00   1.7589020e-01
   1.3938123e+00   1.2868604e+00   1.9527440e-01
   1.3938123e+00   1.3938123e+00   2.1347566e-01
   1.3938123e+00   1.5096530e+00   2.3032425e-01
   1.3938123e+00   1.6351214e+00   2.4573225e-01
   1.3938123e+00   1.7710175e+00   2.5967752e-01
   1.3938123e+00   1.9182081e+00   2.7218788e-01
   1.3938123e+00   2.0776318e+00   2.8332671e-01
   1.3938123e+00   2.2503052e+00   2.9318086e-01
   1.3938123e+00   2.4373297e+00   3.0185088e-01
   1.3938123e+00   2.6398980e+00   3.0944353e-01
   1.3938123e+00   2.8593018e+00   3.1606627e-01
   1.3938123e+00   3.0969405e+00   3.2182342e-01
   1.3938123e+00   3.3543295e+00   3.2681365e-01
   1.3938123e+00   3.6331102e+00   3.3112848e-01
   1.3938123e+00   3.9350607e+00   3.3485149e-01
   1.3938123e+00   4.2621064e+00   3.3805808e-01
   1.3938123e+00   4.6163332e+00   3.4081568e-01
   1.3938123e+00   5.0000000e+00   3.4318408e-01
   1.5096530e+00   1.0000000e-01   1.5467970e-44
   1.5096530e+00   1.0831107e-01   3.9691314e-38
   1.5096530e+00   1.1731288e-01   1.1536842e-32
   1.5096530e+00   1.2706284e-01   5.2383939e-28
   1.5096530e+00   1.3762313e-01   4.8867358e-24
   1.5096530e+00   1.4906109e-01   1.1829830e-20
   1.5096530e+00   1.6144966e-01   9.0685483e-18
   1.5096530e+00   1.7486786e-01   2.6085398e-15
   1.5096530e+00   1.8940126e-01   3.2537323e-13
   1.5096530e+00   2.0514253e-01   1.9908727e-11
   1.5096530e+00   2.2219208e-01   6.6379185e-10
   1.5096530e+00   2.4065862e-01   1.3190452e-08
   1.5096530e+00   2.6065994e-01   1.6861517e-07
   1.5096530e+00   2.8232357e-01   1.4798495e-06
   1.5096530e+00   3.0578769e-01   9.4259339e-06
   1.5096530e+00   3.3120193e-01   4.5683794e-05
   1.5096530e+00   3.5872836e-01   1.7540578e-04
   1.5096530e+00   3.8854254e-01   5.5220216e-04
   1.5096530e+00   4.2083459e-01   1.4677433e-03
   1.5096530e+00   4.5581046e-01   3.3771260e-03
   1.5096530e+00   4.9369320e-01   6.8712556e-03
   1.5096530e+00   5.3472440e-01   1.2589212e-02
   1.5096530e+00   5.7916573e-01   2.1093729e-02
   1.5096530e+00   6.2730062e-01   3.2751234e-02
   1.5096530e+00   6.7943603e-01   4.7654453e-02
   1.5096530e+00   7.3590445e-01   6.5605810e-02
   1.5096530e+00   7.9706601e-01   8.6157177e-02
   1.5096530e+00   8.6331074e-01   1.0868630e-01
   1.5096530e+00   9.3506113e-01   1.3248598e-01
   1.5096530e+00   1.0127747e+00   1.5684619e-01
   1.5096530e+00   1.0969472e+00   1.8111729e-01
   1.5096530e+00   1.1881153e+00   2.0475016e-01
   1.5096530e+00   1.2868604e+00   2.2731491e-01
   1.5096530e+00   1.3938123e+00   2.4850262e-01
   1.5096530e+00   1.5096530e+00   2.6811572e-01
   1.5096530e+00   1.6351214e+00   2.8605185e-01
   1.5096530e+00   1.7710175e+00   3.0228526e-01
   1.5096530e+00   1.9182081e+00   3.1684830e-01
   1.5096530e+00   2.0776318e+00   3.2981479e-01
   1.5096530e+00   2.2503052e+00   3.4128580e-01
   1.5096530e+00   2.4373297e+00   3.5137840e-01
   1.5096530e+00   2.6398980e+00   3.6021684e-01
   1.5096530e+00   2.8593018e+00   3.6792623e-01
   1.5096530e+00   3.0969405e+00   3.7462801e-01
   1.5096530e+00   3.3543295e+00   3.8043704e-01
   1.5096530e+00   3.6331102e+00   3.8545985e-01
   1.5096530e+00   3.9350607e+00   3.8979372e-01
   1.5096530e+00   4.2621064e+00   3.9352645e-01
   1.5096530e+00   4.6163332e+00   3.9673652e-01
   1.5096530e+00   5.0000000e+00   3.9949352e-01
   1.6351214e+00   1.0000000e-01   1.7606714e-44
   1.6351214e+00   1.0831107e-01   4.5179400e-38
   1.6351214e+00   1.1731288e-01   1.3132032e-32
   1.6351214e+00   1.2706284e-01   5.9627023e-28
   1.6351214e+00   1.3762313e-01   5.5624207e-24
   1.6351214e+00   1.4906109e-01   1.3465531e-20
   1.6351214e+00   1.6144966e-01   1.0322449e-17
   1.6351214e+00   1.7486786e-01   2.9692205e-15
   1.6351214e+00   1.8940126e-01   3.7036231e-13
   1.6351214e+00   2.0514253e-01   2.2661490e-11
   1.6351214e+00   2.2219208e-01   7.5557381e-10
   1.6351214e+00   2.4065862e-01   1.5014285e-08
   1.6351214e+00   2.6065994e-01   1.9192945e-07
   1.6351214e+00   2.8232357e-01   1.6844671e-06
   1.6351214e+00   3.0578769e-01   1.0729250e-05
   1.6351214e+00   3.3120193e-01   5.2000454e-05
   1.6351214e+00   3.5872836e-01   1.9965900e-04
   1.6351214e+00   3.8854254e-01   6.2855470e-04
   1.6351214e+00   4.2083459e-01   1.6706869e-03
   1.6351214e+00   4.5581046e-01   3.8440784e-03
   1.6351214e+00   4.9369320e-01   7.8213385e-03
   1.6351214e+00   5.3472440e-01   1.4329912e-02
   1.6351214e+00   5.7916573e-01   2.4010341e-02
   1.6351214e+00   6.2730062e-01   3.7279721e-02
   1.6351214e+00   6.7943603e-01   5.4243595e-02
   1.6351214e+00   7.3590445e-01   7.4677071e-02
   1.6351214e+00   7.9706601e-01   9.8070059e-02
   1.6351214e+00   8.6331074e-01   1.2371426e-01
   1.6351214e+00   9.3506113e-01   1.5080470e-01
   1.6351214e+00   1.0127747e+00   1.7853318e-01
   1.6351214e+00   1.0969472e+00   2.0616023e-01
   1.6351214e+00   1.1881153e+00   2.3306080e-01
   1.6351214e+00   1.2868604e+00   2.5874555e-01
   1.6351214e+00   1.3938123e+00   2.8286287e-01
   1.6351214e+00   1.5096530e+00   3.0518785e-01
   1.6351214e+00   1.6351214e+00   3.2560400e-01
   1.6351214e+00   1.7710175e+00   3.4408199e-01
   1.6351214e+00   1.9182081e+00   3.6065866e-01
   1.6351214e+00   2.0776318e+00   3.7541800e-01
   1.6351214e+00   2.2503052e+00   3.8847511e-01
   1.6351214e+00   2.4373297e+00   3.9996320e-01
   1.6351214e+00   2.6398980e+00   4.1002373e-01
   1.6351214e+00   2.8593018e+00   4.1879909e-01
   1.6351214e+00   3.0969405e+00   4.2642752e-01
   1.6351214e+00   3.3543295e+00   4.3303976e-01
   1.6351214e+00   3.6331102e+00   4.3875706e-01
   1.6351214e+00   3.9350607e+00   4.4369017e-01
   1.6351214e+00   4.2621064e+00   4.4793903e-01
   1.6351214e+00   4.6163332e+00   4.5159295e-01
   1.6351214e+00   5.0000000e+00   4.5473116e-01
   1.7710175e+00   1.0000000e-01   1.9661775e-44
   1.7710175e+00   1.0831107e-01   5.0452753e-38
   1.7710175e+00   1.1731288e-01   1.4664807e-32
   1.7710175e+00   1.2706284e-01   6.6586708e-28
   1.7710175e+00   1.3762313e-01   6.2116682e-24
   1.7710175e+00   1.4906109e-01   1.5037232e-20
   1.7710175e+00   1.6144966e-01   1.1527288e-17
   1.7710175e+00   1.7486786e-01   3.3157888e-15
   1.7710175e+00   1.8940126e-01   4.1359112e-13
   1.7710175e+00   2.0514253e-01   2.5306546e-11
   1.7710175e+00   2.2219208e-01   8.4376462e-10
   1.7710175e+00   2.4065862e-01   1.6766757e-08
   1.7710175e+00   2.6065994e-01   2.1433152e-07
   1.7710175e+00   2.8232357e-01   1.8810787e-06
   1.7710175e+00   3.0578769e-01   1.1981571e-05
   1.7710175e+00   3.3120193e-01   5.8069963e-05
   1.7710175e+00   3.5872836e-01   2.2296326e-04
   1.7710175e+00   3.8854254e-01   7.0191980e-04
   1.7710175e+00   4.2083459e-01   1.8656900e-03
   1.7710175e+00   4.5581046e-01   4.2927605e-03
   1.7710175e+00   4.9369320e-01   8.7342476e-03
   1.7710175e+00   5.3472440e-01   1.6002504e-02
   1.7710175e+00   5.7916573e-01   2.6812836e-02
   1.7710175e+00   6.2730062e-01   4.1631021e-02
   1.7710175e+00   6.7943603e-01   6.0574924e-02
   1.7710175e+00   7.3590445e-01   8.3393402e-02
   1.7710175e+00   7.9706601e-01   1.0951683e-01
   1.7710175e+00   8.6331074e-01   1.3815423e-01
   1.7710175e+00   9.3506113e-01   1.6840667e-01
   1.7710175e+00   1.0127747e+00   1.9937163e-01
   1.7710175e+00   1.0969472e+00   2.3022331e-01
   1.7710175e+00   1.1881153e+00   2.6026373e-01
   1.7710175e+00   1.2868604e+00   2.8894642e-01
   1.7710175e+00   1.3938123e+00   3.1587871e-01
   1.7710175e+00   1.5096530e+00   3.4080948e-01
   1.7710175e+00   1.6351214e+00   3.6360860e-01
   1.7710175e+00   1.7710175e+00   3.8424335e-01
   1.7710175e+00   1.9182081e+00   4.0275485e-01
   1.7710175e+00   2.0776318e+00   4.1923691e-01
   1.7710175e+00   2.2503052e+00   4.3381804e-01
   1.7710175e+00   2.4373297e+00   4.4664703e-01
   1.7710175e+00   2.6398980e+00   4.5788183e-01
   1.7710175e+00   2.8593018e+00   4.6768145e-01
   1.7710175e+00   3.0969405e+00   4.7620027e-01
   1.7710175e+00   3.3543295e+00   4.8358429e-01
   1.7710175e+00   3.6331102e+00   4.8996892e-01
   1.7710175e+00   3.9350607e+00   4.9547783e-01
   1.7710175e+00   4.2621064e+00   5.0022261e-01
   1.7710175e+00   4.6163332e+00   5.0430302e-01
   1.7710175e+00   5.0000000e+00   5.0780752e-01
   1.9182081e+00   1.0000000e-01   2.1601880e-44
   1.9182081e+00   1.0831107e-01   5.5431127e-38
   1.9182081e+00   1.1731288e-01   1.6111842e-32
   1.9182081e+00   1.2706284e-01   7.3157084e-28
   1.9182081e+00   1.3762313e-01   6.8245982e-24
   1.9182081e+00   1.4906109e-01   1.6521016e-20
   1.9182081e+00   1.6144966e-01   1.2664732e-17
   1.9182081e+00   1.7486786e-01   3.6429709e-15
   1.9182081e+00   1.8940126e-01   4.5440180e-13
   1.9182081e+00   2.0514253e-01   2.7803644e-11
   1.9182081e+00   2.2219208e-01   9.2702223e-10
   1.9182081e+00   2.4065862e-01   1.8421200e-08
   1.9182081e+00   2.6065994e-01   2.3548046e-07
   1.9182081e+00   2.8232357e-01   2.0666922e-06
   1.9182081e+00   3.0578769e-01   1.3163841e-05
   1.9182081e+00   3.3120193e-01   6.3799958e-05
   1.9182081e+00   3.5872836e-01   2.4496393e-04
   1.9182081e+00   3.8854254e-01   7.7118103e-04
   1.9182081e+00   4.2083459e-01   2.0497851e-03
   1.9182081e+00   4.5581046e-01   4.7163442e-03
   1.9182081e+00   4.9369320e-01   9.5960906e-03
   1.9182081e+00   5.3472440e-01   1.7581535e-02
   1.9182081e+00   5.7916573e-01   2.9458565e-02
   1.9182081e+00   6.2730062e-01   4.5738920e-02
   1.9182081e+00   6.7943603e-01   6.6552093e-02
   1.9182081e+00   7.3590445e-01   9.1622161e-02
   1.9182081e+00   7.9706601e-01   1.2032329e-01
   1.9182081e+00   8.6331074e-01   1.5178646e-01
   1.9182081e+00   9.3506113e-01   1.8502403e-01
   1.9182081e+00   1.0127747e+00   2.1904442e-01
   1.9182081e+00   1.0969472e+00   2.5294037e-01
   1.9182081e+00   1.1881153e+00   2.8594499e-01
   1.9182081e+00   1.2868604e+00   3.1745791e-01
   1.9182081e+00   1.3938123e+00   3.4704772e-01
   1.9182081e+00   1.5096530e+00   3.7443850e-01
   1.9182081e+00   1.6351214e+00   3.9948731e-01
   1.9182081e+00   1.7710175e+00   4.2215817e-01
   1.9182081e+00   1.9182081e+00   4.4249627e-01
   1.9182081e+00   2.0776318e+00   4.6060469e-01
   1.9182081e+00   2.2503052e+00   4.7662460e-01
   1.9182081e+00   2.4373297e+00   4.9071947e-01
   1.9182081e+00   2.6398980e+00   5.0306285e-01
   1.9182081e+00   2.8593018e+00   5.1382944e-01
   1.9182081e+00   3.0969405e+00   5.2318885e-01
   1.9182081e+00   3.3543295e+00   5.3130148e-01
   1.9182081e+00   3.6331102e+00   5.3831611e-01
   1.9182081e+00   3.9350607e+00   5.4436860e-01
   1.9182081e+00   4.2621064e+00   5.4958157e-01
   1.9182081e+00   4.6163332e+00   5.5406461e-01
   1.9182081e+00   5.0000000e+00   5.5791491e-01
   2.0776318e+00   1.0000000e-01   2.3406098e-44
   2.0776318e+00   1.0831107e-01   6.0060809e-38
   2.0776318e+00   1.1731288e-01   1.7457525e-32
   2.0776318e+00   1.2706284e-01   7.9267261e-28
   2.0776318e+00   1.3762313e-01   7.3945978e-24
   2.0776318e+00   1.4906109e-01   1.7900873e-20
   2.0776318e+00   1.6144966e-01   1.3722507e-17
   2.0776318e+00   1.7486786e-01   3.9472367e-15
   2.0776318e+00   1.8940126e-01   4.9235405e-13
   2.0776318e+00   2.0514253e-01   3.0125841e-11
   2.0776318e+00   2.2219208e-01   1.0044484e-09
   2.0776318e+00   2.4065862e-01   1.9959763e-08
   2.0776318e+00   2.6065994e-01   2.5514811e-07
   2.0776318e+00   2.8232357e-01   2.2393051e-06
   2.0776318e+00   3.0578769e-01   1.4263302e-05
   2.0776318e+00   3.3120193e-01   6.9128616e-05
   2.0776318e+00   3.5872836e-01   2.6542364e-04
   2.0776318e+00   3.8854254e-01   8.3559110e-04
   2.0776318e+00   4.2083459e-01   2.2209859e-03
   2.0776318e+00   4.5581046e-01   5.1102596e-03
   2.0776318e+00   4.9369320e-01   1.0397569e-02
   2.0776318e+00   5.3472440e-01   1.9049969e-02
   2.0776318e+00   5.7916573e-01   3.1918984e-02
   2.0776318e+00   6.2730062e-01   4.9559096e-02
   2.0776318e+00   6.7943603e-01   7.2110613e-02
   2.0776318e+00   7.3590445e-01   9.9274567e-02
   2.0776318e+00   7.9706601e-01   1.3037285e-01
   2.0776318e+00   8.6331074e-01   1.6446387e-01
   2.0776318e+00   9.3506113e-01   2.0047749e-01
   2.0776318e+00   1.0127747e+00   2.3733931e-01
   2.0776318e+00   1.0969472e+00   2.7406628e-01
   2.0776318e+00   1.1881153e+00   3.0982750e-01
   2.0776318e+00   1.2868604e+00   3.4397242e-01
   2.0776318e+00   1.3938123e+00   3.7603361e-01
   2.0776318e+00   1.5096530e+00   4.0571211e-01
   2.0776318e+00   1.6351214e+00   4.3285303e-01
   2.0776318e+00   1.7710175e+00   4.5741738e-01
   2.0776318e+00   1.9182081e+00   4.7945416e-01
   2.0776318e+00   2.0776318e+00   4.9907501e-01
   2.0776318e+00   2.2503052e+00   5.1643292e-01
   2.0776318e+00   2.4373297e+00   5.3170502e-01
   2.0776318e+00   2.6398980e+00   5.4507933e-01
   2.0776318e+00   2.8593018e+00   5.5674516e-01
   2.0776318e+00   3.0969405e+00   5.6688628e-01
   2.0776318e+00   3.3543295e+00   5.7567649e-01
   2.0776318e+00   3.6331102e+00   5.8327699e-01
   2.0776318e+00   3.9350607e+00   5.8983499e-01
   2.0776318e+00   4.2621064e+00   5.9548336e-01
   2.0776318e+00   4.6163332e+00   6.0034083e-01
   2.0776318e+00   5.0000000e+00   6.0451271e-01
   2.2503052e+00   1.0000000e-01   2.5062548e-44
   2.2503052e+00   1.0831107e-01   6.4311314e-38
   2.2503052e+00   1.1731288e-01   1.8692994e-32
   2.2503052e+00   1.2706284e-01   8.4877006e-28
   2.2503052e+00   1.3762313e-01   7.9179136e-24
   2.2503052e+00   1.4906109e-01   1.9167719e-20
   2.2503052e+00   1.6144966e-01   1.4693649e-17
   2.2503052e+00   1.7486786e-01   4.2265827e-15
   2.2503052e+00   1.8940126e-01   5.2719795e-13
   2.2503052e+00   2.0514253e-01   3.2257847e-11
   2.2503052e+00   2.2219208e-01   1.0755332e-09
   2.2503052e+00   2.4065862e-01   2.1372316e-08
   2.2503052e+00   2.6065994e-01   2.7320494e-07
   2.2503052e+00   2.8232357e-01   2.3977807e-06
   2.2503052e+00   3.0578769e-01   1.5272716e-05
   2.2503052e+00   3.3120193e-01   7.4020849e-05
   2.2503052e+00   3.5872836e-01   2.8420768e-04
   2.2503052e+00   3.8854254e-01   8.9472589e-04
   2.2503052e+00   4.2083459e-01   2.3781651e-03
   2.2503052e+00   4.5581046e-01   5.4719128e-03
   2.2503052e+00   4.9369320e-01   1.1133405e-02
   2.2503052e+00   5.3472440e-01   2.0398135e-02
   2.2503052e+00   5.7916573e-01   3.4177891e-02
   2.2503052e+00   6.2730062e-01   5.3066394e-02
   2.2503052e+00   6.7943603e-01   7.7213882e-02
   2.2503052e+00   7.3590445e-01   1.0630023e-01
   2.2503052e+00   7.9706601e-01   1.3959934e-01
   2.2503052e+00   8.6331074e-01   1.7610298e-01
   2.2503052e+00   9.3506113e-01   2.1466528e-01
   2.2503052e+00   1.0127747e+00   2.5413581e-01
   2.2503052e+00   1.0969472e+00   2.9346196e-01
   2.2503052e+00   1.1881153e+00   3.3175399e-01
   2.2503052e+00   1.2868604e+00   3.6831535e-01
   2.2503052e+00   1.3938123e+00   4.0264552e-01
   2.2503052e+00   1.5096530e+00   4.3442436e-01
   2.2503052e+00   1.6351214e+00   4.6348604e-01
   2.2503052e+00   1.7710175e+00   4.8978882e-01
   2.2503052e+00   1.9182081e+00   5.1338513e-01
   2.2503052e+00   2.0776318e+00   5.3439455e-01
   2.2503052e+00   2.2503052e+00   5.5298089e-01
   2.2503052e+00   2.4373297e+00   5.6933379e-01
   2.2503052e+00   2.6398980e+00   5.8365460e-01
   2.2503052e+00   2.8593018e+00   5.9614602e-01
   2.2503052e+00   3.0969405e+00   6.0700483e-01
   2.2503052e+00   3.3543295e+00   6.1641713e-01
   2.2503052e+00   3.6331102e+00   6.2455551e-01
   2.2503052e+00   3.9350607e+00   6.3157762e-01
   2.2503052e+00   4.2621064e+00   6.3762572e-01
   2.2503052e+00   4.6163332e+00   6.4282695e-01
   2.2503052e+00   5.0000000e+00   6.4729408e-01
   2.4373297e+00   1.0000000e-01   2.6566779e-44
   2.4373297e+00   1.0831107e-01   6.8171218e-38
   2.4373297e+00   1.1731288e-01   1.9814930e-32
   2.4373297e+00   1.2706284e-01   8.9971244e-28
   2.4373297e+00   1.3762313e-01   8.3931393e-24
   2.4373297e+00   1.4906109e-01   2.0318147e-20
   2.4373297e+00   1.6144966e-01   1.5575548e-17
   2.4373297e+00   1.7486786e-01   4.4802582e-15
   2.4373297e+00   1.8940126e-01   5.5883988e-13
   2.4373297e+00   2.0514253e-01   3.4193933e-11
   2.4373297e+00   2.2219208e-01   1.1400857e-09
   2.4373297e+00   2.4065862e-01   2.2655062e-08
   2.4373297e+00   2.6065994e-01   2.8960245e-07
   2.4373297e+00   2.8232357e-01   2.5416933e-06
   2.4373297e+00   3.0578769e-01   1.6189370e-05
   2.4373297e+00   3.3120193e-01   7.8463510e-05
   2.4373297e+00   3.5872836e-01   3.0126556e-04
   2.4373297e+00   3.8854254e-01   9.4842650e-04
   2.4373297e+00   4.2083459e-01   2.5209003e-03
   2.4373297e+00   4.5581046e-01   5.8003318e-03
   2.4373297e+00   4.9369320e-01   1.1801621e-02
   2.4373297e+00   5.3472440e-01   2.1622412e-02
   2.4373297e+00   5.7916573e-01   3.6229215e-02
   2.4373297e+00   6.2730062e-01   5.6251389e-02
   2.4373297e+00   6.7943603e-01   8.1848187e-02
   2.4373297e+00   7.3590445e-01   1.1268027e-01
   2.4373297e+00   7.9706601e-01   1.4797796e-01
   2.4373297e+00   8.6331074e-01   1.8667251e-01
   2.4373297e+00   9.3506113e-01   2.2754929e-01
   2.4373297e+00   1.0127747e+00   2.6938880e-01
   2.4373297e+00   1.0969472e+00   3.1107527e-01
   2.4373297e+00   1.1881153e+00   3.5166555e-01
   2.4373297e+00   1.2868604e+00   3.9042129e-01
   2.4373297e+00   1.3938123e+00   4.2681192e-01
   2.4373297e+00   1.5096530e+00   4.6049810e-01
   2.4373297e+00   1.6351214e+00   4.9130404e-01
   2.4373297e+00   1.7710175e+00   5.1918548e-01
   2.4373297e+00   1.9182081e+00   5.4419802e-01
   2.4373297e+00   2.0776318e+00   5.6646841e-01
   2.4373297e+00   2.2503052e+00   5.8617028e-01
   2.4373297e+00   2.4373297e+00   6.0350466e-01
   2.4373297e+00   2.6398980e+00   6.1868500e-01
   2.4373297e+00   2.8593018e+00   6.3192615e-01
   2.4373297e+00   3.0969405e+00   6.4343669e-01
   2.4373297e+00   3.3543295e+00   6.5341390e-01
   2.4373297e+00   3.6331102e+00   6.6204075e-01
   2.4373297e+00   3.9350607e+00   6.6948432e-01
   2.4373297e+00   4.2621064e+00   6.7589542e-01
   2.4373297e+00   4.6163332e+00   6.8140882e-01
   2.4373297e+00   5.0000000e+00   6.8614406e-01
   2.6398980e+00   1.0000000e-01   2.7920090e-44
   2.6398980e+00   1.0831107e-01   7.1643858e-38
   2.6398980e+00   1.1731288e-01   2.0824302e-32
   2.6398980e+00   1.2706284e-01   9.4554377e-28
   2.6398980e+00   1.3762313e-01   8.8206856e-24
   2.6398980e+00   1.4906109e-01   2.1353153e-20
   2.6398980e+00   1.6144966e-01   1.6368966e-17
   2.6398980e+00   1.7486786e-01   4.7084825e-15
   2.6398980e+00   1.8940126e-01   5.8730717e-13
   2.6398980e+00   2.0514253e-01   3.5935771e-11
   2.6398980e+00   2.2219208e-01   1.1981616e-09
   2.6398980e+00   2.4065862e-01   2.3809110e-08
   2.6398980e+00   2.6065994e-01   3.0435479e-07
   2.6398980e+00   2.8232357e-01   2.6711671e-06
   2.6398980e+00   3.0578769e-01   1.7014057e-05
   2.6398980e+00   3.3120193e-01   8.2460440e-05
   2.6398980e+00   3.5872836e-01   3.1661202e-04
   2.6398980e+00   3.8854254e-01   9.9673932e-04
   2.6398980e+00   4.2083459e-01   2.6493150e-03
   2.6398980e+00   4.5581046e-01   6.0958006e-03
   2.6398980e+00   4.9369320e-01   1.2402796e-02
   2.6398980e+00   5.3472440e-01   2.2723857e-02
   2.6398980e+00   5.7916573e-01   3.8074731e-02
   2.6398980e+00   6.2730062e-01   5.9116833e-02
   2.6398980e+00   6.7943603e-01   8.6017532e-02
   2.6398980e+00   7.3590445e-01   1.1842020e-01
   2.6398980e+00   7.9706601e-01   1.5551595e-01
   2.6398980e+00   8.6331074e-01   1.9618161e-01
   2.6398980e+00   9.3506113e-01   2.3914065e-01
   2.6398980e+00   1.0127747e+00   2.8311146e-01
   2.6398980e+00   1.0969472e+00   3.2692144e-01
   2.6398980e+00   1.1881153e+00   3.6957939e-01
   2.6398980e+00   1.2868604e+00   4.1030934e-01
   2.6398980e+00   1.3938123e+00   4.4855371e-01
   2.6398980e+00   1.5096530e+00   4.8395587e-01
   2.6398980e+00   1.6351214e+00   5.1633105e-01
   2.6398980e+00   1.7710175e+00   5.4563278e-01
   2.6398980e+00   1.9182081e+00   5.7191946e-01
   2.6398980e+00   2.0776318e+00   5.9532430e-01
   2.6398980e+00   2.2503052e+00   6.1602978e-01
   2.6398980e+00   2.4373297e+00   6.3424718e-01
   2.6398980e+00   2.6398980e+00   6.5020080e-01
   2.6398980e+00   2.8593018e+00   6.6411645e-01
   2.6398980e+00   3.0969405e+00   6.7621334e-01
   2.6398980e+00   3.3543295e+00   6.8669879e-01
   2.6398980e+00   3.6331102e+00   6.9576509e-01
   2.6398980e+00   3.9350607e+00   7.0358784e-01
   2.6398980e+00   4.2621064e+00   7.1032552e-01
   2.6398980e+00   4.6163332e+00   7.1611977e-01
   2.6398980e+00   5.0000000e+00   7.2109622e-01
   2.8593018e+00   1.0000000e-01   2.9127974e-44
   2.8593018e+00   1.0831107e-01   7.4743330e-38
   2.8593018e+00   1.1731288e-01   2.1725207e-32
   2.8593018e+00   1.2706284e-01   9.8645008e-28
   2.8593018e+00   1.3762313e-01   9.2022879e-24
   2.8593018e+00   1.4906109e-01   2.2276937e-20
   2.8593018e+00   1.6144966e-01   1.7077124e-17
   2.8593018e+00   1.7486786e-01   4.9121818e-15
   2.8593018e+00   1.8940126e-01   6.1271537e-13
   2.8593018e+00   2.0514253e-01   3.7490432e-11
   2.8593018e+00   2.2219208e-01   1.2499967e-09
   2.8593018e+00   2.4065862e-01   2.4839145e-08
   2.8593018e+00   2.6065994e-01   3.1752185e-07
   2.8593018e+00   2.8232357e-01   2.7867276e-06
   2.8593018e+00   3.0578769e-01   1.7750122e-05
   2.8593018e+00   3.3120193e-01   8.6027860e-05
   2.8593018e+00   3.5872836e-01   3.3030935e-04
   2.8593018e+00   3.8854254e-01   1.0398605e-03
   2.8593018e+00   4.2083459e-01   2.7639302e-03
   2.8593018e+00   4.5581046e-01   6.3595183e-03
   2.8593018e+00   4.9369320e-01   1.2939368e-02
   2.8593018e+00   5.3472440e-01   2.3706941e-02
   2.8593018e+00   5.7916573e-01   3.9721928e-02
   2.8593018e+00   6.2730062e-01   6.1674358e-02
   2.8593018e+00   6.7943603e-01   8.9738840e-02
   2.8593018e+00   7.3590445e-01   1.2354332e-01
   2.8593018e+00   7.9706601e-01   1.6224392e-01
   2.8593018e+00   8.6331074e-01   2.0466886e-01
   2.8593018e+00   9.3506113e-01   2.4948640e-01
   2.8593018e+00   1.0127747e+00   2.9535949e-01
   2.8593018e+00   1.0969472e+00   3.4106478e-01
   2.8593018e+00   1.1881153e+00   3.8556821e-01
   2.8593018e+00   1.2868604e+00   4.2806023e-01
   2.8593018e+00   1.3938123e+00   4.6795913e-01
   2.8593018e+00   1.5096530e+00   5.0489286e-01
   2.8593018e+00   1.6351214e+00   5.3866867e-01
   2.8593018e+00   1.7710175e+00   5.6923806e-01
   2.8593018e+00   1.9182081e+00   5.9666195e-01
   2.8593018e+00   2.0776318e+00   6.2107934e-01
   2.8593018e+00   2.2503052e+00   6.4268059e-01
   2.8593018e+00   2.4373297e+00   6.6168611e-01
   2.8593018e+00   2.6398980e+00   6.7832992e-01
   2.8593018e+00   2.8593018e+00   6.9284759e-01
   2.8593018e+00   3.0969405e+00   7.0546782e-01
   2.8593018e+00   3.3543295e+00   7.1640689e-01
   2.8593018e+00   3.6331102e+00   7.2586542e-01
   2.8593018e+00   3.9350607e+00   7.3402659e-01
   2.8593018e+00   4.2621064e+00   7.4105576e-01
   2.8593018e+00   4.6163332e+00   7.4710069e-01
   2.8593018e+00   5.0000000e+00   7.5229244e-01
   3.0969405e+00   1.0000000e-01   3.0198771e-44
   3.0969405e+00   1.0831107e-01   7.7491029e-38
   3.0969405e+00   1.1731288e-01   2.2523865e-32
   3.0969405e+00   1.2706284e-01   1.0227138e-27
   3.0969405e+00   1.3762313e-01   9.5405806e-24
   3.0969405e+00   1.4906109e-01   2.3095878e-20
   3.0969405e+00   1.6144966e-01   1.7704910e-17
   3.0969405e+00   1.7486786e-01   5.0927624e-15
   3.0969405e+00   1.8940126e-01   6.3523989e-13
   3.0969405e+00   2.0514253e-01   3.8868648e-11
   3.0969405e+00   2.2219208e-01   1.2959489e-09
   3.0969405e+00   2.4065862e-01   2.5752276e-08
   3.0969405e+00   2.6065994e-01   3.2919452e-07
   3.0969405e+00   2.8232357e-01   2.8891728e-06
   3.0969405e+00   3.0578769e-01   1.8402649e-05
   3.0969405e+00   3.3120193e-01   8.9190399e-05
   3.0969405e+00   3.5872836e-01   3.4245212e-04
   3.0969405e+00   3.8854254e-01   1.0780876e-03
   3.0969405e+00   4.2083459e-01   2.8655372e-03
   3.0969405e+00   4.5581046e-01   6.5933057e-03
   3.0969405e+00   4.9369320e-01   1.3415043e-02
   3.0969405e+00   5.3472440e-01   2.4578451e-02
   3.0969405e+00   5.7916573e-01   4.1182177e-02
   3.0969405e+00   6.2730062e-01   6.3941618e-02
   3.0969405e+00   6.7943603e-01   9.3037801e-02
   3.0969405e+00   7.3590445e-01   1.2808499e-01
   3.0969405e+00   7.9706601e-01   1.6820829e-01
   3.0969405e+00   8.6331074e-01   2.1219285e-01
   3.0969405e+00   9.3506113e-01   2.5865797e-01
   3.0969405e+00   1.0127747e+00   3.0621744e-01
   3.0969405e+00   1.0969472e+00   3.5360293e-01
   3.0969405e+00   1.1881153e+00   3.9974239e-01
   3.0969405e+00   1.2868604e+00   4.4379650e-01
   3.0969405e+00   1.3938123e+00   4.8516216e-01
   3.0969405e+00   1.5096530e+00   5.2345363e-01
   3.0969405e+00   1.6351214e+00   5.5847110e-01
   3.0969405e+00   1.7710175e+00   5.9016427e-01
   3.0969405e+00   1.9182081e+00   6.1859632e-01
   3.0969405e+00   2.0776318e+00   6.4391133e-01
   3.0969405e+00   2.2503052e+00   6.6630668e-01
   3.0969405e+00   2.4373297e+00   6.8601088e-01
   3.0969405e+00   2.6398980e+00   7.0326655e-01
   3.0969405e+00   2.8593018e+00   7.1831792e-01
   3.0969405e+00   3.0969405e+00   7.3140208e-01
   3.0969405e+00   3.3543295e+00   7.4274330e-01
   3.0969405e+00   3.6331102e+00   7.5254954e-01
   3.0969405e+00   3.9350607e+00   7.6101073e-01
   3.0969405e+00   4.2621064e+00   7.6829831e-01
   3.0969405e+00   4.6163332e+00   7.7456546e-01
   3.0969405e+00   5.0000000e+00   7.7994806e-01
   3.3543295e+00   1.0000000e-01   3.1142565e-44
   3.3543295e+00   1.0831107e-01   7.9912834e-38
   3.3543295e+00   1.1731288e-01   2.3227797e-32
   3.3543295e+00   1.2706284e-01   1.0546763e-27
   3.3543295e+00   1.3762313e-01   9.8387496e-24
   3.3543295e+00   1.4906109e-01   2.3817686e-20
   3.3543295e+00   1.6144966e-01   1.8258236e-17
   3.3543295e+00   1.7486786e-01   5.2519251e-15
   3.3543295e+00   1.8940126e-01   6.5509286e-13
   3.3543295e+00   2.0514253e-01   4.0083398e-11
   3.3543295e+00   2.2219208e-01   1.3364508e-09
   3.3543295e+00   2.4065862e-01   2.6557105e-08
   3.3543295e+00   2.6065994e-01   3.3948274e-07
   3.3543295e+00   2.8232357e-01   2.9794672e-06
   3.3543295e+00   3.0578769e-01   1.8977781e-05
   3.3543295e+00   3.3120193e-01   9.1977841e-05
   3.3543295e+00   3.5872836e-01   3.5315467e-04
   3.3543295e+00   3.8854254e-01   1.1117808e-03
   3.3543295e+00   4.2083459e-01   2.9550930e-03
   3.3543295e+00   4.5581046e-01   6.7993644e-03
   3.3543295e+00   4.9369320e-01   1.3834299e-02
   3.3543295e+00   5.3472440e-01   2.5346594e-02
   3.3543295e+00   5.7916573e-01   4.2469232e-02
   3.3543295e+00   6.2730062e-01   6.5939967e-02
   3.3543295e+00   6.7943603e-01   9.5945485e-02
   3.3543295e+00   7.3590445e-01   1.3208800e-01
   3.3543295e+00   7.9706601e-01   1.7346526e-01
   3.3543295e+00   8.6331074e-01   2.1882445e-01
   3.3543295e+00   9.3506113e-01   2.6674173e-01
   3.3543295e+00   1.0127747e+00   3.1578756e-01
   3.3543295e+00   1.0969472e+00   3.6465398e-01
   3.3543295e+00   1.1881153e+00   4.1223542e-01
   3.3543295e+00   1.2868604e+00   4.5766634e-01
   3.3543295e+00   1.3938123e+00   5.0032479e-01
   3.3543295e+00   1.5096530e+00   5.3981298e-01
   3.3543295e+00   1.6351214e+00   5.7592484e-01
   3.3543295e+00   1.7710175e+00   6.0860851e-01
   3.3543295e+00   1.9182081e+00   6.3792914e-01
   3.3543295e+00   2.0776318e+00   6.6403531e-01
   3.3543295e+00   2.2503052e+00   6.8713057e-01
   3.3543295e+00   2.4373297e+00   7.0745058e-01
   3.3543295e+00   2.6398980e+00   7.2524554e-01
   3.3543295e+00   2.8593018e+00   7.4076730e-01
   3.3543295e+00   3.0969405e+00   7.5426038e-01
   3.3543295e+00   3.3543295e+00   7.6595604e-01
   3.3543295e+00   3.6331102e+00   7.7606875e-01
   3.3543295e+00   3.9350607e+00   7.8479438e-01
   3.3543295e+00   4.2621064e+00   7.9230971e-01
   3.3543295e+00   4.6163332e+00   7.9877273e-01
   3.3543295e+00   5.0000000e+00   8.0432355e-01
   3.6331102e+00   1.0000000e-01   3.1970327e-44
   3.6331102e+00   1.0831107e-01   8.2036898e-38
   3.6331102e+00   1.1731288e-01   2.3845186e-32
   3.6331102e+00   1.2706284e-01   1.0827094e-27
   3.6331102e+00   1.3762313e-01   1.0100261e-23
   3.6331102e+00   1.4906109e-01   2.4450755e-20
   3.6331102e+00   1.6144966e-01   1.8743536e-17
   3.6331102e+00   1.7486786e-01   5.3915200e-15
   3.6331102e+00   1.8940126e-01   6.7250507e-13
   3.6331102e+00   2.0514253e-01   4.1148805e-11
   3.6331102e+00   2.2219208e-01   1.3719733e-09
   3.6331102e+00   2.4065862e-01   2.7262986e-08
   3.6331102e+00   2.6065994e-01   3.4850611e-07
   3.6331102e+00   2.8232357e-01   3.0586608e-06
   3.6331102e+00   3.0578769e-01   1.9482206e-05
   3.6331102e+00   3.3120193e-01   9.4422590e-05
   3.6331102e+00   3.5872836e-01   3.6254144e-04
   3.6331102e+00   3.8854254e-01   1.1413316e-03
   3.6331102e+00   4.2083459e-01   3.0336387e-03
   3.6331102e+00   4.5581046e-01   6.9800899e-03
   3.6331102e+00   4.9369320e-01   1.4202011e-02
   3.6331102e+00   5.3472440e-01   2.6020301e-02
   3.6331102e+00   5.7916573e-01   4.3598054e-02
   3.6331102e+00   6.2730062e-01   6.7692636e-02
   3.6331102e+00   6.7943603e-01   9.8495693e-02
   3.6331102e+00   7.3590445e-01   1.3559886e-01
   3.6331102e+00   7.9706601e-01   1.7807593e-01
   3.6331102e+00   8.6331074e-01   2.2464076e-01
   3.6331102e+00   9.3506113e-01   2.7383166e-01
   3.6331102e+00   1.0127747e+00   3.2418112e-01
   3.6331102e+00   1.0969472e+00   3.7434640e-01
   3.6331102e+00   1.1881153e+00   4.2319254e-01
   3.6331102e+00   1.2868604e+00   4.6983100e-01
   3.6331102e+00   1.3938123e+00   5.1362330e-01
   3.6331102e+00   1.5096530e+00   5.5416108e-01
   3.6331102e+00   1.6351214e+00   5.9123278e-01
   3.6331102e+00   1.7710175e+00   6.2478517e-01
   3.6331102e+00   1.9182081e+00   6.5488514e-01
   3.6331102e+00   2.0776318e+00   6.8168521e-01
   3.6331102e+00   2.2503052e+00   7.0539434e-01
   3.6331102e+00   2.4373297e+00   7.2625445e-01
   3.6331102e+00   2.6398980e+00   7.4452239e-01
   3.6331102e+00   2.8593018e+00   7.6045672e-01
   3.6331102e+00   3.0969405e+00   7.7430844e-01
   3.6331102e+00   3.3543295e+00   7.8631497e-01
   3.6331102e+00   3.6331102e+00   7.9669647e-01
   3.6331102e+00   3.9350607e+00   8.0565403e-01
   3.6331102e+00   4.2621064e+00   8.1336911e-01
   3.6331102e+00   4.6163332e+00   8.2000392e-01
   3.6331102e+00   5.0000000e+00   8.2570228e-01
   3.9350607e+00   1.0000000e-01   3.2693277e-44
   3.9350607e+00   1.0831107e-01   8.3892012e-38
   3.9350607e+00   1.1731288e-01   2.4384401e-32
   3.9350607e+00   1.2706284e-01   1.1071929e-27
   3.9350607e+00   1.3762313e-01   1.0328660e-23
   3.9350607e+00   1.4906109e-01   2.5003664e-20
   3.9350607e+00   1.6144966e-01   1.9167386e-17
   3.9350607e+00   1.7486786e-01   5.5134393e-15
   3.9350607e+00   1.8940126e-01   6.8771254e-13
   3.9350607e+00   2.0514253e-01   4.2079310e-11
   3.9350607e+00   2.2219208e-01   1.4029980e-09
   3.9350607e+00   2.4065862e-01   2.7879489e-08
   3.9350607e+00   2.6065994e-01   3.5638694e-07
   3.9350607e+00   2.8232357e-01   3.1278268e-06
   3.9350607e+00   3.0578769e-01   1.9922761e-05
   3.9350607e+00   3.3120193e-01   9.6557784e-05
   3.9350607e+00   3.5872836e-01   3.7073965e-04
   3.9350607e+00   3.8854254e-01   1.1671408e-03
   3.9350607e+00   4.2083459e-01   3.1022388e-03
   3.9350607e+00   4.5581046e-01   7.1379318e-03
   3.9350607e+00   4.9369320e-01   1.4523164e-02
   3.9350607e+00   5.3472440e-01   2.6608702e-02
   3.9350607e+00   5.7916573e-01   4.4583944e-02
   3.9350607e+00   6.2730062e-01   6.9223380e-02
   3.9350607e+00   6.7943603e-01   1.0072299e-01
   3.9350607e+00   7.3590445e-01   1.3866518e-01
   3.9350607e+00   7.9706601e-01   1.8210278e-01
   3.9350607e+00   8.6331074e-01   2.2972059e-01
   3.9350607e+00   9.3506113e-01   2.8002386e-01
   3.9350607e+00   1.0127747e+00   3.3151188e-01
   3.9350607e+00   1.0969472e+00   3.8281156e-01
   3.9350607e+00   1.1881153e+00   4.3276227e-01
   3.9350607e+00   1.2868604e+00   4.8045537e-01
   3.9350607e+00   1.3938123e+00   5.2523795e-01
   3.9350607e+00   1.5096530e+00   5.6669241e-01
   3.9350607e+00   1.6351214e+00   6.0460243e-01
   3.9350607e+00   1.7710175e+00   6.3891354e-01
   3.9350607e+00   1.9182081e+00   6.6969416e-01
   3.9350607e+00   2.0776318e+00   6.9710027e-01
   3.9350607e+00   2.2503052e+00   7.2134554e-01
   3.9350607e+00   2.4373297e+00   7.4267736e-01
   3.9350607e+00   2.6398980e+00   7.6135840e-01
   3.9350607e+00   2.8593018e+00   7.7765305e-01
   3.9350607e+00   3.0969405e+00   7.9181800e-01
   3.9350607e+00   3.3543295e+00   8.0409604e-01
   3.9350607e+00   3.6331102e+00   8.1471230e-01
   3.9350607e+00   3.9350607e+00   8.2387242e-01
   3.9350607e+00   4.2621064e+00   8.3176196e-01
   3.9350607e+00   4.6163332e+00   8.3854680e-01
   3.9350607e+00   5.0000000e+00   8.4437402e-01
   4.2621064e+00   1.0000000e-01   3.3322428e-44
   4.2621064e+00   1.0831107e-01   8.5506434e-38
   4.2621064e+00   1.1731288e-01   2.4853656e-32
   4.2621064e+00   1.2706284e-01   1.1284997e-27
   4.2621064e+00   1.3762313e-01   1.0527425e-23
   4.2621064e+00   1.4906109e-01   2.5484836e-20
   4.2621064e+00   1.6144966e-01   1.9536245e-17
   4.2621064e+00   1.7486786e-01   5.6195402e-15
   4.2621064e+00   1.8940126e-01   7.0094691e-13
   4.2621064e+00   2.0514253e-01   4.2889087e-11
   4.2621064e+00   2.2219208e-01   1.4299973e-09
   4.2621064e+00   2.4065862e-01   2.8416003e-08
   4.2621064e+00   2.6065994e-01   3.6324527e-07
   4.2621064e+00   2.8232357e-01   3.1880188e-06
   4.2621064e+00   3.0578769e-01   2.0306155e-05
   4.2621064e+00   3.3120193e-01   9.8415947e-05
   4.2621064e+00   3.5872836e-01   3.7787418e-04
   4.2621064e+00   3.8854254e-01   1.1896013e-03
   4.2621064e+00   4.2083459e-01   3.1619385e-03
   4.2621064e+00   4.5581046e-01   7.2752945e-03
   4.2621064e+00   4.9369320e-01   1.4802648e-02
   4.2621064e+00   5.3472440e-01   2.7120761e-02
   4.2621064e+00   5.7916573e-01   4.5441920e-02
   4.2621064e+00   6.2730062e-01   7.0555518e-02
   4.2621064e+00   6.7943603e-01   1.0266131e-01
   4.2621064e+00   7.3590445e-01   1.4133366e-01
   4.2621064e+00   7.9706601e-01   1.8560718e-01
   4.2621064e+00   8.6331074e-01   2.3414135e-01
   4.2621064e+00   9.3506113e-01   2.8541265e-01
   4.2621064e+00   1.0127747e+00   3.3789151e-01
   4.2621064e+00   1.0969472e+00   3.9017840e-01
   4.2621064e+00   1.1881153e+00   4.4109036e-01
   4.2621064e+00   1.2868604e+00   4.8970127e-01
   4.2621064e+00   1.3938123e+00   5.3534565e-01
   4.2621064e+00   1.5096530e+00   5.7759787e-01
   4.2621064e+00   1.6351214e+00   6.1623743e-01
   4.2621064e+00   1.7710175e+00   6.5120883e-01
   4.2621064e+00   1.9182081e+00   6.8258179e-01
   4.2621064e+00   2.0776318e+00   7.1051530e-01
   4.2621064e+00   2.2503052e+00   7.3522715e-01
   4.2621064e+00   2.4373297e+00   7.5696948e-01
   4.2621064e+00   2.6398980e+00   7.7601002e-01
   4.2621064e+00   2.8593018e+00   7.9261824e-01
   4.2621064e+00   3.0969405e+00   8.0705579e-01
   4.2621064e+00   3.3543295e+00   8.1957011e-01
   4.2621064e+00   3.6331102e+00   8.3039067e-01
   4.2621064e+00   3.9350607e+00   8.3972706e-01
   4.2621064e+00   4.2621064e+00   8.4776843e-01
   4.2621064e+00   4.6163332e+00   8.5468384e-01
   4.2621064e+00   5.0000000e+00   8.6062320e-01
   4.6163332e+00   1.0000000e-01   3.3868280e-44
   4.6163332e+00   1.0831107e-01   8.6907107e-38
   4.6163332e+00   1.1731288e-01   2.5260781e-32
   4.6163332e+00   1.2706284e-01   1.1469856e-27
   4.6163332e+00   1.3762313e-01   1.0699874e-23
   4.6163332e+00   1.4906109e-01   2.5902301e-20
   4.6163332e+00   1.6144966e-01   1.9856266e-17
   4.6163332e+00   1.7486786e-01   5.7115934e-15
   4.6163332e+00   1.8940126e-01   7.1242907e-13
   4.6163332e+00   2.0514253e-01   4.3591649e-11
   4.6163332e+00   2.2219208e-01   1.4534220e-09
   4.6163332e+00   2.4065862e-01   2.8881483e-08
   4.6163332e+00   2.6065994e-01   3.6919556e-07
   4.6163332e+00   2.8232357e-01   3.2402415e-06
   4.6163332e+00   3.0578769e-01   2.0638789e-05
   4.6163332e+00   3.3120193e-01   1.0002809e-04
   4.6163332e+00   3.5872836e-01   3.8406411e-04
   4.6163332e+00   3.8854254e-01   1.2090880e-03
   4.6163332e+00   4.2083459e-01   3.2137339e-03
   4.6163332e+00   4.5581046e-01   7.3944705e-03
   4.6163332e+00   4.9369320e-01   1.5045129e-02
   4.6163332e+00   5.3472440e-01   2.7565024e-02
   4.6163332e+00   5.7916573e-01   4.6186300e-02
   4.6163332e+00   6.2730062e-01   7.1711282e-02
   4.6163332e+00   6.7943603e-01   1.0434300e-01
   4.6163332e+00   7.3590445e-01   1.4364884e-01
   4.6163332e+00   7.9706601e-01   1.8864760e-01
   4.6163332e+00   8.6331074e-01   2.3797680e-01
   4.6163332e+00   9.3506113e-01   2.9008797e-01
   4.6163332e+00   1.0127747e+00   3.4342649e-01
   4.6163332e+00   1.0969472e+00   3.9656988e-01
   4.6163332e+00   1.1881153e+00   4.4831583e-01
   4.6163332e+00   1.2868604e+00   4.9772303e-01
   4.6163332e+00   1.3938123e+00   5.4411511e-01
   4.6163332e+00   1.5096530e+00   5.8705945e-01
   4.6163332e+00   1.6351214e+00   6.2633196e-01
   4.6163332e+00   1.7710175e+00   6.6187623e-01
   4.6163332e+00   1.9182081e+00   6.9376311e-01
   4.6163332e+00   2.0776318e+00   7.2215419e-01
   4.6163332e+00   2.2503052e+00   7.4727084e-01
   4.6163332e+00   2.4373297e+00   7.6936934e-01
   4.6163332e+00   2.6398980e+00   7.8872177e-01
   4.6163332e+00   2.8593018e+00   8.0560206e-01
   4.6163332e+00   3.0969405e+00   8.2027610e-01
   4.6163332e+00   3.3543295e+00   8.3299542e-01
   4.6163332e+00   3.6331102e+00   8.4399323e-01
   4.6163332e+00   3.9350607e+00   8.5348256e-01
   4.6163332e+00   4.2621064e+00   8.6165566e-01
   4.6163332e+00   4.6163332e+00   8.6868434e-01
   4.6163332e+00   5.0000000e+00   8.7472099e-01
   5.0000000e+00   1.0000000e-01   3.4340629e-44
   5.0000000e+00   1.0831107e-01   8.8119172e-38
   5.0000000e+00   1.1731288e-01   2.5613085e-32
   5.0000000e+00   1.2706284e-01   1.1629822e-27
   5.0000000e+00   1.3762313e-01   1.0849102e-23
   5.0000000e+00   1.4906109e-01   2.6263551e-20
   5.0000000e+00   1.6144966e-01   2.0133195e-17
   5.0000000e+00   1.7486786e-01   5.7912511e-15
   5.0000000e+00   1.8940126e-01   7.2236508e-13
   5.0000000e+00   2.0514253e-01   4.4199607e-11
   5.0000000e+00   2.2219208e-01   1.4736924e-09
   5.0000000e+00   2.4065862e-01   2.9284284e-08
   5.0000000e+00   2.6065994e-01   3.7434461e-07
   5.0000000e+00   2.8232357e-01   3.2854321e-06
   5.0000000e+00   3.0578769e-01   2.0926631e-05
   5.0000000e+00   3.3120193e-01   1.0142315e-04
   5.0000000e+00   3.5872836e-01   3.8942052e-04
   5.0000000e+00   3.8854254e-01   1.2259508e-03
   5.0000000e+00   4.2083459e-01   3.2585548e-03
   5.0000000e+00   4.5581046e-01   7.4975987e-03
   5.0000000e+00   4.9369320e-01   1.5254959e-02
   5.0000000e+00   5.3472440e-01   2.7949464e-02
   5.0000000e+00   5.7916573e-01   4.6830445e-02
   5.0000000e+00   6.2730062e-01   7.2711416e-02
   5.0000000e+00   6.7943603e-01   1.0579823e-01
   5.0000000e+00   7.3590445e-01   1.4565226e-01
   5.0000000e+00   7.9706601e-01   1.9127860e-01
   5.0000000e+00   8.6331074e-01   2.4129578e-01
   5.0000000e+00   9.3506113e-01   2.9413373e-01
   5.0000000e+00   1.0127747e+00   3.4821614e-01
   5.0000000e+00   1.0969472e+00   4.0210071e-01
   5.0000000e+00   1.1881153e+00   4.5456834e-01
   5.0000000e+00   1.2868604e+00   5.0466461e-01
   5.0000000e+00   1.3938123e+00   5.5170370e-01
   5.0000000e+00   1.5096530e+00   5.9524698e-01
   5.0000000e+00   1.6351214e+00   6.3506721e-01
   5.0000000e+00   1.7710175e+00   6.7110719e-01
   5.0000000e+00   1.9182081e+00   7.0343879e-01
   5.0000000e+00   2.0776318e+00   7.3222584e-01
   5.0000000e+00   2.2503052e+00   7.5769278e-01
   5.0000000e+00   2.4373297e+00   7.8009947e-01
   5.0000000e+00   2.6398980e+00   7.9972181e-01
   5.0000000e+00   2.8593018e+00   8.1683752e-01
   5.0000000e+00   3.0969405e+00   8.3171622e-01
   5.0000000e+00   3.3543295e+00   8.4461293e-01
   5.0000000e+00   3.6331102e+00   8.5576412e-01
   5.0000000e+00   3.9350607e+00   8.6538580e-01
   5.0000000e+00   4.2621064e+00   8.7367288e-01
   5.0000000e+00   4.6163332e+00   8.8079959e-01
   5.0000000e+00   5.0000000e+00   8.8692044e-01


==> data/figure4_est_mean_tru_samples.dat <==
  -1.1000000e+01  -1.3282085e-03  -2.5528239e+00  -2.0507037e+00  -2.7879643e+00  -2.5713609e+00  -1.9534406e+00  -2.4076666e+00  -2.8257489e+00  -2.9569159e+00  -2.9681223e+00  -2.7199558e+00
  -1.0869347e+01  -4.9437626e-03  -2.5682184e+00  -2.0807715e+00  -2.7347166e+00  -2.5741901e+00  -1.9641076e+00  -2.3813042e+00  -2.8652144e+00  -2.8864875e+00  -2.9398179e+00  -2.6973514e+00
  -1.0738693e+01  -1.6139374e-02  -2.5776786e+00  -2.0929911e+00  -2.6792981e+00  -2.5836073e+00  -1.9747605e+00  -2.3296806e+00  -2.8817831e+00  -2.8381906e+00  -2.9029062e+00  -2.6558994e+00
  -1.0608040e+01  -4.6211866e-02  -2.5517044e+00  -2.0919934e+00  -2.5850654e+00  -2.5575306e+00  -1.9949849e+00  -2.3020401e+00  -2.8503518e+00  -2.7775082e+00  -2.8491236e+00  -2.6162968e+00
  -1.0477387e+01  -1.1605346e-01  -2.5122809e+00  -2.0919254e+00  -2.5042401e+00  -2.5192613e+00  -2.0181984e+00  -2.2540188e+00  -2.7788417e+00  -2.7184436e+00  -2.7856501e+00  -2.5673811e+00
  -1.0346734e+01  -2.5562327e-01  -2.4809150e+00  -2.0970806e+00  -2.4273755e+00  -2.4952022e+00  -2.0365381e+00  -2.2115326e+00  -2.6727518e+00  -2.6291935e+00  -2.6855042e+00  -2.4950445e+00
  -1.0216080e+01  -4.9383339e-01  -2.4382013e+00  -2.0858067e+00  -2.3566924e+00  -2.4412564e+00  -2.0549072e+00  -2.1737657e+00  -2.5707098e+00  -2.5413782e+00  -2.5465459e+00  -2.4143279e+00
  -1.0085427e+01  -8.3675488e-01  -2.3551705e+00  -2.0630021e+00  -2.2669223e+00  -2.3599112e+00  -2.0544271e+00  -2.1694202e+00  -2.4694470e+00  -2.4444382e+00  -2.4433105e+00  -2.3478229e+00
  -9.9547739e+00  -1.2435230e+00  -2.2701386e+00  -2.0312797e+00  -2.1773732e+00  -2.2293073e+00  -2.0281510e+00  -2.1369069e+00  -2.3302919e+00  -2.3298819e+00  -2.2945456e+00  -2.2393744e+00
  -9.8241206e+00  -1.6208660e+00  -2.1378262e+00  -1.9906261e+00  -2.0665525e+00  -2.0806118e+00  -1.9766523e+00  -2.0430871e+00  -2.1660607e+00  -2.1928626e+00  -2.1335482e+00  -2.1313142e+00
  -9.6934673e+00  -1.8530116e+00  -1.9956482e+00  -1.9276787e+00  -1.9264952e+00  -1.9158636e+00  -1.9081614e+00  -1.9376755e+00  -2.0132082e+00  -2.0249129e+00  -1.9609991e+00  -1.9907211e+00
  -9.5628141e+00  -1.8580052e+00  -1.8449869e+00  -1.8483072e+00  -1.8026600e+00  -1.7739372e+00  -1.8575341e+00  -1.8118693e+00  -1.8488578e+00  -1.8981333e+00  -1.7921325e+00  -1.8530204e+00
  -9.4321608e+00  -1.6340053e+00  -1.6994821e+00  -1.7380847e+00  -1.6558543e+00  -1.6300194e+00  -1.7985900e+00  -1.6460778e+00  -1.6510746e+00  -1.7777691e+00  -1.6471311e+00  -1.7254567e+00
  -9.3015075e+00  -1.2603691e+00  -1.5890483e+00  -1.5878967e+00  -1.4912331e+00  -1.4207368e+00  -1.7638553e+00  -1.4769356e+00  -1.4336185e+00  -1.6105110e+00  -1.5082513e+00  -1.6237132e+00
  -9.1708543e+00  -8.5266759e-01  -1.4411654e+00  -1.4416644e+00  -1.2955478e+00  -1.2090294e+00  -1.6990616e+00  -1.2810043e+00  -1.1915241e+00  -1.4316156e+00  -1.3471902e+00  -1.5364992e+00
  -9.0402010e+00  -5.0594058e-01  -1.2882691e+00  -1.2934805e+00  -1.0572109e+00  -1.0264023e+00  -1.5709666e+00  -1.0553483e+00  -9.1770051e-01  -1.2706472e+00  -1.1866812e+00  -1.4564396e+00
  -8.9095477e+00  -2.6330367e-01  -1.1125274e+00  -1.1199590e+00  -8.0928607e-01  -8.5053823e-01  -1.4251982e+00  -8.0407958e-01  -6.4606834e-01  -1.1524618e+00  -1.0374045e+00  -1.3260546e+00
  -8.7788945e+00  -1.2018503e-01  -8.9862265e-01  -9.4977534e-01  -5.8279471e-01  -6.7808960e-01  -1.2625582e+00  -5.9629366e-01  -3.6411005e-01  -1.0266789e+00  -8.6689632e-01  -1.1784729e+00
  -8.6482412e+00  -4.8111979e-02  -6.5359494e-01  -7.5274680e-01  -3.9091346e-01  -4.6944907e-01  -1.0742220e+00  -3.9390521e-01  -1.1054713e-01  -9.0242590e-01  -6.7452103e-01  -1.0351094e+00
  -8.5175879e+00  -1.6874208e-02  -4.1389536e-01  -5.7133568e-01  -1.8039458e-01  -2.6016432e-01  -8.6005572e-01  -2.3542046e-01   1.1218149e-01  -7.8801401e-01  -4.4154086e-01  -8.8199181e-01
  -8.3869347e+00  -5.0972745e-03  -2.1023229e-01  -4.1164426e-01   2.6196424e-02  -7.7410693e-02  -6.8853876e-01  -9.1235699e-02   3.1032906e-01  -6.4662204e-01  -2.0626277e-01  -7.2174595e-01
  -8.2562814e+00  -9.3086677e-04  -1.5643807e-02  -2.7974888e-01   2.0041226e-01   1.1365618e-01  -5.3053493e-01   4.8315545e-02   4.7503924e-01  -4.8578807e-01  -1.0838871e-02  -5.5115192e-01
  -8.1256281e+00   1.5331103e-03   1.6024615e-01  -1.3362709e-01   3.9728126e-01   3.0036825e-01  -3.4599140e-01   1.8065452e-01   6.0162120e-01  -3.1778157e-01   1.6031755e-01  -3.6150721e-01
  -7.9949749e+00   6.3665175e-03   2.9360081e-01   5.2564527e-03   6.0590502e-01   4.5423186e-01  -1.5785469e-01   3.0033185e-01   7.2949194e-01  -1.4003473e-01   3.2457929e-01  -1.8694472e-01
  -7.8643216e+00   1.9454492e-02   4.1501772e-01   1.3647180e-01   8.0304374e-01   5.8066728e-01   1.3824243e-02   4.5765159e-01   8.6151269e-01   4.2612409e-02   5.0088910e-01  -5.5101946e-04
  -7.7336683e+00   5.1644890e-02   5.3427273e-01   2.9553973e-01   9.3458497e-01   7.1506136e-01   1.4764275e-01   6.4335221e-01   9.8022867e-01   2.2290654e-01   6.7792497e-01   1.8832864e-01
  -7.6030151e+00   1.2017775e-01   6.6831792e-01   4.4813810e-01   1.0324983e+00   8.4606790e-01   3.0242111e-01   7.8523775e-01   1.0551719e+00   4.0831081e-01   8.2539901e-01   3.4489425e-01
  -7.4723618e+00   2.4526949e-01   8.1801481e-01   5.9428384e-01   1.1270266e+00   9.5807522e-01   4.7338307e-01   8.9420650e-01   1.0963459e+00   6.0211338e-01   9.5260141e-01   5.2884917e-01
  -7.3417085e+00   4.3903570e-01   9.7638996e-01   7.2973579e-01   1.2395395e+00   1.0873756e+00   6.4821880e-01   9.9306570e-01   1.1017240e+00   7.9377473e-01   1.0272993e+00   7.1269903e-01
  -7.2110553e+00   6.8927709e-01   1.0701832e+00   8.4278606e-01   1.3112559e+00   1.1804730e+00   8.2470875e-01   1.0940056e+00   1.1445641e+00   9.1186760e-01   1.0954679e+00   8.8206811e-01
  -7.0804020e+00   9.4912977e-01   1.1451249e+00   9.6823790e-01   1.3272913e+00   1.2468325e+00   9.8326488e-01   1.1701823e+00   1.1952717e+00   1.0021937e+00   1.1485471e+00   1.0193361e+00
  -6.9497487e+00   1.1462915e+00   1.1791731e+00   1.0715300e+00   1.2881578e+00   1.2592444e+00   1.1175500e+00   1.2168030e+00   1.2397231e+00   1.1011723e+00   1.2165976e+00   1.1272458e+00
  -6.8190955e+00   1.2142339e+00   1.2159350e+00   1.1735464e+00   1.2392968e+00   1.2286050e+00   1.2524878e+00   1.2469266e+00   1.2498370e+00   1.1940029e+00   1.2835508e+00   1.1868393e+00
  -6.6884422e+00   1.1280995e+00   1.2227653e+00   1.2642270e+00   1.1740092e+00   1.1984677e+00   1.3576249e+00   1.2695853e+00   1.2421317e+00   1.2860633e+00   1.3152598e+00   1.2208787e+00
  -6.5577889e+00   9.1924394e-01   1.1817809e+00   1.3253756e+00   1.1019600e+00   1.1898464e+00   1.4686037e+00   1.2357851e+00   1.1756419e+00   1.3279216e+00   1.3094071e+00   1.2439218e+00
  -6.4271357e+00   6.5698587e-01   1.1255847e+00   1.3524331e+00   1.0253268e+00   1.1292600e+00   1.5343752e+00   1.2560861e+00   1.0816856e+00   1.3727960e+00   1.2736140e+00   1.2521506e+00
  -6.2964824e+00   4.1186032e-01   1.0505972e+00   1.3328317e+00   9.4496161e-01   1.0482298e+00   1.5285884e+00   1.2713770e+00   9.3637219e-01   1.3981900e+00   1.2276800e+00   1.2483067e+00
  -6.1658291e+00   2.2657534e-01   9.5737349e-01   1.2683434e+00   8.8908213e-01   9.5964666e-01   1.4619358e+00   1.2746243e+00   7.8524776e-01   1.3811127e+00   1.2026112e+00   1.2150534e+00
  -6.0351759e+00   1.0975754e-01   8.8087247e-01   1.1828796e+00   8.4941332e-01   8.7895885e-01   1.3677930e+00   1.2270506e+00   6.4800284e-01   1.3295820e+00   1.1451374e+00   1.1604869e+00
  -5.9045226e+00   4.8004375e-02   8.0130310e-01   1.0864685e+00   8.0462381e-01   8.0541802e-01   1.2691170e+00   1.1584247e+00   5.3044999e-01   1.2466184e+00   1.0895448e+00   1.0774522e+00
  -5.7738693e+00   2.2198686e-02   7.3880662e-01   1.0052011e+00   7.5969142e-01   7.3407518e-01   1.1511955e+00   1.0748588e+00   4.4393418e-01   1.1443080e+00   1.0087988e+00   9.7678603e-01
  -5.6432161e+00   1.7899753e-02   6.4467476e-01   8.9838931e-01   6.8871794e-01   6.6909560e-01   1.0336979e+00   9.4000255e-01   3.6864633e-01   1.0484624e+00   9.0474179e-01   8.6866901e-01
  -5.5125628e+00   2.7876603e-02   5.0504059e-01   7.6727921e-01   6.1643578e-01   6.0391604e-01   9.2221203e-01   8.4568704e-01   3.0181060e-01   9.4117836e-01   7.8906687e-01   7.5649323e-01
  -5.3819095e+00   4.9561296e-02   3.8215425e-01   6.6289987e-01   5.5115039e-01   5.0681928e-01   8.0200591e-01   7.7334475e-01   2.7621505e-01   8.1492228e-01   6.3074913e-01   6.5684339e-01
  -5.2512563e+00   8.0734447e-02   3.2811443e-01   5.6715543e-01   4.7253218e-01   4.0724572e-01   6.7835815e-01   6.5525797e-01   2.7734963e-01   6.7155071e-01   4.6146524e-01   5.6993105e-01
  -5.1206030e+00   1.1604781e-01   2.7884096e-01   4.4731036e-01   3.7155043e-01   3.2770206e-01   5.1252429e-01   5.2796479e-01   2.6800381e-01   4.8460090e-01   3.2876479e-01   4.9221826e-01
  -4.9899497e+00   1.4642172e-01   2.2725752e-01   3.3949562e-01   2.6908601e-01   2.6186687e-01   3.3074232e-01   3.9346181e-01   2.6343862e-01   3.2303929e-01   2.2897251e-01   3.6704828e-01
  -4.8592965e+00   1.6205372e-01   1.8022702e-01   2.0602115e-01   1.7878494e-01   1.7678425e-01   1.6906844e-01   2.3928024e-01   2.4538498e-01   1.7371520e-01   1.4387311e-01   2.1197421e-01
  -4.7286432e+00   1.5730999e-01   1.0090963e-01   6.8762675e-02   1.3503168e-01   1.1037171e-01   2.9675101e-02   8.7197278e-02   2.2648286e-01   4.2369606e-02   7.1366658e-02   7.5333502e-02
  -4.5979899e+00   1.3393380e-01  -2.2271287e-02  -3.4110985e-02   6.0181983e-02   5.1973202e-02  -4.9109416e-02  -4.2919004e-02   1.9309597e-01  -6.4545807e-02   4.0249171e-02  -3.3280766e-02
  -4.4673367e+00   1.0001049e-01  -1.5472614e-01  -9.8707674e-02  -5.8699021e-02   4.0078992e-03  -9.0489083e-02  -1.8784873e-01   1.5103421e-01  -1.4925762e-01  -1.9778067e-04  -1.4740952e-01
  -4.3366834e+00   6.5479456e-02  -3.0306123e-01  -1.7402851e-01  -1.9599820e-01  -6.7299649e-02  -9.6670991e-02  -3.0281224e-01   1.1684323e-01  -2.0978834e-01  -3.0260832e-02  -2.7989617e-01
  -4.2060302e+00   3.7507035e-02  -4.2899115e-01  -2.6935226e-01  -3.1636768e-01  -9.8151998e-02  -1.0805420e-01  -4.0185289e-01   6.6639920e-02  -2.6954046e-01  -2.2858440e-02  -3.8036605e-01
  -4.0753769e+00   1.8456725e-02  -5.0115215e-01  -3.2812196e-01  -4.0353158e-01  -1.3542235e-01  -1.3358880e-01  -4.7260212e-01   2.2903867e-02  -3.1428350e-01  -2.4797474e-02  -4.6767008e-01
  -3.9447236e+00   6.5708975e-03  -5.0211968e-01  -3.8725175e-01  -4.3721557e-01  -1.8473490e-01  -1.3926069e-01  -5.3809644e-01  -7.1599661e-03  -3.6929126e-01  -4.8401444e-02  -5.4578155e-01
  -3.8140704e+00  -2.4552743e-03  -4.7970284e-01  -4.2529176e-01  -4.5869011e-01  -2.3242080e-01  -1.3385670e-01  -6.0464309e-01  -4.5624644e-02  -4.1156452e-01  -8.2120084e-02  -6.2369020e-01
  -3.6834171e+00  -1.4678607e-02  -4.4550156e-01  -4.6416370e-01  -4.4413321e-01  -2.8087644e-01  -1.8799054e-01  -6.4078648e-01  -1.3196190e-01  -4.2159063e-01  -1.2020270e-01  -6.5722058e-01
  -3.5527638e+00  -3.7982112e-02  -4.1004859e-01  -5.0768808e-01  -4.5697739e-01  -3.5059811e-01  -2.7089314e-01  -6.7345832e-01  -2.4746191e-01  -4.3547674e-01  -1.5667586e-01  -6.7101718e-01
  -3.4221106e+00  -8.1481144e-02  -3.9503903e-01  -5.6994594e-01  -4.8576096e-01  -4.2902338e-01  -3.3249218e-01  -7.2678006e-01  -3.3399933e-01  -4.4179266e-01  -2.0441006e-01  -6.8250103e-01
  -3.2914573e+00  -1.5229534e-01  -4.2043000e-01  -6.2452567e-01  -5.2736141e-01  -5.0991945e-01  -3.5498234e-01  -7.2765423e-01  -3.8358969e-01  -4.4042996e-01  -2.7624356e-01  -6.5518663e-01
  -3.1608040e+00  -2.4946008e-01  -4.5240463e-01  -6.5427816e-01  -5.3533392e-01  -5.7190949e-01  -3.6242670e-01  -6.8207527e-01  -4.2753386e-01  -4.5098302e-01  -3.3239642e-01  -6.0524141e-01
  -3.0301508e+00  -3.5835208e-01  -4.7747382e-01  -6.5636720e-01  -5.3559654e-01  -5.8443905e-01  -3.9115801e-01  -6.1761081e-01  -4.5024671e-01  -4.7221771e-01  -4.0550991e-01  -5.5462723e-01
  -2.8994975e+00  -4.5149319e-01  -5.0583341e-01  -6.1404996e-01  -5.4637768e-01  -5.7389096e-01  -4.3749643e-01  -5.5377634e-01  -4.8642703e-01  -4.7870330e-01  -4.5203532e-01  -5.1147888e-01
  -2.7688442e+00  -4.9891829e-01  -5.0002868e-01  -5.5690165e-01  -5.4941114e-01  -5.5793826e-01  -4.8634901e-01  -5.0664608e-01  -5.0438059e-01  -4.9009046e-01  -4.6540843e-01  -4.8631550e-01
  -2.6381910e+00  -4.8355339e-01  -5.0445206e-01  -4.8721053e-01  -5.4456605e-01  -5.4558946e-01  -5.1718975e-01  -4.4905420e-01  -4.8879210e-01  -5.0528945e-01  -4.4201293e-01  -4.9932454e-01
  -2.5075377e+00  -4.1104748e-01  -5.0537100e-01  -4.2911546e-01  -4.8333612e-01  -5.4285987e-01  -5.2761910e-01  -4.0758776e-01  -4.4767887e-01  -5.0092134e-01  -3.8377768e-01  -5.4526811e-01
  -2.3768844e+00  -3.0644060e-01  -4.7769214e-01  -3.8716203e-01  -3.8997234e-01  -5.2734411e-01  -5.5654534e-01  -3.6569918e-01  -3.9695560e-01  -4.8767406e-01  -3.1381187e-01  -5.7746086e-01
  -2.2462312e+00  -2.0028726e-01  -4.5652304e-01  -2.9849970e-01  -3.1731136e-01  -5.0129444e-01  -5.8616025e-01  -3.1043724e-01  -3.2213277e-01  -4.6565624e-01  -2.1681275e-01  -5.9148068e-01
  -2.1155779e+00  -1.1452265e-01  -4.3878714e-01  -2.3079373e-01  -2.6804959e-01  -4.6377053e-01  -5.9809128e-01  -3.0142237e-01  -2.3286988e-01  -4.4500973e-01  -1.3797585e-01  -6.1022064e-01
  -1.9849246e+00  -5.6555977e-02  -4.3143156e-01  -1.7054909e-01  -2.2926056e-01  -3.8833200e-01  -5.9469069e-01  -2.7489634e-01  -1.7073657e-01  -4.3260965e-01  -1.0831489e-01  -6.0259271e-01
  -1.8542714e+00  -2.2177915e-02  -4.1623021e-01  -1.3079465e-01  -1.7503550e-01  -3.0550732e-01  -5.3908784e-01  -2.0978280e-01  -1.3458274e-01  -3.9788262e-01  -1.0546409e-01  -5.6983192e-01
  -1.7236181e+00  -2.1730452e-03  -3.7343781e-01  -9.4846627e-02  -1.6781613e-01  -2.6427064e-01  -4.4312576e-01  -1.3718546e-01  -9.1492879e-02  -3.7619871e-01  -8.8698938e-02  -5.0924452e-01
  -1.5929648e+00   1.2245750e-02  -3.2346556e-01  -9.0016218e-02  -1.5173350e-01  -1.9534897e-01  -3.3300350e-01  -9.6595609e-02  -3.8688184e-02  -3.5207514e-01  -5.8236262e-02  -4.2875663e-01
  -1.4623116e+00   2.6713024e-02  -2.8196438e-01  -7.7403637e-02  -1.1862218e-01  -1.1608350e-01  -2.1188599e-01  -6.8488653e-02   8.3133837e-03  -3.1152021e-01  -1.8360326e-02  -3.3050044e-01
  -1.3316583e+00   4.2921330e-02  -2.1129589e-01  -8.4598805e-02  -6.1098315e-02  -4.8427064e-02  -8.7117142e-02  -4.3461439e-02   4.9710391e-02  -1.8739319e-01   1.9843757e-02  -2.4324637e-01
  -1.2010050e+00   5.8959717e-02  -8.8921921e-02  -5.7634577e-02  -1.6160413e-02   1.3545767e-02   8.7935893e-03  -3.2600326e-02   7.5794689e-02  -6.6143759e-02   6.6331934e-02  -1.7421527e-01
  -1.0703518e+00   7.0738008e-02   1.7612708e-02   7.0917238e-03   3.7096630e-02   6.9533734e-02   7.0281701e-02   4.5849211e-03   8.8949532e-02  -1.4155158e-03   1.1070434e-01  -7.2189960e-02
  -9.3969849e-01   7.4384714e-02   6.3159468e-02   8.6222414e-02   9.8599157e-02   1.1959179e-01   8.0770013e-02   6.5746388e-02   8.4673566e-02   8.0954247e-02   1.1446431e-01   3.4287783e-02
  -8.0904523e-01   6.8596408e-02   6.3348330e-02   1.3850739e-01   1.4678778e-01   1.8240455e-01   7.5987392e-02   1.1638560e-01   1.1184048e-01   1.7261394e-01   1.3134855e-01   1.0884790e-01
  -6.7839196e-01   5.5481529e-02   2.8847173e-02   2.0761188e-01   1.6221623e-01   2.5158950e-01   1.1893587e-01   1.7081162e-01   1.4911731e-01   2.4645943e-01   1.3684918e-01   1.3740265e-01
  -5.4773869e-01   3.9358024e-02  -9.1420222e-03   2.7167189e-01   1.4466250e-01   3.3639834e-01   1.7204233e-01   2.5216307e-01   1.8736225e-01   2.9599047e-01   1.6037469e-01   1.5662635e-01
  -4.1708543e-01   2.4488925e-02  -2.1631379e-02   3.3702536e-01   1.1721294e-01   4.2663353e-01   1.9623818e-01   3.3516557e-01   2.0549685e-01   3.5501881e-01   1.7071169e-01   1.9373606e-01
  -2.8643216e-01   1.3368250e-02  -4.9126562e-02   4.0429645e-01   1.2061665e-01   5.3202732e-01   2.1392894e-01   4.0298783e-01   2.1275190e-01   4.3002718e-01   1.9498920e-01   2.2906695e-01
  -1.5577889e-01   6.4184688e-03  -6.9300328e-02   4.7695748e-01   1.3385864e-01   5.9489231e-01   2.1314341e-01   4.7478593e-01   2.1956898e-01   4.9105679e-01   2.1585694e-01   2.3171790e-01
  -2.5125628e-02   2.7728737e-03  -6.6357348e-02   5.2591568e-01   1.4341111e-01   6.2001467e-01   1.8846178e-01   4.7447965e-01   1.7937097e-01   5.2449173e-01   2.5396253e-01   2.2602466e-01
   1.0552764e-01   1.2897993e-03  -2.1742925e-02   5.3886930e-01   1.5087733e-01   6.5472774e-01   1.7594777e-01   4.4322087e-01   1.3618196e-01   5.4218897e-01   2.7758437e-01   2.0927371e-01
   2.3618090e-01   1.2246129e-03   9.5994382e-03   5.3923988e-01   1.3873016e-01   6.3237013e-01   1.6234863e-01   4.3140630e-01   1.2843948e-01   5.3947963e-01   2.6957237e-01   1.8955566e-01
   3.6683417e-01   2.4771755e-03   6.0673999e-02   5.2601220e-01   1.5392004e-01   6.0478046e-01   1.5646072e-01   4.4292812e-01   1.3099453e-01   5.0255194e-01   2.7690137e-01   1.9435631e-01
   4.9748744e-01   5.5410418e-03   1.1392528e-01   4.8112016e-01   1.9547775e-01   5.9024272e-01   1.6535591e-01   4.4084943e-01   1.6457951e-01   4.4225186e-01   2.7995744e-01   2.4098385e-01
   6.2814070e-01   1.1196298e-02   1.6456821e-01   4.4742416e-01   2.2280494e-01   5.5328778e-01   1.6789534e-01   3.9206426e-01   2.1592910e-01   3.8575921e-01   2.5933287e-01   2.6192473e-01
   7.5879397e-01   1.9906733e-02   1.8024537e-01   3.7574431e-01   2.2940194e-01   4.6784278e-01   1.5090192e-01   3.4276453e-01   2.0922702e-01   3.5824161e-01   2.2161143e-01   2.6282015e-01
   8.8944724e-01   3.1053786e-02   1.8826757e-01   3.0077411e-01   1.8388074e-01   3.7303996e-01   1.2578690e-01   2.6821302e-01   1.8029936e-01   3.1607963e-01   1.7513222e-01   2.3484284e-01
   1.0201005e+00   4.2489644e-02   1.5369409e-01   2.0745530e-01   1.3819928e-01   2.7592317e-01   1.0303868e-01   1.9372520e-01   1.5024461e-01   2.3703760e-01   1.2956324e-01   1.9941591e-01
   1.1507538e+00   5.0990717e-02   1.3006919e-01   1.3456471e-01   8.8439148e-02   1.5982765e-01   6.5369439e-02   1.2887748e-01   9.3186293e-02   1.6018571e-01   1.0037621e-01   1.4134872e-01
   1.2814070e+00   5.3670658e-02   8.0809596e-02   3.6699340e-02   3.9058128e-02   4.6644517e-02   1.8954143e-02   6.4886935e-02   7.4556885e-02   8.2203613e-02   7.3506223e-02   9.2031136e-02
   1.4120603e+00   4.9547209e-02   1.0694726e-02  -8.6954579e-02   2.7878701e-03  -6.8164561e-02  -5.9786706e-02   5.8532330e-03   5.4090028e-02  -3.2755303e-02   5.5306626e-02   3.8913376e-02
   1.5427136e+00   4.0116993e-02  -3.8475846e-02  -2.1518175e-01  -6.1525247e-02  -1.6265379e-01  -1.5411046e-01  -2.8185593e-02   1.8334946e-02  -1.2597856e-01  -1.1722159e-02  -3.4671723e-02
   1.6733668e+00   2.8482867e-02  -8.1098067e-02  -3.1030312e-01  -1.0919017e-01  -2.3079950e-01  -2.2443392e-01  -4.6546182e-02  -5.2499552e-02  -2.1739905e-01  -1.1121044e-01  -1.1038433e-01
   1.8040201e+00   1.7705292e-02  -1.3474963e-01  -4.3572394e-01  -1.7046986e-01  -3.1188629e-01  -2.9402531e-01  -8.9019288e-02  -1.2593602e-01  -3.0203647e-01  -1.9681057e-01  -1.9639403e-01
   1.9346734e+00   9.5074206e-03  -1.6746935e-01  -5.7101256e-01  -2.4307299e-01  -3.9808567e-01  -3.4726199e-01  -1.3733868e-01  -2.0335453e-01  -3.9053826e-01  -2.9751653e-01  -3.0845591e-01
   2.0653266e+00   3.8882706e-03  -2.2374029e-01  -6.9529677e-01  -3.4411679e-01  -4.6580762e-01  -3.8512405e-01  -1.9335589e-01  -2.8275281e-01  -4.8107835e-01  -3.7981521e-01  -3.8535903e-01
   2.1959799e+00  -7.3152322e-04  -2.8171667e-01  -7.7645860e-01  -4.5520855e-01  -5.1745033e-01  -4.3691915e-01  -2.2352627e-01  -3.5313549e-01  -5.4743491e-01  -4.4592998e-01  -4.7057659e-01
   2.3266332e+00  -7.6256608e-03  -3.4511696e-01  -8.2722617e-01  -5.0847084e-01  -5.5456936e-01  -4.9536562e-01  -2.4320731e-01  -4.0945814e-01  -5.8434634e-01  -5.0292293e-01  -5.9774846e-01
   2.4572864e+00  -2.2527849e-02  -3.7127193e-01  -8.7510738e-01  -5.5182517e-01  -5.6810147e-01  -5.4431634e-01  -2.6597351e-01  -4.6900580e-01  -6.2273646e-01  -5.6125753e-01  -6.9926996e-01
   2.5879397e+00  -5.4379621e-02  -4.0925822e-01  -9.1317932e-01  -6.1233734e-01  -5.9289345e-01  -5.5797785e-01  -3.2250284e-01  -5.3752063e-01  -6.5419097e-01  -6.1971036e-01  -7.4849901e-01
   2.7185930e+00  -1.1421402e-01  -4.5334634e-01  -9.2269623e-01  -6.6420581e-01  -6.2911591e-01  -5.7716547e-01  -3.7985619e-01  -6.2862679e-01  -6.9956954e-01  -6.5341799e-01  -7.6046882e-01
   2.8492462e+00  -2.1019931e-01  -4.9713369e-01  -9.2564027e-01  -7.1075697e-01  -6.5753733e-01  -6.2440682e-01  -4.3613329e-01  -6.7486815e-01  -7.2858547e-01  -6.6885370e-01  -7.2746631e-01
   2.9798995e+00  -3.3925983e-01  -5.4178744e-01  -9.1060531e-01  -7.5056463e-01  -6.8602508e-01  -6.5302965e-01  -4.8236171e-01  -6.8856340e-01  -7.5207490e-01  -6.6698456e-01  -6.8373190e-01
   3.1105528e+00  -4.8024804e-01  -5.9054731e-01  -8.5885150e-01  -7.6829692e-01  -6.9533036e-01  -6.9657758e-01  -5.4304414e-01  -6.7353329e-01  -7.4687540e-01  -6.7158417e-01  -6.3682259e-01
   3.2412060e+00  -5.9626021e-01  -6.2412552e-01  -7.4607736e-01  -7.4356412e-01  -6.8273831e-01  -6.9948259e-01  -6.2822195e-01  -6.8225370e-01  -7.3455613e-01  -6.8430997e-01  -6.0569058e-01
   3.3718593e+00  -6.4929748e-01  -6.3598909e-01  -6.2758590e-01  -6.6013847e-01  -6.8871479e-01  -6.4446469e-01  -6.7493214e-01  -6.8498758e-01  -6.6530496e-01  -6.5283960e-01  -5.9379075e-01
   3.5025126e+00  -6.2013942e-01  -6.1736138e-01  -4.9885869e-01  -5.6836347e-01  -6.5933844e-01  -5.6892953e-01  -6.5962684e-01  -6.5622104e-01  -5.6955318e-01  -5.6737993e-01  -5.6992744e-01
   3.6331658e+00  -5.1948464e-01  -5.9981525e-01  -3.6265600e-01  -4.8263022e-01  -5.6935046e-01  -5.1132302e-01  -6.0660476e-01  -6.0044129e-01  -4.7349817e-01  -4.5719245e-01  -5.2222073e-01
   3.7638191e+00  -3.8167510e-01  -5.7098969e-01  -1.9659199e-01  -4.1827112e-01  -4.4754200e-01  -4.5995031e-01  -5.3396551e-01  -5.3800456e-01  -3.5315295e-01  -3.1819580e-01  -4.6906754e-01
   3.8944724e+00  -2.4595332e-01  -5.2224332e-01  -1.3300809e-02  -3.5818546e-01  -3.3387760e-01  -3.6892472e-01  -4.7279923e-01  -4.5619913e-01  -2.1626638e-01  -1.5965169e-01  -4.4778363e-01
   4.0251256e+00  -1.3901104e-01  -4.2149582e-01   1.2790522e-01  -3.0070658e-01  -2.1121546e-01  -2.9369048e-01  -4.0816988e-01  -3.3440300e-01  -7.1854496e-02   7.5499941e-03  -3.7686788e-01
   4.1557789e+00  -6.8910216e-02  -3.3592489e-01   2.9324418e-01  -2.1771740e-01  -6.5573530e-02  -2.1793109e-01  -3.3056342e-01  -1.8738124e-01   6.7884108e-02   2.1508854e-01  -2.4184007e-01
   4.2864322e+00  -2.9960929e-02  -2.5900639e-01   4.5532280e-01  -1.2653782e-01   1.0264899e-01  -1.4060746e-01  -2.3764347e-01  -6.1726419e-02   2.0255062e-01   4.8126905e-01  -9.9717341e-02
   4.4170854e+00  -1.1424998e-02  -1.9459526e-01   6.1230749e-01   7.8365213e-03   2.5995943e-01  -9.3103827e-02  -1.3297303e-01   8.0716145e-02   3.3355304e-01   7.0508448e-01   5.3648420e-02
   4.5477387e+00  -3.8195795e-03  -1.3787769e-01   7.6256340e-01   1.4674952e-01   3.7501325e-01  -3.9333820e-02  -2.9532774e-02   2.3016226e-01   4.1807619e-01   9.0877384e-01   1.8662353e-01
   4.6783920e+00  -1.1102991e-03  -1.5964468e-02   9.2925307e-01   2.5085273e-01   4.7319840e-01   2.1330281e-02   6.6400851e-02   3.8894839e-01   5.4596917e-01   1.0893807e+00   3.1069795e-01
   4.8090452e+00  -2.3084011e-04   1.3781912e-01   1.1158720e+00   3.5459268e-01   5.7217606e-01   9.6724698e-02   1.7041592e-01   5.3869364e-01   6.6723921e-01   1.2810325e+00   4.3648346e-01
   4.9396985e+00   2.0710354e-04   3.0018616e-01   1.2751890e+00   4.8361567e-01   6.3283315e-01   2.1820364e-01   3.0051567e-01   6.6184360e-01   7.7745049e-01   1.4222906e+00   5.8110546e-01
   5.0703518e+00   1.1156826e-03   4.6054343e-01   1.3591730e+00   6.3639413e-01   7.0507221e-01   3.4131250e-01   4.5399565e-01   7.4060985e-01   8.9532018e-01   1.5217844e+00   6.7978819e-01
   5.2010050e+00   4.1018866e-03   5.9588160e-01   1.4174926e+00   7.5678626e-01   8.1876260e-01   4.6423083e-01   6.0606159e-01   8.4338114e-01   1.0191242e+00   1.6063290e+00   7.9698740e-01
   5.3316583e+00   1.3090033e-02   7.3412888e-01   1.4986814e+00   8.3682731e-01   9.6751289e-01   5.8329866e-01   7.2964958e-01   9.6538630e-01   1.1343100e+00   1.6679215e+00   9.4118343e-01
   5.4623116e+00   3.6620220e-02   8.5303454e-01   1.5568990e+00   9.1637344e-01   1.0977522e+00   7.1109916e-01   8.4267499e-01   1.0503632e+00   1.2496835e+00   1.7019660e+00   1.0660828e+00
   5.5929648e+00   8.9852187e-02   9.4720984e-01   1.6061932e+00   1.0031355e+00   1.1679570e+00   8.3192113e-01   9.7280156e-01   1.1013707e+00   1.3247694e+00   1.6784192e+00   1.1514003e+00
   5.7236181e+00   1.9336311e-01   1.0201557e+00   1.6256165e+00   1.1161342e+00   1.2430605e+00   9.7227581e-01   1.0834487e+00   1.1644881e+00   1.3571544e+00   1.6466325e+00   1.2124728e+00
   5.8542714e+00   3.6496926e-01   1.0896692e+00   1.6094055e+00   1.2188572e+00   1.2911380e+00   1.0721954e+00   1.1752508e+00   1.2270351e+00   1.3646812e+00   1.6297914e+00   1.2569121e+00
   5.9849246e+00   6.0419443e-01   1.1469226e+00   1.5640131e+00   1.3368665e+00   1.3126214e+00   1.1532224e+00   1.2453043e+00   1.2844177e+00   1.3423658e+00   1.6176590e+00   1.2838854e+00
   6.1155779e+00   8.7727324e-01   1.2101162e+00   1.4741929e+00   1.4029613e+00   1.3087806e+00   1.2069889e+00   1.2611871e+00   1.2975869e+00   1.3306821e+00   1.5607865e+00   1.2854681e+00
   6.2462312e+00   1.1171996e+00   1.2624662e+00   1.3821277e+00   1.3969699e+00   1.2890838e+00   1.2268677e+00   1.2444316e+00   1.2836129e+00   1.3079301e+00   1.4691409e+00   1.2746001e+00
   6.3768844e+00   1.2478558e+00   1.2720830e+00   1.2803492e+00   1.3260745e+00   1.2624204e+00   1.2181997e+00   1.2424651e+00   1.2803566e+00   1.2739009e+00   1.3383470e+00   1.2784002e+00
   6.5075377e+00   1.2224622e+00   1.2097584e+00   1.1341029e+00   1.2420185e+00   1.2253044e+00   1.1721953e+00   1.2110175e+00   1.2600764e+00   1.2056448e+00   1.2145950e+00   1.2145737e+00
   6.6381910e+00   1.0503690e+00   1.1162552e+00   9.5442391e-01   1.1638994e+00   1.1989282e+00   1.1031035e+00   1.1584526e+00   1.2306328e+00   1.1395468e+00   1.0650166e+00   1.1047133e+00
   6.7688442e+00   7.9153439e-01   1.0268666e+00   7.5944616e-01   1.0605357e+00   1.1743676e+00   1.0077802e+00   1.0823615e+00   1.1453169e+00   1.0081457e+00   9.3431466e-01   9.8715775e-01
   6.8994975e+00   5.2302055e-01   9.0264140e-01   6.0313754e-01   9.6374530e-01   1.1086226e+00   9.0720189e-01   9.4503643e-01   9.9821318e-01   8.6621026e-01   8.0221826e-01   8.5165204e-01
   7.0301508e+00   3.0253256e-01   7.4209138e-01   4.4350894e-01   8.3751524e-01   1.0007805e+00   7.8786438e-01   7.4426354e-01   8.4306668e-01   6.9788718e-01   6.2968369e-01   7.1690973e-01
   7.1608040e+00   1.5137585e-01   5.6723935e-01   2.6084271e-01   6.7940148e-01   8.4439542e-01   6.3326139e-01   5.5203938e-01   6.6468409e-01   5.3262645e-01   4.4535431e-01   5.5555294e-01
   7.2914573e+00   5.9710813e-02   4.2523517e-01   8.4625325e-02   4.7683209e-01   6.5467566e-01   4.6934669e-01   3.6374394e-01   4.6816226e-01   3.4926538e-01   2.5832701e-01   3.8208633e-01
   7.4221106e+00   1.6008929e-03   3.0817842e-01  -5.4539774e-02   2.7153407e-01   4.7893121e-01   2.8535676e-01   1.8651084e-01   2.8819376e-01   1.4937051e-01   8.3578688e-02   2.0815455e-01
   7.5527638e+00  -5.2687080e-02   1.4492491e-01  -1.5835092e-01   6.3841980e-02   3.0113883e-01   7.6960608e-02   1.6114911e-02   1.0987560e-01  -2.6168749e-02  -1.1832575e-01   5.0875584e-02
   7.6834171e+00  -1.3011535e-01  -4.8047380e-02  -2.4784220e-01  -1.1872789e-01   1.1710166e-01  -1.3187824e-01  -1.5169504e-01  -5.9623110e-02  -1.9147266e-01  -3.3036063e-01  -9.2692130e-02
   7.8140704e+00  -2.4943561e-01  -2.2250588e-01  -3.5855475e-01  -3.0473377e-01  -5.6498585e-02  -3.2218605e-01  -3.3841492e-01  -2.2140821e-01  -3.5496106e-01  -5.0992079e-01  -2.3631855e-01
   7.9447236e+00  -4.1288067e-01  -3.8841455e-01  -4.9558506e-01  -4.8243387e-01  -2.4061697e-01  -4.9705488e-01  -4.9448813e-01  -3.9959273e-01  -5.1431766e-01  -6.5674642e-01  -3.9775097e-01
   8.0753769e+00  -5.9811684e-01  -5.2718810e-01  -6.2618040e-01  -6.1763786e-01  -4.1760889e-01  -6.6243138e-01  -6.1940918e-01  -5.5686638e-01  -6.5876797e-01  -7.3897277e-01  -5.5289259e-01
   8.2060302e+00  -7.5971966e-01  -6.6463970e-01  -7.2971055e-01  -7.1891622e-01  -6.0709541e-01  -7.7935344e-01  -7.5011781e-01  -7.0804217e-01  -7.8571490e-01  -7.8705209e-01  -6.6885819e-01
   8.3366834e+00  -8.4633045e-01  -8.2396565e-01  -8.3189169e-01  -8.0594644e-01  -7.6278381e-01  -8.3654160e-01  -8.4562072e-01  -8.2655309e-01  -8.6556057e-01  -8.6021498e-01  -7.7134823e-01
   8.4673367e+00  -8.2691661e-01  -9.5954388e-01  -9.1943641e-01  -9.1830461e-01  -9.0809496e-01  -8.8191997e-01  -8.9871030e-01  -9.1051414e-01  -9.1190725e-01  -9.2866675e-01  -8.4090583e-01
   8.5979899e+00  -7.0863217e-01  -1.0870036e+00  -1.0061236e+00  -1.0154147e+00  -1.0505154e+00  -9.0299293e-01  -9.5429689e-01  -9.7402235e-01  -9.1412926e-01  -9.9248713e-01  -8.8331563e-01
   8.7286432e+00  -5.3262043e-01  -1.1713568e+00  -1.0828091e+00  -1.1253003e+00  -1.1644550e+00  -8.9706615e-01  -1.0079605e+00  -1.0190726e+00  -9.0836579e-01  -1.0130955e+00  -9.4374922e-01
   8.8592965e+00  -3.5111849e-01  -1.2037039e+00  -1.1674114e+00  -1.2065277e+00  -1.2604620e+00  -8.6919114e-01  -1.0556862e+00  -1.0696707e+00  -9.3225498e-01  -1.0382747e+00  -1.0016848e+00
   8.9899497e+00  -2.0302036e-01  -1.2395079e+00  -1.2438399e+00  -1.2261525e+00  -1.3221355e+00  -8.4392513e-01  -1.1151067e+00  -1.1757115e+00  -9.3072457e-01  -1.0608563e+00  -1.0379219e+00
   9.1206030e+00  -1.0298889e-01  -1.2432860e+00  -1.2886150e+00  -1.2052589e+00  -1.3497309e+00  -8.2150625e-01  -1.1609111e+00  -1.2431500e+00  -8.4451296e-01  -1.1028694e+00  -1.0166982e+00
   9.2512563e+00  -4.5961483e-02  -1.2373068e+00  -1.2810127e+00  -1.1872411e+00  -1.3480875e+00  -8.1572865e-01  -1.2019239e+00  -1.3193113e+00  -7.5975060e-01  -1.1355447e+00  -9.8386332e-01
   9.3819095e+00  -1.8551782e-02  -1.2250792e+00  -1.2514123e+00  -1.1681200e+00  -1.3208800e+00  -7.9664521e-01  -1.2280228e+00  -1.3718861e+00  -7.2623137e-01  -1.1678213e+00  -9.6577183e-01
   9.5125628e+00  -8.5523364e-03  -1.2031414e+00  -1.2217297e+00  -1.1555326e+00  -1.2796196e+00  -7.7059330e-01  -1.2024846e+00  -1.3858030e+00  -7.3467267e-01  -1.1876180e+00  -9.5305380e-01
   9.6432161e+00  -9.4229263e-03  -1.1648501e+00  -1.1897543e+00  -1.1364860e+00  -1.1968522e+00  -7.3622215e-01  -1.1329086e+00  -1.3818777e+00  -7.3675962e-01  -1.1842004e+00  -9.4222282e-01
   9.7738693e+00  -2.1181474e-02  -1.1457535e+00  -1.1283138e+00  -1.1079876e+00  -1.0732913e+00  -7.1085963e-01  -1.0612094e+00  -1.3458670e+00  -7.2306435e-01  -1.1665448e+00  -9.1391136e-01
   9.9045226e+00  -4.9628644e-02  -1.1219502e+00  -1.0819174e+00  -1.0916380e+00  -9.7673885e-01  -6.7151682e-01  -1.0142725e+00  -1.2761843e+00  -7.3796146e-01  -1.1423915e+00  -8.9871405e-01
   1.0035176e+01  -1.0392049e-01  -1.0666694e+00  -1.0390531e+00  -1.0705990e+00  -8.9174213e-01  -6.5818968e-01  -9.6962017e-01  -1.1811533e+00  -7.2768049e-01  -1.1123113e+00  -8.3979500e-01
   1.0165829e+01  -1.9120734e-01  -9.8867964e-01  -9.5634773e-01  -1.0351075e+00  -8.2167349e-01  -6.4562787e-01  -9.4018464e-01  -1.0883907e+00  -7.2055814e-01  -1.0335137e+00  -7.7814067e-01
   1.0296482e+01  -3.0861902e-01  -9.0661354e-01  -8.4921997e-01  -9.8609210e-01  -7.7054955e-01  -6.3277022e-01  -8.8077110e-01  -9.8031269e-01  -6.9840555e-01  -9.3780572e-01  -6.9657396e-01
   1.0427136e+01  -4.3690397e-01  -8.1363492e-01  -7.6826351e-01  -8.6710685e-01  -7.3124354e-01  -6.2475634e-01  -7.9691058e-01  -8.3658935e-01  -6.7763484e-01  -8.3750132e-01  -6.3382821e-01
   1.0557789e+01  -5.4248502e-01  -7.0289502e-01  -7.0179928e-01  -7.3630985e-01  -6.6965176e-01  -6.1139739e-01  -6.9135792e-01  -7.2757809e-01  -6.3376496e-01  -7.4930363e-01  -6.0576062e-01
   1.0688442e+01  -5.9078209e-01  -5.7478425e-01  -6.2650644e-01  -5.8540908e-01  -5.9635502e-01  -5.8530829e-01  -6.0642121e-01  -6.2724163e-01  -5.9316461e-01  -6.6314347e-01  -5.9175345e-01
   1.0819095e+01  -5.6429298e-01  -4.4760556e-01  -5.3078902e-01  -4.3851450e-01  -5.3783398e-01  -5.6409049e-01  -5.4181266e-01  -5.4076823e-01  -5.6492163e-01  -5.9323347e-01  -5.5401364e-01
   1.0949749e+01  -4.7273714e-01  -3.2975277e-01  -3.8959612e-01  -3.0842153e-01  -4.5370064e-01  -5.8796771e-01  -4.7574396e-01  -5.0122636e-01  -5.6092986e-01  -5.1028300e-01  -5.0772330e-01
   1.1080402e+01  -3.4735419e-01  -2.2568522e-01  -2.8504918e-01  -1.7932550e-01  -3.5492243e-01  -6.5383536e-01  -4.2402314e-01  -4.7402039e-01  -5.8948856e-01  -4.6756304e-01  -4.5431874e-01
   1.1211055e+01  -2.2385309e-01  -1.1622240e-01  -2.0339547e-01  -9.8793103e-02  -2.6223407e-01  -7.0990873e-01  -3.3954465e-01  -4.1216830e-01  -6.1018254e-01  -4.1847528e-01  -4.3258166e-01
   1.1341709e+01  -1.2652939e-01  -8.2248576e-03  -9.6703400e-02  -3.5852625e-02  -1.9342173e-01  -7.3986393e-01  -2.2293533e-01  -3.4203789e-01  -6.4920512e-01  -3.6897261e-01  -4.2271502e-01
   1.1472362e+01  -6.2727425e-02   1.1341000e-01   4.2471633e-02   2.1493692e-02  -1.3759698e-01  -7.5181818e-01  -1.0272663e-01  -2.6187160e-01  -7.0927601e-01  -3.3026898e-01  -3.9734838e-01
   1.1603015e+01  -2.7274780e-02   2.3362598e-01   1.6903726e-01   6.0204520e-02  -1.1616457e-01  -7.9300882e-01   3.0150109e-02  -1.7834296e-01  -7.4324746e-01  -2.8831901e-01  -3.5800647e-01
   1.1733668e+01  -1.0401663e-02   3.1336779e-01   2.8110106e-01   7.6860229e-02  -1.3565702e-01  -8.3789119e-01   1.9567381e-01  -7.5904512e-02  -7.9656652e-01  -2.3471366e-01  -3.4685874e-01
   1.1864322e+01  -3.4792216e-03   3.6806700e-01   3.3960524e-01   7.2143643e-02  -1.9803009e-01  -8.8271778e-01   3.3130632e-01   3.2454541e-02  -8.3912607e-01  -1.8093900e-01  -3.8082524e-01
   1.1994975e+01  -1.0207024e-03   4.0075168e-01   3.3180693e-01   1.2016870e-01  -2.6468756e-01  -9.1853435e-01   4.2994699e-01   1.4275261e-01  -8.7546321e-01  -1.2513133e-01  -4.0185125e-01
   1.2125628e+01  -2.6263579e-04   4.2584882e-01   3.0108645e-01   1.7830463e-01  -3.1827594e-01  -9.5644021e-01   5.3788889e-01   2.6723311e-01  -9.4812984e-01  -4.6783638e-02  -3.9816462e-01
   1.2256281e+01  -5.9271569e-05   4.4886449e-01   2.6946605e-01   1.8809079e-01  -4.0476111e-01  -9.7479519e-01   6.3727899e-01   3.9432259e-01  -1.0071365e+00   6.6005736e-02  -3.7385867e-01
   1.2386935e+01  -1.1732125e-05   4.6243099e-01   2.4062879e-01   1.7212182e-01  -4.8130552e-01  -9.7847102e-01   7.0208331e-01   5.3102603e-01  -1.0234963e+00   2.1666985e-01  -3.3517146e-01
   1.2517588e+01  -2.0367827e-06   4.7490121e-01   2.3755362e-01   1.9095462e-01  -5.6150316e-01  -9.4750059e-01   7.8011876e-01   6.5806095e-01  -1.0321765e+00   3.6703833e-01  -3.0232915e-01
   1.2648241e+01  -3.1013478e-07   4.9797730e-01   2.2715475e-01   2.3031492e-01  -6.4087764e-01  -9.3131832e-01   8.7722149e-01   7.9245800e-01  -1.0499488e+00   5.3569801e-01  -2.9819710e-01
   1.2778894e+01  -4.1418462e-08   5.1524585e-01   2.0094512e-01   2.8022764e-01  -7.1780568e-01  -9.3275681e-01   9.8190049e-01   9.1728608e-01  -1.0569741e+00   7.0037985e-01  -3.0859054e-01
   1.2909548e+01  -4.8514909e-09   5.2866938e-01   2.0342257e-01   3.6527736e-01  -7.9996578e-01  -9.3665482e-01   1.0561905e+00   1.0551606e+00  -1.0408585e+00   8.6842928e-01  -2.9396150e-01
   1.3040201e+01  -4.9841857e-10   5.2465415e-01   2.0624991e-01   4.3955265e-01  -8.9468079e-01  -9.5291073e-01   1.1177370e+00   1.2039823e+00  -1.0025546e+00   1.0168356e+00  -2.3859648e-01
   1.3170854e+01  -4.4910817e-11   5.3925390e-01   2.1532616e-01   5.3235005e-01  -9.5008801e-01  -9.6785693e-01   1.1467227e+00   1.3111056e+00  -9.5467565e-01   1.1623433e+00  -1.8573291e-01
   1.3301508e+01  -3.5493223e-12   5.3486192e-01   2.4553044e-01   6.4936836e-01  -9.7395777e-01  -9.6378790e-01   1.1788258e+00   1.3968339e+00  -9.1439450e-01   1.3082406e+00  -1.3107663e-01
   1.3432161e+01  -2.4602411e-13   4.7487713e-01   2.7183139e-01   7.4052236e-01  -9.8082025e-01  -9.9228967e-01   1.2097045e+00   1.5020954e+00  -8.5859724e-01   1.4792376e+00  -3.0201844e-02
   1.3562814e+01  -1.4957109e-14   3.8733917e-01   3.0232665e-01   8.0336983e-01  -9.8775498e-01  -1.0159227e+00   1.2565180e+00   1.5932007e+00  -7.9826375e-01   1.6484823e+00   7.7748701e-02
   1.3693467e+01  -7.9754532e-16   2.9576592e-01   2.9182328e-01   8.7404971e-01  -9.8562832e-01  -1.0407809e+00   1.2635052e+00   1.6379852e+00  -7.2518000e-01   1.8197916e+00   2.0632367e-01
   1.3824121e+01  -3.7299313e-17   2.0577338e-01   2.7411783e-01   9.4872978e-01  -9.6827860e-01  -1.0357492e+00   1.2459220e+00   1.6687429e+00  -6.2091474e-01   1.9898904e+00   3.0153362e-01
   1.3954774e+01  -1.5299740e-18   1.1435701e-01   2.5102430e-01   9.9477379e-01  -9.5657991e-01  -9.8684688e-01   1.2354780e+00   1.7235620e+00  -5.1156161e-01   2.0822348e+00   3.7887205e-01
   1.4085427e+01  -5.5043369e-20  -9.2385483e-03   2.0347407e-01   1.0542375e+00  -9.5002963e-01  -9.2723080e-01   1.2091024e+00   1.7533990e+00  -4.2781776e-01   2.0961393e+00   4.8444506e-01
   1.4216080e+01  -1.7368556e-21  -9.4095079e-02   1.5334551e-01   1.1369431e+00  -9.5402814e-01  -8.5795449e-01   1.1632556e+00   1.7742520e+00  -3.6510620e-01   2.0674304e+00   5.9562006e-01
   1.4346734e+01  -4.8068454e-23  -1.7275133e-01   1.1685686e-01   1.2307806e+00  -9.2465502e-01  -8.0974271e-01   1.0773750e+00   1.7921734e+00  -2.7857362e-01   2.0461081e+00   7.3138650e-01
   1.4477387e+01  -1.1667944e-24  -2.3158244e-01   8.2528500e-02   1.3025122e+00  -8.5830466e-01  -7.5300642e-01   9.9613738e-01   1.7965183e+00  -2.0336668e-01   2.0024104e+00   8.3952936e-01
   1.4608040e+01  -2.4840840e-26  -2.8655747e-01   8.1556905e-02   1.3690040e+00  -7.8059861e-01  -6.8124078e-01   9.2898649e-01   1.7595682e+00  -1.2239594e-01   1.9481905e+00   9.3764850e-01
   1.4738693e+01  -4.6384830e-28  -3.3340781e-01   8.8021918e-02   1.4371247e+00  -7.1777018e-01  -6.1138926e-01   8.5104941e-01   1.7055987e+00  -4.3025076e-02   1.9215124e+00   1.0132001e+00
   1.4869347e+01  -7.5966724e-30  -3.6754286e-01   1.1787396e-01   1.4911680e+00  -7.0798505e-01  -5.3956095e-01   7.4590727e-01   1.6331133e+00   2.2358203e-02   1.9071203e+00   1.0772218e+00
   1.5000000e+01  -1.0912106e-31  -4.1208380e-01   1.2514573e-01   1.5600264e+00  -7.2654429e-01  -4.9035059e-01   6.4169391e-01   1.5525893e+00   5.2779220e-02   1.8676973e+00   1.1799557e+00


==> data/figure4_model_GP.dat <==
  -1.1000000e+01  -2.5918081e+00   1.7066800e+00
  -1.0869347e+01  -2.5688488e+00   1.5612806e+00
  -1.0738693e+01  -2.5388028e+00   1.4117911e+00
  -1.0608040e+01  -2.5010888e+00   1.2583892e+00
  -1.0477387e+01  -2.4550880e+00   1.1013146e+00
  -1.0346734e+01  -2.4001417e+00   9.4089013e-01
  -1.0216080e+01  -2.3355494e+00   7.7756073e-01
  -1.0085427e+01  -2.2605661e+00   6.1198395e-01
  -9.9547739e+00  -2.1743997e+00   4.4530417e-01
  -9.8241206e+00  -2.0762085e+00   2.8035988e-01
  -9.6934673e+00  -1.9650982e+00   1.3179377e-01
  -9.5628141e+00  -1.8401725e+00   1.2349841e-01
  -9.4321608e+00  -1.7018356e+00   2.5442063e-01
  -9.3015075e+00  -1.5518686e+00   3.8855953e-01
  -9.1708543e+00  -1.3920718e+00   5.0984241e-01
  -9.0402010e+00  -1.2242032e+00   6.1558032e-01
  -8.9095477e+00  -1.0499860e+00   7.0489706e-01
  -8.7788945e+00  -8.7111520e-01   7.7741927e-01
  -8.6482412e+00  -6.8926474e-01   8.3299388e-01
  -8.5175879e+00  -5.0609445e-01   8.7160248e-01
  -8.3869347e+00  -3.2325679e-01   8.9333039e-01
  -8.2562814e+00  -1.4240370e-01   8.9835554e-01
  -8.1256281e+00   3.4806600e-02   8.8694639e-01
  -7.9949749e+00   2.0670276e-01   8.5946568e-01
  -7.8643216e+00   3.7159345e-01   8.1637901e-01
  -7.7336683e+00   5.2776043e-01   7.5826933e-01
  -7.6030151e+00   6.7345154e-01   6.8586032e-01
  -7.4723618e+00   8.0687365e-01   6.0005719e-01
  -7.3417085e+00   9.2618537e-01   5.0202889e-01
  -7.2110553e+00   1.0294898e+00   3.9341558e-01
  -7.0804020e+00   1.1148269e+00   2.7704926e-01
  -6.9497487e+00   1.1801659e+00   1.6094760e-01
  -6.8190955e+00   1.2233977e+00   9.4951000e-02
  -6.6884422e+00   1.2432476e+00   1.6739576e-01
  -6.5577889e+00   1.2414222e+00   2.7040907e-01
  -6.4271357e+00   1.2201817e+00   3.6377216e-01
  -6.2964824e+00   1.1817094e+00   4.4105637e-01
  -6.1658291e+00   1.1281202e+00   5.0013768e-01
  -6.0351759e+00   1.0614680e+00   5.4000329e-01
  -5.9045226e+00   9.8375414e-01   5.6015401e-01
  -5.7738693e+00   8.9693492e-01   5.6044076e-01
  -5.6432161e+00   8.0292910e-01   5.4101656e-01
  -5.5125628e+00   7.0362544e-01   5.0233901e-01
  -5.3819095e+00   6.0089012e-01   4.4521971e-01
  -5.2512563e+00   4.9657403e-01   3.7097027e-01
  -5.1206030e+00   3.9252003e-01   2.8187542e-01
  -4.9899497e+00   2.9057024e-01   1.8336858e-01
  -4.8592965e+00   1.9257329e-01   1.0100684e-01
  -4.7286432e+00   1.0026726e-01   1.3203405e-01
  -4.5979899e+00   1.4239534e-02   2.2889670e-01
  -4.4673367e+00  -6.5542456e-02   3.2491321e-01
  -4.3366834e+00  -1.3909462e-01   4.0868139e-01
  -4.2060302e+00  -2.0640935e-01   4.7681241e-01
  -4.0753769e+00  -2.6745525e-01   5.2764777e-01
  -3.9447236e+00  -3.2217674e-01   5.6023091e-01
  -3.8140704e+00  -3.7049369e-01   5.7403939e-01
  -3.6834171e+00  -4.1230090e-01   5.6889588e-01
  -3.5527638e+00  -4.4746753e-01   5.4494197e-01
  -3.4221106e+00  -4.7583649e-01   5.0264927e-01
  -3.2914573e+00  -4.9722371e-01   4.4287495e-01
  -3.1608040e+00  -5.1141736e-01   3.6701635e-01
  -3.0301508e+00  -5.1817700e-01   2.7750317e-01
  -2.8994975e+00  -5.1723258e-01   1.8003047e-01
  -2.7688442e+00  -5.0828347e-01   1.0041251e-01
  -2.6381910e+00  -4.9109196e-01   1.3002355e-01
  -2.5075377e+00  -4.6624426e-01   2.1981185e-01
  -2.3768844e+00  -4.3475139e-01   3.0597195e-01
  -2.2462312e+00  -3.9760209e-01   3.7719766e-01
  -2.1155779e+00  -3.5576245e-01   4.3011300e-01
  -1.9849246e+00  -3.1017964e-01   4.6313372e-01
  -1.8542714e+00  -2.6178557e-01   4.7544597e-01
  -1.7236181e+00  -2.1150059e-01   4.6674962e-01
  -1.5929648e+00  -1.6023705e-01   4.3719658e-01
  -1.4623116e+00  -1.0890291e-01   3.8743225e-01
  -1.3316583e+00  -5.8405293e-02   3.1880433e-01
  -1.2010050e+00  -9.6540902e-03   2.3417772e-01
  -1.0703518e+00   3.6434498e-02   1.4252894e-01
  -9.3969849e-01   7.8934602e-02   9.5988529e-02
  -8.0904523e-01   1.1712115e-01   1.6845656e-01
  -6.7839196e-01   1.5085740e-01   2.6934408e-01
  -5.4773869e-01   1.8009539e-01   3.6487537e-01
  -4.1708543e-01   2.0476983e-01   4.4834785e-01
  -2.8643216e-01   2.2479774e-01   5.1707949e-01
  -1.5577889e-01   2.4007805e-01   5.6952893e-01
  -2.5125628e-02   2.5049118e-01   6.0470304e-01
   1.0552764e-01   2.5589847e-01   6.2197538e-01
   2.3618090e-01   2.5614173e-01   6.2101654e-01
   3.6683417e-01   2.5104254e-01   6.0176774e-01
   4.9748744e-01   2.4040161e-01   5.6444020e-01
   6.2814070e-01   2.2399807e-01   5.0954158e-01
   7.5879397e-01   2.0158868e-01   4.3795257e-01
   8.8944724e-01   1.7290695e-01   3.5114490e-01
   1.0201005e+00   1.3766224e-01   2.5197295e-01
   1.1507538e+00   9.5538775e-02   1.4915032e-01
   1.2814070e+00   4.6195038e-02   9.5786703e-02
   1.4120603e+00  -1.0282093e-02   1.7062711e-01
   1.5427136e+00  -7.2515131e-02   2.7373551e-01
   1.6733668e+00  -1.3891150e-01   3.6969106e-01
   1.8040201e+00  -2.0789392e-01   4.5202680e-01
   1.9346734e+00  -2.7789431e-01   5.1827688e-01
   2.0653266e+00  -3.4734766e-01   5.6706072e-01
   2.1959799e+00  -4.1468593e-01   5.9750274e-01
   2.3266332e+00  -4.7833199e-01   6.0906008e-01
   2.4572864e+00  -5.3669344e-01   6.0145950e-01
   2.5879397e+00  -5.8815645e-01   5.7467738e-01
   2.7185930e+00  -6.3107955e-01   5.2894866e-01
   2.8492462e+00  -6.6378726e-01   4.6481605e-01
   2.9798995e+00  -6.8456376e-01   3.8327943e-01
   3.1105528e+00  -6.9164625e-01   2.8631819e-01
   3.2412060e+00  -6.8321841e-01   1.7956263e-01
   3.3718593e+00  -6.5740347e-01   9.6764299e-02
   3.5025126e+00  -6.1269331e-01   1.5265750e-01
   3.6331658e+00  -5.5025585e-01   2.6958376e-01
   3.7638191e+00  -4.7225887e-01   3.8798560e-01
   3.8944724e+00  -3.8081243e-01   4.9889301e-01
   4.0251256e+00  -2.7797470e-01   5.9944670e-01
   4.1557789e+00  -1.6575989e-01   6.8810400e-01
   4.2864322e+00  -4.6146226e-02   7.6382787e-01
   4.4170854e+00   7.8916321e-02   8.2586396e-01
   4.5477387e+00   2.0749830e-01   8.7365649e-01
   4.6783920e+00   3.3768316e-01   9.0680875e-01
   4.8090452e+00   4.6755958e-01   9.2506215e-01
   4.9396985e+00   5.9521394e-01   9.2828474e-01
   5.0703518e+00   7.1872267e-01   9.1646586e-01
   5.2010050e+00   8.3614462e-01   8.8971548e-01
   5.3316583e+00   9.4551338e-01   8.4826825e-01
   5.4623116e+00   1.0448295e+00   7.9249274e-01
   5.5929648e+00   1.1320527e+00   7.2290845e-01
   5.7236181e+00   1.2050938e+00   6.4021600e-01
   5.8542714e+00   1.2618067e+00   5.4535614e-01
   5.9849246e+00   1.2999799e+00   4.3964676e-01
   6.1155779e+00   1.3173284e+00   3.2519855e-01
   6.2462312e+00   1.3114847e+00   2.0677784e-01
   6.3768844e+00   1.2799900e+00   1.0670592e-01
   6.5075377e+00   1.2205892e+00   1.2834683e-01
   6.6381910e+00   1.1345842e+00   2.2855927e-01
   6.7688442e+00   1.0256013e+00   3.2637750e-01
   6.8994975e+00   8.9722080e-01   4.0945720e-01
   7.0301508e+00   7.5294658e-01   4.7467371e-01
   7.1608040e+00   5.9622008e-01   5.2066827e-01
   7.2914573e+00   4.3043358e-01   5.4674043e-01
   7.4221106e+00   2.5894337e-01   5.5257973e-01
   7.5527638e+00   8.5082955e-02   5.3818568e-01
   7.6834171e+00  -8.7823961e-02   5.0385527e-01
   7.8140704e+00  -2.5645038e-01   4.5022051e-01
   7.9447236e+00  -4.1745302e-01   3.7837739e-01
   8.0753769e+00  -5.6745918e-01   2.9031513e-01
   8.2060302e+00  -7.0305362e-01   1.9089402e-01
   8.3366834e+00  -8.2076522e-01   1.0355290e-01
   8.4673367e+00  -9.1733942e-01   1.3102849e-01
   8.5979899e+00  -9.9264257e-01   2.3529199e-01
   8.7286432e+00  -1.0484686e+00   3.4267958e-01
   8.8592965e+00  -1.0865661e+00   4.4087599e-01
   8.9899497e+00  -1.1086139e+00   5.2623802e-01
   9.1206030e+00  -1.1162270e+00   5.9683426e-01
   9.2512563e+00  -1.1109624e+00   6.5135253e-01
   9.3819095e+00  -1.0943252e+00   6.8881456e-01
   9.5125628e+00  -1.0677742e+00   7.0847181e-01
   9.6432161e+00  -1.0327272e+00   7.0975814e-01
   9.7738693e+00  -9.9056644e-01   6.9226687e-01
   9.9045226e+00  -9.4264410e-01   6.5574304e-01
   1.0035176e+01  -8.9028732e-01   6.0009194e-01
   1.0165829e+01  -8.3480334e-01   5.2541854e-01
   1.0296482e+01  -7.7748465e-01   4.3215293e-01
   1.0427136e+01  -7.1961392e-01   3.2151335e-01
   1.0557789e+01  -6.6246906e-01   1.9802498e-01
   1.0688442e+01  -6.0732818e-01   9.7289210e-02
   1.0819095e+01  -5.5532216e-01   1.7084338e-01
   1.0949749e+01  -5.0662880e-01   3.2162304e-01
   1.1080402e+01  -4.6106166e-01   4.8181065e-01
   1.1211055e+01  -4.1844337e-01   6.4349305e-01
   1.1341709e+01  -3.7860597e-01   8.0448671e-01
   1.1472362e+01  -3.4139044e-01   9.6372467e-01
   1.1603015e+01  -3.0664624e-01   1.1205264e+00
   1.1733668e+01  -2.7423087e-01   1.2744038e+00
   1.1864322e+01  -2.4400946e-01   1.4249887e+00
   1.1994975e+01  -2.1585439e-01   1.5719991e+00
   1.2125628e+01  -1.8964492e-01   1.7152193e+00
   1.2256281e+01  -1.6526680e-01   1.8544872e+00
   1.2386935e+01  -1.4261200e-01   1.9896850e+00
   1.2517588e+01  -1.2157833e-01   2.1207319e+00
   1.2648241e+01  -1.0206917e-01   2.2475785e+00
   1.2778894e+01  -8.3993160e-02   2.3702020e+00
   1.2909548e+01  -6.7263967e-02   2.4886023e+00
   1.3040201e+01  -5.1799981e-02   2.6027987e+00
   1.3170854e+01  -3.7524089e-02   2.7128268e+00
   1.3301508e+01  -2.4363440e-02   2.8187361e+00
   1.3432161e+01  -1.2249220e-02   2.9205878e+00
   1.3562814e+01  -1.1164423e-03   3.0184530e+00
   1.3693467e+01   9.0962551e-03   3.1124111e+00
   1.3824121e+01   1.8446798e-02   3.2025479e+00
   1.3954774e+01   2.6989858e-02   3.2889549e+00
   1.4085427e+01   3.4777023e-02   3.3717279e+00
   1.4216080e+01   4.1856963e-02   3.4509661e+00
   1.4346734e+01   4.8275581e-02   3.5267712e+00
   1.4477387e+01   5.4076163e-02   3.5992466e+00
   1.4608040e+01   5.9299514e-02   3.6684968e+00
   1.4738693e+01   6.3984096e-02   3.7346269e+00
   1.4869347e+01   6.8166146e-02   3.7977420e+00
   1.5000000e+01   7.1879801e-02   3.8579468e+00


==> data/figure4_tdata.dat <==
  -9.6254599e+00  -1.9051619e+00
  -6.8270635e+00   1.2267197e+00
  -4.8235616e+00   1.6448495e-01
  -2.7346748e+00  -5.0619098e-01
  -9.5509247e-01   7.5199237e-02
   1.2671056e+00   5.4251943e-02
   3.3914169e+00  -6.5677860e-01
   6.4217317e+00   1.2701563e+00
   8.3788928e+00  -8.6069617e-01
   1.0708073e+01  -5.9759555e-01


==> data/figure5_mse.dat <==
  -1.1000000e+01   2.7086012e+00   9.9635837e-02   3.9992084e+00   1.0848369e+01   2.4408830e+01
  -1.0869347e+01   2.6989442e+00   9.9635208e-02   3.9966609e+00   1.0848437e+01   2.4408983e+01
  -1.0738693e+01   2.6687830e+00   9.9628664e-02   3.9877644e+00   1.0849142e+01   2.4410570e+01
  -1.0608040e+01   2.5877323e+00   9.9576676e-02   3.9614928e+00   1.0854746e+01   2.4423180e+01
  -1.0477387e+01   2.4026447e+00   9.9262459e-02   3.8979058e+00   1.0888618e+01   2.4499391e+01
  -1.0346734e+01   2.0508537e+00   9.7824171e-02   3.7784920e+00   1.1043663e+01   2.4848242e+01
  -1.0216080e+01   1.5119804e+00   9.2874278e-02   3.6225689e+00   1.1577253e+01   2.6048818e+01
  -1.0085427e+01   8.7806700e-01   8.0223201e-02   3.5238794e+00   1.2941015e+01   2.9117285e+01
  -9.9547739e+00   3.4707773e-01   5.6761620e-02   3.5910580e+00   1.5470131e+01   3.4807794e+01
  -9.8241206e+00   7.0658855e-02   2.6793647e-02   3.7565741e+00   1.8700623e+01   4.2076403e+01
  -9.6934673e+00   4.2938585e-03   4.4340403e-03   3.9320550e+00   2.1110948e+01   4.7499633e+01
  -9.5628141e+00   3.7334750e-03   3.9202389e-03   3.9420826e+00   2.1166335e+01   4.7624253e+01
  -9.4321608e+00   6.4793133e-02   2.5607888e-02   3.7612507e+00   1.8828446e+01   4.2364003e+01
  -9.3015075e+00   3.3029197e-01   5.5592109e-02   3.5974029e+00   1.5596202e+01   3.5091455e+01
  -9.1708543e+00   8.5277098e-01   7.9477832e-02   3.5229423e+00   1.3021365e+01   2.9298071e+01
  -9.0402010e+00   1.4867270e+00   9.2538668e-02   3.6165070e+00   1.1613431e+01   2.6130219e+01
  -8.9095477e+00   2.0322483e+00   9.7713666e-02   3.7724398e+00   1.1055576e+01   2.4875045e+01
  -8.7788945e+00   2.3918673e+00   9.9235394e-02   3.8941669e+00   1.0891537e+01   2.4505957e+01
  -8.6482412e+00   2.5826075e+00   9.9571697e-02   3.9597771e+00   1.0855285e+01   2.4424391e+01
  -8.5175879e+00   2.6666624e+00   9.9627972e-02   3.9871221e+00   1.0849220e+01   2.4410745e+01
  -8.3869347e+00   2.6978258e+00   9.9635134e-02   3.9963880e+00   1.0848449e+01   2.4409012e+01
  -8.2562814e+00   2.7064718e+00   9.9635816e-02   3.9987433e+00   1.0848377e+01   2.4408849e+01
  -8.1256281e+00   2.7035585e+00   9.9635650e-02   3.9979672e+00   1.0848394e+01   2.4408888e+01
  -7.9949749e+00   2.6851819e+00   9.9633116e-02   3.9927367e+00   1.0848666e+01   2.4409499e+01
  -7.8643216e+00   2.6307112e+00   9.9610542e-02   3.9756928e+00   1.0851098e+01   2.4414970e+01
  -7.7336683e+00   2.4969616e+00   9.9457504e-02   3.9305693e+00   1.0867594e+01   2.4452087e+01
  -7.6030151e+00   2.2215239e+00   9.8670030e-02   3.8354815e+00   1.0952482e+01   2.4643084e+01
  -7.4723618e+00   1.7575083e+00   9.5612892e-02   3.6879910e+00   1.1282036e+01   2.5384581e+01
  -7.3417085e+00   1.1434673e+00   8.6745620e-02   3.5497228e+00   1.2237912e+01   2.7535303e+01
  -7.2110553e+00   5.4349496e-01   6.7863496e-02   3.5406186e+00   1.4273371e+01   3.2115086e+01
  -7.0804020e+00   1.5341750e-01   3.9391945e-02   3.6920101e+00   1.7342553e+01   3.9020745e+01
  -6.9497487e+00   1.6595911e-02   1.1763511e-02   3.7910094e+00   2.0320848e+01   4.5721907e+01
  -6.8190955e+00   1.2793358e-03   1.0381729e-03   3.9986496e+00   2.1477017e+01   4.8323288e+01
  -6.6884422e+00   2.3462492e-02   1.4530546e-02   3.7801441e+00   2.0022589e+01   4.5050827e+01
  -6.5577889e+00   1.8614242e-01   4.3126281e-02   3.6700990e+00   1.6940141e+01   3.8115324e+01
  -6.4271357e+00   6.0848098e-01   7.0771440e-02   3.5318238e+00   1.3960460e+01   3.1411066e+01
  -6.2964824e+00   1.2210853e+00   8.8294141e-02   3.5623961e+00   1.2072637e+01   2.7163523e+01
  -6.1658291e+00   1.8200481e+00   9.6207547e-02   3.7075518e+00   1.1221669e+01   2.5248959e+01
  -6.0351759e+00   2.2483516e+00   9.8837492e-02   3.8476473e+00   1.0940923e+01   2.4617430e+01
  -5.9045226e+00   2.4645573e+00   9.9480854e-02   3.9245936e+00   1.0873756e+01   2.4466423e+01
  -5.7738693e+00   2.4846409e+00   9.9520645e-02   3.9318523e+00   1.0869712e+01   2.4457337e+01
  -5.6432161e+00   2.3117844e+00   9.9068586e-02   3.8699355e+00   1.0916578e+01   2.4562684e+01
  -5.5125628e+00   1.9283535e+00   9.7065533e-02   3.7408863e+00   1.1129739e+01   2.5042147e+01
  -5.3819095e+00   1.3565428e+00   9.0645376e-02   3.5880823e+00   1.1819535e+01   2.6594063e+01
  -5.2512563e+00   7.2888011e-01   7.5443482e-02   3.5231767e+00   1.3456984e+01   3.0278254e+01
  -5.1206030e+00   2.5313544e-01   4.9557573e-02   3.6319099e+00   1.6246913e+01   3.6555566e+01
  -4.9899497e+00   4.0561655e-02   1.9892283e-02   3.7778603e+00   1.9444618e+01   4.3750393e+01
  -4.8592965e+00   1.9338582e-03   1.9532190e-03   3.9806327e+00   2.1378379e+01   4.8101354e+01
  -4.7286432e+00   8.5800435e-03   7.5878230e-03   3.8708982e+00   2.0770982e+01   4.6734711e+01
  -4.5979899e+00   1.0592513e-01   3.2911085e-02   3.7278809e+00   1.8041204e+01   4.0592711e+01
  -4.4673367e+00   4.3817473e-01   6.2427964e-02   3.5627155e+00   1.4859433e+01   3.3433732e+01
  -4.3366834e+00   1.0072583e+00   8.3674925e-02   3.5331626e+00   1.2569353e+01   2.8281070e+01
  -4.2060302e+00   1.6348702e+00   9.4368943e-02   3.6542878e+00   1.1417275e+01   2.5688936e+01
  -4.0753769e+00   2.1347409e+00   9.8298783e-02   3.8072666e+00   1.0994865e+01   2.4738585e+01
  -3.9447236e+00   2.4351943e+00   9.9373518e-02   3.9116371e+00   1.0880405e+01   2.4481131e+01
  -3.8140704e+00   2.5542067e+00   9.9583894e-02   3.9539124e+00   1.0858565e+01   2.4432041e+01
  -3.6834171e+00   2.5190924e+00   9.9533524e-02   3.9414413e+00   1.0863725e+01   2.4443635e+01
  -3.5527638e+00   2.3202674e+00   9.9059015e-02   3.8710972e+00   1.0913687e+01   2.4555979e+01
  -3.4221106e+00   1.9257253e+00   9.7022767e-02   3.7391973e+00   1.1131812e+01   2.5046681e+01
  -3.2914573e+00   1.3496822e+00   9.0523979e-02   3.5863515e+00   1.1831388e+01   2.6620670e+01
  -3.1608040e+00   7.2200551e-01   7.5193739e-02   3.5233412e+00   1.3483480e+01   3.0337848e+01
  -3.0301508e+00   2.4903625e-01   4.9199383e-02   3.6340042e+00   1.6285462e+01   3.6642297e+01
  -2.8994975e+00   3.9402629e-02   1.9573951e-02   3.7784418e+00   1.9478990e+01   4.3827732e+01
  -2.7688442e+00   1.8705209e-03   1.8710481e-03   3.9822550e+00   2.1387273e+01   4.8121367e+01
  -2.6381910e+00   8.9173509e-03   7.7995013e-03   3.8668640e+00   2.0748431e+01   4.6683983e+01
  -2.5075377e+00   1.0820083e-01   3.3273443e-02   3.7263875e+00   1.8003645e+01   4.0508269e+01
  -2.3768844e+00   4.4296767e-01   6.2746142e-02   3.5624700e+00   1.4830287e+01   3.3368378e+01
  -2.2462312e+00   1.0098812e+00   8.3860811e-02   3.5361535e+00   1.2562438e+01   2.8266080e+01
  -2.1155779e+00   1.6203624e+00   9.4443552e-02   3.6568077e+00   1.1434719e+01   2.5729285e+01
  -1.9849246e+00   2.0669776e+00   9.8294242e-02   3.7962826e+00   1.1033219e+01   2.4826506e+01
  -1.8542714e+00   2.2395109e+00   9.9182528e-02   3.8577802e+00   1.0943975e+01   2.4625993e+01
  -1.7236181e+00   2.1099298e+00   9.8542775e-02   3.8112573e+00   1.1007973e+01   2.4769771e+01
  -1.5929648e+00   1.6984202e+00   9.5302889e-02   3.6787502e+00   1.1344170e+01   2.5525642e+01
  -1.4623116e+00   1.1004678e+00   8.5971314e-02   3.5470104e+00   1.2336556e+01   2.7757916e+01
  -1.3316583e+00   5.1313013e-01   6.6454325e-02   3.5471333e+00   1.4431420e+01   3.2470965e+01
  -1.2010050e+00   1.3941739e-01   3.7651142e-02   3.7024884e+00   1.7532074e+01   3.9447247e+01
  -1.0703518e+00   1.4000767e-02   1.0562365e-02   3.8139205e+00   2.0450696e+01   4.6014083e+01
  -9.3969849e-01   1.3663950e-03   1.1695148e-03   3.9960636e+00   2.1462877e+01   4.8291474e+01
  -8.0904523e-01   2.7349426e-02   1.5901713e-02   3.7812379e+00   1.9874839e+01   4.4718393e+01
  -6.7839196e-01   2.0282707e-01   4.4859544e-02   3.6597702e+00   1.6753237e+01   3.7694788e+01
  -5.4773869e-01   6.3999300e-01   7.2070834e-02   3.5285333e+00   1.3819915e+01   3.1094814e+01
  -4.1708543e-01   1.2583168e+00   8.8965010e-02   3.5685478e+00   1.1998821e+01   2.6997359e+01
  -2.8643216e-01   1.8538984e+00   9.6458156e-02   3.7165978e+00   1.1191276e+01   2.5180394e+01
  -1.5577889e-01   2.2820332e+00   9.8907906e-02   3.8566251e+00   1.0927572e+01   2.4587085e+01
  -2.5125628e-02   2.5214619e+00   9.9507336e-02   3.9400852e+00   1.0863413e+01   2.4442758e+01
   1.0552764e-01   2.6167675e+00   9.9615393e-02   3.9729803e+00   1.0852074e+01   2.4417264e+01
   2.3618090e-01   2.6052587e+00   9.9606045e-02   3.9690504e+00   1.0853036e+01   2.4419427e+01
   3.6683417e-01   2.4816019e+00   9.9440963e-02   3.9261762e+00   1.0870463e+01   2.4458613e+01
   4.9748744e-01   2.2021860e+00   9.8594575e-02   3.8292462e+00   1.0961239e+01   2.4662830e+01
   6.2814070e-01   1.7300995e+00   9.5353447e-02   3.6802562e+00   1.1310279e+01   2.5448145e+01
   7.5879397e-01   1.1122776e+00   8.6087699e-02   3.5453613e+00   1.2308927e+01   2.7695093e+01
   8.8944724e-01   5.1852584e-01   6.6663780e-02   3.5449482e+00   1.4402721e+01   3.2406124e+01
   1.0201005e+00   1.4153577e-01   3.7907105e-02   3.7005462e+00   1.7502618e+01   3.9380892e+01
   1.1507538e+00   1.4365879e-02   1.0735386e-02   3.8105598e+00   2.0431676e+01   4.5971270e+01
   1.2814070e+00   1.3499177e-03   1.1449652e-03   3.9965441e+00   2.1465504e+01   4.8297385e+01
   1.4120603e+00   2.6746927e-02   1.5696907e-02   3.7811381e+00   1.9896837e+01   4.4767883e+01
   1.5427136e+00   2.0031162e-01   4.4604981e-02   3.6612710e+00   1.6780624e+01   3.7756406e+01
   1.6733668e+00   6.3530801e-01   7.1881916e-02   3.5289683e+00   1.3840318e+01   3.1140724e+01
   1.8040201e+00   1.2528011e+00   8.8868281e-02   3.5676245e+00   1.2009509e+01   2.7021421e+01
   1.9346734e+00   1.8486933e+00   9.6422302e-02   3.7152757e+00   1.1195833e+01   2.5190689e+01
   2.0653266e+00   2.2758111e+00   9.8897961e-02   3.8551556e+00   1.0929947e+01   2.4592503e+01
   2.1959799e+00   2.5078457e+00   9.9503903e-02   3.9366736e+00   1.0865625e+01   2.4447839e+01
   2.3266332e+00   2.5798189e+00   9.9601935e-02   3.9620366e+00   1.0855501e+01   2.4425087e+01
   2.4572864e+00   2.5135666e+00   9.9513177e-02   3.9386941e+00   1.0864657e+01   2.4445664e+01
   2.5879397e+00   2.2887606e+00   9.8944161e-02   3.8596497e+00   1.0925010e+01   2.4581398e+01
   2.7185930e+00   1.8696787e+00   9.6591640e-02   3.7216555e+00   1.1177613e+01   2.5149695e+01
   2.8492462e+00   1.2785635e+00   8.9327462e-02   3.5723348e+00   1.1960028e+01   2.6910090e+01
   2.9798995e+00   6.5784057e-01   7.2783584e-02   3.5270309e+00   1.3743127e+01   3.0922044e+01
   3.1105528e+00   2.1256464e-01   4.5827954e-02   3.6539830e+00   1.6648792e+01   3.7459783e+01
   3.2412060e+00   2.9735208e-02   1.6691583e-02   3.7812572e+00   1.9789613e+01   4.4526629e+01
   3.3718593e+00   1.4410199e-03   1.2795550e-03   3.9938916e+00   2.1450996e+01   4.8264741e+01
   3.5025126e+00   1.2708198e-02   9.9149975e-03   3.8262167e+00   2.0520111e+01   4.6170250e+01
   3.6331658e+00   1.3215353e-01   3.6676526e-02   3.7074990e+00   1.7635268e+01   3.9679352e+01
   3.7638191e+00   4.9822561e-01   6.5649692e-02   3.5488565e+00   1.4512013e+01   3.2652030e+01
   3.8944724e+00   1.0865008e+00   8.5522856e-02   3.5419593e+00   1.2369723e+01   2.7831876e+01
   4.0251256e+00   1.7075436e+00   9.5127579e-02   3.6738029e+00   1.1334351e+01   2.5502290e+01
   4.1557789e+00   2.1882485e+00   9.8528033e-02   3.8241879e+00   1.0967788e+01   2.4677524e+01
   4.2864322e+00   2.4792239e+00   9.9426462e-02   3.9244458e+00   1.0870939e+01   2.4459613e+01
   4.4170854e+00   2.6229000e+00   9.9605432e-02   3.9731420e+00   1.0851647e+01   2.4416205e+01
   4.5477387e+00   2.6824141e+00   9.9632479e-02   3.9918965e+00   1.0848731e+01   2.4409645e+01
   4.6783920e+00   2.7034357e+00   9.9635593e-02   3.9978845e+00   1.0848396e+01   2.4408890e+01
   4.8090452e+00   2.7096813e+00   9.9635866e-02   3.9994814e+00   1.0848366e+01   2.4408824e+01
   4.9396985e+00   2.7105432e+00   9.9635880e-02   3.9996865e+00   1.0848365e+01   2.4408821e+01
   5.0703518e+00   2.7075383e+00   9.9635806e-02   3.9989517e+00   1.0848373e+01   2.4408839e+01
   5.2010050e+00   2.6956737e+00   9.9634835e-02   3.9957497e+00   1.0848477e+01   2.4409074e+01
   5.3316583e+00   2.6593439e+00   9.9625197e-02   3.9848329e+00   1.0849516e+01   2.4411411e+01
   5.4623116e+00   2.5643543e+00   9.9552233e-02   3.9536194e+00   1.0857382e+01   2.4429109e+01
   5.5929648e+00   2.3539972e+00   9.9132274e-02   3.8810365e+00   1.0902653e+01   2.4530969e+01
   5.7236181e+00   1.9681278e+00   9.7303580e-02   3.7518699e+00   1.1099783e+01   2.4974512e+01
   5.8542714e+00   1.4017670e+00   9.1326845e-02   3.5971565e+00   1.1744065e+01   2.6424147e+01
   5.9849246e+00   7.7028348e-01   7.6864381e-02   3.5220841e+00   1.3303094e+01   2.9931962e+01
   6.1155779e+00   2.7793589e-01   5.1628499e-02   3.6197778e+00   1.6023478e+01   3.6052825e+01
   6.2462312e+00   4.7842924e-02   2.1778487e-02   3.7736332e+00   1.9241255e+01   4.3292825e+01
   6.3768844e+00   2.3821360e-03   2.5027945e-03   3.9698370e+00   2.1319137e+01   4.7968058e+01
   6.5075377e+00   6.8144484e-03   6.4156882e-03   3.8935506e+00   2.0897351e+01   4.7019040e+01
   6.6381910e+00   9.2847208e-02   3.0813723e-02   3.7384865e+00   1.8267411e+01   4.1101681e+01
   6.7688442e+00   4.0599194e-01   6.0549806e-02   3.5717388e+00   1.5062375e+01   3.3890374e+01
   6.8994975e+00   9.6256896e-01   8.2559675e-02   3.5295202e+00   1.2691037e+01   2.8554931e+01
   7.0301508e+00   1.5909081e+00   9.3896803e-02   3.6436620e+00   1.1471557e+01   2.5811239e+01
   7.1608040e+00   2.0952937e+00   9.8151047e-02   3.7963159e+00   1.1016782e+01   2.4788196e+01
   7.2914573e+00   2.3851286e+00   9.9329626e-02   3.8978279e+00   1.0893232e+01   2.4510390e+01
   7.4221106e+00   2.4557758e+00   9.9503774e-02   3.9234825e+00   1.0875542e+01   2.4470643e+01
   7.5527638e+00   2.3134370e+00   9.9109782e-02   3.8720932e+00   1.0915937e+01   2.4561425e+01
   7.6834171e+00   1.9488383e+00   9.7236281e-02   3.7482181e+00   1.1114050e+01   2.5006979e+01
   7.8140704e+00   1.3869474e+00   9.1133917e-02   3.5948626e+00   1.1768344e+01   2.6478956e+01
   7.9447236e+00   7.5791714e-01   7.6458816e-02   3.5225461e+00   1.3348139e+01   3.0033382e+01
   8.0753769e+00   2.7057744e-01   5.1031587e-02   3.6233367e+00   1.6088205e+01   3.6198482e+01
   8.2060302e+00   4.5639673e-02   2.1226806e-02   3.7750335e+00   1.9300801e+01   4.3426806e+01
   8.3366834e+00   2.2376772e-03   2.3312510e-03   3.9732052e+00   2.1337632e+01   4.8009673e+01
   8.4673367e+00   7.2888755e-03   6.7443411e-03   3.8871876e+00   2.0861908e+01   4.6939293e+01
   8.5979899e+00   9.6516707e-02   3.1418616e-02   3.7354674e+00   1.8202067e+01   4.0954652e+01
   8.7286432e+00   4.1524908e-01   6.1097992e-02   3.5689356e+00   1.5002687e+01   3.3756045e+01
   8.8592965e+00   9.7598647e-01   8.2888111e-02   3.5302067e+00   1.2653763e+01   2.8470968e+01
   8.9899497e+00   1.6064607e+00   9.4036999e-02   3.6464353e+00   1.1451972e+01   2.5766942e+01
   9.1206030e+00   2.1184445e+00   9.8196020e-02   3.8008456e+00   1.1003731e+01   2.4758405e+01
   9.2512563e+00   2.4397836e+00   9.9351027e-02   3.9110549e+00   1.0879381e+01   2.4478630e+01
   9.3819095e+00   2.5999807e+00   9.9592402e-02   3.9662488e+00   1.0853540e+01   2.4420500e+01
   9.5125628e+00   2.6551893e+00   9.9629133e-02   3.9846077e+00   1.0849685e+01   2.4411833e+01
   9.6432161e+00   2.6363825e+00   9.9619200e-02   3.9784242e+00   1.0850716e+01   2.4414150e+01
   9.7738693e+00   2.5320781e+00   9.9515122e-02   3.9430585e+00   1.0861779e+01   2.4439031e+01
   9.9045226e+00   2.2940081e+00   9.8944928e-02   3.8604559e+00   1.0923067e+01   2.4576916e+01
   1.0035176e+01   1.8711221e+00   9.6593937e-02   3.7217282e+00   1.1176373e+01   2.5146847e+01
   1.0165829e+01   1.2791304e+00   8.9333707e-02   3.5723315e+00   1.1958950e+01   2.6907640e+01
   1.0296482e+01   6.5818373e-01   7.2795930e-02   3.5269763e+00   1.3741669e+01   3.0918757e+01
   1.0427136e+01   2.1274017e-01   4.5844842e-02   3.6538743e+00   1.6646941e+01   3.7455617e+01
   1.0557789e+01   2.9778426e-02   1.6705507e-02   3.7812530e+00   1.9788106e+01   4.4523240e+01
   1.0688442e+01   1.4424980e-03   1.2817085e-03   3.9938492e+00   2.1450763e+01   4.8264218e+01
   1.0819095e+01   1.2686429e-02   9.9038620e-03   3.8264295e+00   2.0521311e+01   4.6172950e+01
   1.0949749e+01   1.3202672e-01   3.6659518e-02   3.7075941e+00   1.7637101e+01   3.9683476e+01
   1.1080402e+01   4.9794736e-01   6.5635547e-02   3.5489126e+00   1.4513538e+01   3.2655460e+01
   1.1211055e+01   1.0861439e+00   8.5514921e-02   3.5419141e+00   1.2370578e+01   2.7833800e+01
   1.1341709e+01   1.7072262e+00   9.5124386e-02   3.6737140e+00   1.1334695e+01   2.5503064e+01
   1.1472362e+01   2.1880348e+00   9.8527086e-02   3.8241156e+00   1.0967890e+01   2.4677753e+01
   1.1603015e+01   2.4791091e+00   9.9426252e-02   3.9244061e+00   1.0870962e+01   2.4459664e+01
   1.1733668e+01   2.6228497e+00   9.9605397e-02   3.9731254e+00   1.0851650e+01   2.4416213e+01
   1.1864322e+01   2.6824012e+00   9.9632475e-02   3.9918916e+00   1.0848731e+01   2.4409646e+01
   1.1994975e+01   2.7034698e+00   9.9635592e-02   3.9978894e+00   1.0848395e+01   2.4408890e+01
   1.2125628e+01   2.7099006e+00   9.9635866e-02   3.9995216e+00   1.0848366e+01   2.4408823e+01
   1.2256281e+01   2.7116035e+00   9.9635885e-02   3.9999051e+00   1.0848364e+01   2.4408819e+01
   1.2386935e+01   2.7119959e+00   9.9635886e-02   3.9999835e+00   1.0848364e+01   2.4408818e+01
   1.2517588e+01   2.7120747e+00   9.9635886e-02   3.9999975e+00   1.0848364e+01   2.4408818e+01
   1.2648241e+01   2.7120885e+00   9.9635886e-02   3.9999997e+00   1.0848364e+01   2.4408818e+01
   1.2778894e+01   2.7120906e+00   9.9635886e-02   4.0000000e+00   1.0848364e+01   2.4408818e+01
   1.2909548e+01   2.7120909e+00   9.9635886e-02   4.0000000e+00   1.0848364e+01   2.4408818e+01
   1.3040201e+01   2.7120909e+00   9.9635886e-02   4.0000000e+00   1.0848364e+01   2.4408818e+01
   1.3170854e+01   2.7120909e+00   9.9635886e-02   4.0000000e+00   1.0848364e+01   2.4408818e+01
   1.3301508e+01   2.7120909e+00   9.9635886e-02   4.0000000e+00   1.0848364e+01   2.4408818e+01
   1.3432161e+01   2.7120909e+00   9.9635886e-02   4.0000000e+00   1.0848364e+01   2.4408818e+01
   1.3562814e+01   2.7120909e+00   9.9635886e-02   4.0000000e+00   1.0848364e+01   2.4408818e+01
   1.3693467e+01   2.7120909e+00   9.9635886e-02   4.0000000e+00   1.0848364e+01   2.4408818e+01
   1.3824121e+01   2.7120909e+00   9.9635886e-02   4.0000000e+00   1.0848364e+01   2.4408818e+01
   1.3954774e+01   2.7120909e+00   9.9635886e-02   4.0000000e+00   1.0848364e+01   2.4408818e+01
   1.4085427e+01   2.7120909e+00   9.9635886e-02   4.0000000e+00   1.0848364e+01   2.4408818e+01
   1.4216080e+01   2.7120909e+00   9.9635886e-02   4.0000000e+00   1.0848364e+01   2.4408818e+01
   1.4346734e+01   2.7120909e+00   9.9635886e-02   4.0000000e+00   1.0848364e+01   2.4408818e+01
   1.4477387e+01   2.7120909e+00   9.9635886e-02   4.0000000e+00   1.0848364e+01   2.4408818e+01
   1.4608040e+01   2.7120909e+00   9.9635886e-02   4.0000000e+00   1.0848364e+01   2.4408818e+01
   1.4738693e+01   2.7120909e+00   9.9635886e-02   4.0000000e+00   1.0848364e+01   2.4408818e+01
   1.4869347e+01   2.7120909e+00   9.9635886e-02   4.0000000e+00   1.0848364e+01   2.4408818e+01
   1.5000000e+01   2.7120909e+00   9.9635886e-02   4.0000000e+00   1.0848364e+01   2.4408818e+01


==> data/figure6_mse_timeseries.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e+00   2.7097663e+00   9.9635868e-02   3.9995019e+00
   2.0000000e+00   2.0456583e+00   9.7798023e-02   3.7770151e+00
   3.0000000e+00   2.0768683e+00   9.7977032e-02   3.7872490e+00
   4.0000000e+00   2.6135128e+00   9.9612850e-02   3.9718706e+00
   5.0000000e+00   9.0497240e-01   8.0989877e-02   3.5252156e+00
   6.0000000e+00   2.6207211e+00   9.9618374e-02   3.9743263e+00
   7.0000000e+00   2.5412111e+00   9.9535527e-02   3.9469532e+00
   8.0000000e+00   2.4401205e+00   9.9358161e-02   3.9116704e+00
   9.0000000e+00   2.5916958e+00   9.9593743e-02   3.9644006e+00
   1.0000000e+01   2.5109373e+00   9.9491050e-02   3.9364178e+00


==> fig/ms-figure2_contourtmp0.dat <==
1.0e-1 1.0e-1 5.1482002e-131 5.1482002e-131
1.0e-1 1.0831107e-1 1.3210449e-124 1.3210449e-124
1.0e-1 1.1731288e-1 3.8398041e-119 3.8398041e-119
1.0e-1 1.2706284e-1 1.7434932e-114 1.7434932e-114
1.0e-1 1.3762313e-1 1.6264509e-110 1.6264509e-110
1.0e-1 1.4906109e-1 3.9373192e-107 3.9373192e-107
1.0e-1 1.6144966e-1 3.0182824e-104 3.0182824e-104
1.0e-1 1.7486786e-1 8.6819959e-102 8.6819959e-102
1.0e-1 1.8940126e-1 1.0829388e-99 1.0829388e-99
1.0e-1 2.0514253e-1 6.626216e-98 6.626216e-98
1.0e-1 2.2219208e-1 2.2092966e-96 2.2092966e-96
1.0e-1 2.4065862e-1 4.3901745e-95 4.3901745e-95
1.0e-1 2.6065994e-1 5.6120142e-94 5.6120142e-94
1.0e-1 2.8232357e-1 4.9253792e-93 4.9253792e-93
1.0e-1 3.0578769e-1 3.137231e-92 3.137231e-92
1.0e-1 3.3120193e-1 1.5204924e-91 1.5204924e-91
1.0e-1 3.5872836e-1 5.8380258e-91 5.8380258e-91
1.0e-1 3.8854254e-1 1.8378929e-90 1.8378929e-90
1.0e-1 4.2083459e-1 4.8850859e-90 4.8850859e-90
1.0e-1 4.5581046e-1 1.1240079e-89 1.1240079e-89
1.0e-1 4.936932e-1 2.2869581e-89 2.2869581e-89
1.0e-1 5.347244e-1 4.1900641e-89 4.1900641e-89
1.0e-1 5.7916573e-1 7.0206199e-89 7.0206199e-89
1.0e-1 6.2730062e-1 1.0900584e-88 1.0900584e-88
1.0e-1 6.7943603e-1 1.5860818e-88 1.5860818e-88
1.0e-1 7.3590445e-1 2.1835564e-88 2.1835564e-88
1.0e-1 7.9706601e-1 2.8675669e-88 2.8675669e-88
1.0e-1 8.6331074e-1 3.6174031e-88 3.6174031e-88
1.0e-1 9.3506113e-1 4.4095271e-88 4.4095271e-88
1.0e-1 1.0127747e0 5.2203074e-88 5.2203074e-88
1.0e-1 1.0969472e0 6.0281218e-88 6.0281218e-88
1.0e-1 1.1881153e0 6.8146941e-88 6.8146941e-88
1.0e-1 1.2868604e0 7.5657158e-88 7.5657158e-88
1.0e-1 1.3938123e0 8.2709058e-88 8.2709058e-88
1.0e-1 1.509653e0 8.923688e-88 8.923688e-88
1.0e-1 1.6351214e0 9.5206558e-88 9.5206558e-88
1.0e-1 1.7710175e0 1.0060952e-87 1.0060952e-87
1.0e-1 1.9182081e0 1.0545653e-87 1.0545653e-87
1.0e-1 2.0776318e0 1.0977216e-87 1.0977216e-87
1.0e-1 2.2503052e0 1.1359006e-87 1.1359006e-87
1.0e-1 2.4373297e0 1.1694918e-87 1.1694918e-87
1.0e-1 2.639898e0 1.1989087e-87 1.1989087e-87
1.0e-1 2.8593018e0 1.2245679e-87 1.2245679e-87
1.0e-1 3.0969405e0 1.2468734e-87 1.2468734e-87
1.0e-1 3.3543295e0 1.2662076e-87 1.2662076e-87
1.0e-1 3.6331102e0 1.2829249e-87 1.2829249e-87
1.0e-1 3.9350607e0 1.2973494e-87 1.2973494e-87
1.0e-1 4.2621064e0 1.309773e-87 1.309773e-87
1.0e-1 4.6163332e0 1.3204571e-87 1.3204571e-87
1.0e-1 5.0e0 1.3296332e-87 1.3296332e-87

1.0831107e-1 1.0e-1 3.3898442e-118 3.3898442e-118
1.0831107e-1 1.0831107e-1 8.6984505e-112 8.6984505e-112
1.0831107e-1 1.1731288e-1 2.5283278e-106 2.5283278e-106
1.0831107e-1 1.2706284e-1 1.1480071e-101 1.1480071e-101
1.0831107e-1 1.3762313e-1 1.0709403e-97 1.0709403e-97
1.0831107e-1 1.4906109e-1 2.5925369e-94 2.5925369e-94
1.0831107e-1 1.6144966e-1 1.987395e-91 1.987395e-91
1.0831107e-1 1.7486786e-1 5.7166801e-89 5.7166801e-89
1.0831107e-1 1.8940126e-1 7.1306354e-87 7.1306354e-87
1.0831107e-1 2.0514253e-1 4.3630471e-85 4.3630471e-85
1.0831107e-1 2.2219208e-1 1.4547164e-83 1.4547164e-83
1.0831107e-1 2.4065862e-1 2.8907205e-82 2.8907205e-82
1.0831107e-1 2.6065994e-1 3.6952436e-81 3.6952436e-81
1.0831107e-1 2.8232357e-1 3.2431272e-80 3.2431272e-80
1.0831107e-1 3.0578769e-1 2.0657169e-79 2.0657169e-79
1.0831107e-1 3.3120193e-1 1.0011717e-78 1.0011717e-78
1.0831107e-1 3.5872836e-1 3.8440615e-78 3.8440615e-78
1.0831107e-1 3.8854254e-1 1.2101648e-77 1.2101648e-77
1.0831107e-1 4.2083459e-1 3.216596e-77 3.216596e-77
1.0831107e-1 4.5581046e-1 7.4010559e-77 7.4010559e-77
1.0831107e-1 4.936932e-1 1.5058528e-76 1.5058528e-76
1.0831107e-1 5.347244e-1 2.7589573e-76 2.7589573e-76
1.0831107e-1 5.7916573e-1 4.6227433e-76 4.6227433e-76
1.0831107e-1 6.2730062e-1 7.1775147e-76 7.1775147e-76
1.0831107e-1 6.7943603e-1 1.0443592e-75 1.0443592e-75
1.0831107e-1 7.3590445e-1 1.4377677e-75 1.4377677e-75
1.0831107e-1 7.9706601e-1 1.888156e-75 1.888156e-75
1.0831107e-1 8.6331074e-1 2.3818874e-75 2.3818874e-75
1.0831107e-1 9.3506113e-1 2.9034632e-75 2.9034632e-75
1.0831107e-1 1.0127747e0 3.4373234e-75 3.4373234e-75
1.0831107e-1 1.0969472e0 3.9692306e-75 3.9692306e-75
1.0831107e-1 1.1881153e0 4.4871509e-75 4.4871509e-75
1.0831107e-1 1.2868604e0 4.9816629e-75 4.9816629e-75
1.0831107e-1 1.3938123e0 5.4459969e-75 5.4459969e-75
1.0831107e-1 1.509653e0 5.8758228e-75 5.8758228e-75
1.0831107e-1 1.6351214e0 6.2688976e-75 6.2688976e-75
1.0831107e-1 1.7710175e0 6.6246568e-75 6.6246568e-75
1.0831107e-1 1.9182081e0 6.9438096e-75 6.9438096e-75
1.0831107e-1 2.0776318e0 7.2279733e-75 7.2279733e-75
1.0831107e-1 2.2503052e0 7.4793635e-75 7.4793635e-75
1.0831107e-1 2.4373297e0 7.7005452e-75 7.7005452e-75
1.0831107e-1 2.639898e0 7.894242e-75 7.894242e-75
1.0831107e-1 2.8593018e0 8.0631951e-75 8.0631951e-75
1.0831107e-1 3.0969405e0 8.2100663e-75 8.2100663e-75
1.0831107e-1 3.3543295e0 8.3373727e-75 8.3373727e-75
1.0831107e-1 3.6331102e0 8.4474487e-75 8.4474487e-75
1.0831107e-1 3.9350607e0 8.5424266e-75 8.5424266e-75
1.0831107e-1 4.2621064e0 8.6242303e-75 8.6242303e-75
1.0831107e-1 4.6163332e0 8.6945798e-75 8.6945798e-75
1.0831107e-1 5.0e0 8.7550001e-75 8.7550001e-75

1.1731288e-1 1.0e-1 2.863932e-107 2.863932e-107
1.1731288e-1 1.0831107e-1 7.3489428e-101 7.3489428e-101
1.1731288e-1 1.1731288e-1 2.1360743e-95 2.1360743e-95
1.1731288e-1 1.2706284e-1 9.6990129e-91 9.6990129e-91
1.1731288e-1 1.3762313e-1 9.0479094e-87 9.0479094e-87
1.1731288e-1 1.4906109e-1 2.1903217e-83 2.1903217e-83
1.1731288e-1 1.6144966e-1 1.6790636e-80 1.6790636e-80
1.1731288e-1 1.7486786e-1 4.8297745e-78 4.8297745e-78
1.1731288e-1 1.8940126e-1 6.0243639e-76 6.0243639e-76
1.1731288e-1 2.0514253e-1 3.6861488e-74 3.6861488e-74
1.1731288e-1 2.2219208e-1 1.2290267e-72 1.2290267e-72
1.1731288e-1 2.4065862e-1 2.4422441e-71 2.4422441e-71
1.1731288e-1 2.6065994e-1 3.1219507e-70 3.1219507e-70
1.1731288e-1 2.8232357e-1 2.7399772e-69 2.7399772e-69
1.1731288e-1 3.0578769e-1 1.7452344e-68 1.7452344e-68
1.1731288e-1 3.3120193e-1 8.4584648e-68 8.4584648e-68
1.1731288e-1 3.5872836e-1 3.2476805e-67 3.2476805e-67
1.1731288e-1 3.8854254e-1 1.0224157e-66 1.0224157e-66
1.1731288e-1 4.2083459e-1 2.7175622e-66 2.7175622e-66
1.1731288e-1 4.5581046e-1 6.2528304e-66 6.2528304e-66
1.1731288e-1 4.936932e-1 1.2722296e-65 1.2722296e-65
1.1731288e-1 5.347244e-1 2.3309231e-65 2.3309231e-65
1.1731288e-1 5.7916573e-1 3.9055549e-65 3.9055549e-65
1.1731288e-1 6.2730062e-1 6.0639702e-65 6.0639702e-65
1.1731288e-1 6.7943603e-1 8.8233372e-65 8.8233372e-65
1.1731288e-1 7.3590445e-1 1.2147074e-64 1.2147074e-64
1.1731288e-1 7.9706601e-1 1.595221e-64 1.595221e-64
1.1731288e-1 8.6331074e-1 2.0123531e-64 2.0123531e-64
1.1731288e-1 9.3506113e-1 2.4530099e-64 2.4530099e-64
1.1731288e-1 1.0127747e0 2.9040451e-64 2.9040451e-64
1.1731288e-1 1.0969472e0 3.3534304e-64 3.3534304e-64
1.1731288e-1 1.1881153e0 3.7909988e-64 3.7909988e-64
1.1731288e-1 1.2868604e0 4.2087905e-64 4.2087905e-64
1.1731288e-1 1.3938123e0 4.601086e-64 4.601086e-64
1.1731288e-1 1.509653e0 4.9642273e-64 4.9642273e-64
1.1731288e-1 1.6351214e0 5.2963191e-64 5.2963191e-64
1.1731288e-1 1.7710175e0 5.5968846e-64 5.5968846e-64
1.1731288e-1 1.9182081e0 5.8665229e-64 5.8665229e-64
1.1731288e-1 2.0776318e0 6.1066005e-64 6.1066005e-64
1.1731288e-1 2.2503052e0 6.3189891e-64 6.3189891e-64
1.1731288e-1 2.4373297e0 6.505856e-64 6.505856e-64
1.1731288e-1 2.639898e0 6.6695019e-64 6.6695019e-64
1.1731288e-1 2.8593018e0 6.8122431e-64 6.8122431e-64
1.1731288e-1 3.0969405e0 6.9363281e-64 6.9363281e-64
1.1731288e-1 3.3543295e0 7.0438838e-64 7.0438838e-64
1.1731288e-1 3.6331102e0 7.1368822e-64 7.1368822e-64
1.1731288e-1 3.9350607e0 7.2171249e-64 7.2171249e-64
1.1731288e-1 4.2621064e0 7.2862373e-64 7.2862373e-64
1.1731288e-1 4.6163332e0 7.3456725e-64 7.3456725e-64
1.1731288e-1 5.0e0 7.396719e-64 7.396719e-64

1.2706284e-1 1.0e-1 5.9045266e-98 5.9045266e-98
1.2706284e-1 1.0831107e-1 1.5151207e-91 1.5151207e-91
1.2706284e-1 1.1731288e-1 4.403913e-86 4.403913e-86
1.2706284e-1 1.2706284e-1 1.9996313e-81 1.9996313e-81
1.2706284e-1 1.3762313e-1 1.8653942e-77 1.8653942e-77
1.2706284e-1 1.4906109e-1 4.5157541e-74 4.5157541e-74
1.2706284e-1 1.6144966e-1 3.4617008e-71 3.4617008e-71
1.2706284e-1 1.7486786e-1 9.9574752e-69 9.9574752e-69
1.2706284e-1 1.8940126e-1 1.2420343e-66 1.2420343e-66
1.2706284e-1 2.0514253e-1 7.599679e-65 7.599679e-65
1.2706284e-1 2.2219208e-1 2.5338662e-63 2.5338662e-63
1.2706284e-1 2.4065862e-1 5.0351387e-62 5.0351387e-62
1.2706284e-1 2.6065994e-1 6.4364799e-61 6.4364799e-61
1.2706284e-1 2.8232357e-1 5.6489708e-60 5.6489708e-60
1.2706284e-1 3.0578769e-1 3.5981242e-59 3.5981242e-59
1.2706284e-1 3.3120193e-1 1.7438693e-58 1.7438693e-58
1.2706284e-1 3.5872836e-1 6.6956951e-58 6.6956951e-58
1.2706284e-1 3.8854254e-1 2.1078993e-57 2.1078993e-57
1.2706284e-1 4.2083459e-1 5.602758e-57 5.602758e-57
1.2706284e-1 4.5581046e-1 1.2891369e-56 1.2891369e-56
1.2706284e-1 4.936932e-1 2.6229371e-56 2.6229371e-56
1.2706284e-1 5.347244e-1 4.8056299e-56 4.8056299e-56
1.2706284e-1 5.7916573e-1 8.0520251e-56 8.0520251e-56
1.2706284e-1 6.2730062e-1 1.2501998e-55 1.2501998e-55
1.2706284e-1 6.7943603e-1 1.8190945e-55 1.8190945e-55
1.2706284e-1 7.3590445e-1 2.5043445e-55 2.5043445e-55
1.2706284e-1 7.9706601e-1 3.2888436e-55 3.2888436e-55
1.2706284e-1 8.6331074e-1 4.1488388e-55 4.1488388e-55
1.2706284e-1 9.3506113e-1 5.0573344e-55 5.0573344e-55
1.2706284e-1 1.0127747e0 5.9872271e-55 5.9872271e-55
1.2706284e-1 1.0969472e0 6.9137182e-55 6.9137182e-55
1.2706284e-1 1.1881153e0 7.8158465e-55 7.8158465e-55
1.2706284e-1 1.2868604e0 8.6772015e-55 8.6772015e-55
1.2706284e-1 1.3938123e0 9.4859915e-55 9.4859915e-55
1.2706284e-1 1.509653e0 1.0234674e-54 1.0234674e-54
1.2706284e-1 1.6351214e0 1.0919343e-54 1.0919343e-54
1.2706284e-1 1.7710175e0 1.1539015e-54 1.1539015e-54
1.2706284e-1 1.9182081e0 1.2094924e-54 1.2094924e-54
1.2706284e-1 2.0776318e0 1.2589889e-54 1.2589889e-54
1.2706284e-1 2.2503052e0 1.3027767e-54 1.3027767e-54
1.2706284e-1 2.4373297e0 1.3413028e-54 1.3413028e-54
1.2706284e-1 2.639898e0 1.3750414e-54 1.3750414e-54
1.2706284e-1 2.8593018e0 1.4044702e-54 1.4044702e-54
1.2706284e-1 3.0969405e0 1.4300526e-54 1.4300526e-54
1.2706284e-1 3.3543295e0 1.4522272e-54 1.4522272e-54
1.2706284e-1 3.6331102e0 1.4714005e-54 1.4714005e-54
1.2706284e-1 3.9350607e0 1.487944e-54 1.487944e-54
1.2706284e-1 4.2621064e0 1.5021929e-54 1.5021929e-54
1.2706284e-1 4.6163332e0 1.5144465e-54 1.5144465e-54
1.2706284e-1 5.0e0 1.5249707e-54 1.5249707e-54

1.3762313e-1 1.0e-1 5.1383833e-90 5.1383833e-90
1.3762313e-1 1.0831107e-1 1.3185259e-83 1.3185259e-83
1.3762313e-1 1.1731288e-1 3.8324821e-78 3.8324821e-78
1.3762313e-1 1.2706284e-1 1.7401686e-73 1.7401686e-73
1.3762313e-1 1.3762313e-1 1.6233495e-69 1.6233495e-69
1.3762313e-1 1.4906109e-1 3.9298113e-66 3.9298113e-66
1.3762313e-1 1.6144966e-1 3.0125269e-63 3.0125269e-63
1.3762313e-1 1.7486786e-1 8.6654404e-61 8.6654404e-61
1.3762313e-1 1.8940126e-1 1.0808738e-58 1.0808738e-58
1.3762313e-1 2.0514253e-1 6.6135807e-57 6.6135807e-57
1.3762313e-1 2.2219208e-1 2.2050838e-55 2.2050838e-55
1.3762313e-1 2.4065862e-1 4.381803e-54 4.381803e-54
1.3762313e-1 2.6065994e-1 5.6013128e-53 5.6013128e-53
1.3762313e-1 2.8232357e-1 4.9159871e-52 4.9159871e-52
1.3762313e-1 3.0578769e-1 3.1312487e-51 3.1312487e-51
1.3762313e-1 3.3120193e-1 1.5175931e-50 1.5175931e-50
1.3762313e-1 3.5872836e-1 5.8268935e-50 5.8268935e-50
1.3762313e-1 3.8854254e-1 1.8343883e-49 1.8343883e-49
1.3762313e-1 4.2083459e-1 4.8757707e-49 4.8757707e-49
1.3762313e-1 4.5581046e-1 1.1218646e-48 1.1218646e-48
1.3762313e-1 4.936932e-1 2.2825972e-48 2.2825972e-48
1.3762313e-1 5.347244e-1 4.1820742e-48 4.1820742e-48
1.3762313e-1 5.7916573e-1 7.0072325e-48 7.0072325e-48
1.3762313e-1 6.2730062e-1 1.0879798e-47 1.0879798e-47
1.3762313e-1 6.7943603e-1 1.5830574e-47 1.5830574e-47
1.3762313e-1 7.3590445e-1 2.1793926e-47 2.1793926e-47
1.3762313e-1 7.9706601e-1 2.8620989e-47 2.8620989e-47
1.3762313e-1 8.6331074e-1 3.6105052e-47 3.6105052e-47
1.3762313e-1 9.3506113e-1 4.4011187e-47 4.4011187e-47
1.3762313e-1 1.0127747e0 5.2103529e-47 5.2103529e-47
1.3762313e-1 1.0969472e0 6.0166269e-47 6.0166269e-47
1.3762313e-1 1.1881153e0 6.8016993e-47 6.8016993e-47
1.3762313e-1 1.2868604e0 7.551289e-47 7.551289e-47
1.3762313e-1 1.3938123e0 8.2551342e-47 8.2551342e-47
1.3762313e-1 1.509653e0 8.9066717e-47 8.9066717e-47
1.3762313e-1 1.6351214e0 9.5025011e-47 9.5025011e-47
1.3762313e-1 1.7710175e0 1.0041767e-46 1.0041767e-46
1.3762313e-1 1.9182081e0 1.0525544e-46 1.0525544e-46
1.3762313e-1 2.0776318e0 1.0956284e-46 1.0956284e-46
1.3762313e-1 2.2503052e0 1.1337346e-46 1.1337346e-46
1.3762313e-1 2.4373297e0 1.1672617e-46 1.1672617e-46
1.3762313e-1 2.639898e0 1.1966226e-46 1.1966226e-46
1.3762313e-1 2.8593018e0 1.2222328e-46 1.2222328e-46
1.3762313e-1 3.0969405e0 1.2444957e-46 1.2444957e-46
1.3762313e-1 3.3543295e0 1.2637931e-46 1.2637931e-46
1.3762313e-1 3.6331102e0 1.2804786e-46 1.2804786e-46
1.3762313e-1 3.9350607e0 1.2948755e-46 1.2948755e-46
1.3762313e-1 4.2621064e0 1.3072754e-46 1.3072754e-46
1.3762313e-1 4.6163332e0 1.3179391e-46 1.3179391e-46
1.3762313e-1 5.0e0 1.3270977e-46 1.3270977e-46

1.4906109e-1 1.0e-1 3.0112432e-83 3.0112432e-83
1.4906109e-1 1.0831107e-1 7.7269479e-77 7.7269479e-77
1.4906109e-1 1.1731288e-1 2.2459468e-71 2.2459468e-71
1.4906109e-1 1.2706284e-1 1.0197898e-66 1.0197898e-66
1.4906109e-1 1.3762313e-1 9.5133037e-63 9.5133037e-63
1.4906109e-1 1.4906109e-1 2.3029846e-59 2.3029846e-59
1.4906109e-1 1.6144966e-1 1.7654291e-56 1.7654291e-56
1.4906109e-1 1.7486786e-1 5.078202e-54 5.078202e-54
1.4906109e-1 1.8940126e-1 6.3342371e-52 6.3342371e-52
1.4906109e-1 2.0514253e-1 3.8757521e-50 3.8757521e-50
1.4906109e-1 2.2219208e-1 1.2922437e-48 1.2922437e-48
1.4906109e-1 2.4065862e-1 2.567865e-47 2.567865e-47
1.4906109e-1 2.6065994e-1 3.2825334e-46 3.2825334e-46
1.4906109e-1 2.8232357e-1 2.8809125e-45 2.8809125e-45
1.4906109e-1 3.0578769e-1 1.8350035e-44 1.8350035e-44
1.4906109e-1 3.3120193e-1 8.89354e-44 8.89354e-44
1.4906109e-1 3.5872836e-1 3.4147303e-43 3.4147303e-43
1.4906109e-1 3.8854254e-1 1.0750053e-42 1.0750053e-42
1.4906109e-1 4.2083459e-1 2.8573445e-42 2.8573445e-42
1.4906109e-1 4.5581046e-1 6.5744552e-42 6.5744552e-42
1.4906109e-1 4.936932e-1 1.3376688e-41 1.3376688e-41
1.4906109e-1 5.347244e-1 2.450818e-41 2.450818e-41
1.4906109e-1 5.7916573e-1 4.1064436e-41 4.1064436e-41
1.4906109e-1 6.2730062e-1 6.3758806e-41 6.3758806e-41
1.4906109e-1 6.7943603e-1 9.2771802e-41 9.2771802e-41
1.4906109e-1 7.3590445e-1 1.2771879e-40 1.2771879e-40
1.4906109e-1 7.9706601e-1 1.6772738e-40 1.6772738e-40
1.4906109e-1 8.6331074e-1 2.1158618e-40 2.1158618e-40
1.4906109e-1 9.3506113e-1 2.5791845e-40 2.5791845e-40
1.4906109e-1 1.0127747e0 3.0534195e-40 3.0534195e-40
1.4906109e-1 1.0969472e0 3.5259197e-40 3.5259197e-40
1.4906109e-1 1.1881153e0 3.9859951e-40 3.9859951e-40
1.4906109e-1 1.2868604e0 4.4252766e-40 4.4252766e-40
1.4906109e-1 1.3938123e0 4.8377506e-40 4.8377506e-40
1.4906109e-1 1.509653e0 5.2195706e-40 5.2195706e-40
1.4906109e-1 1.6351214e0 5.5687441e-40 5.5687441e-40
1.4906109e-1 1.7710175e0 5.8847697e-40 5.8847697e-40
1.4906109e-1 1.9182081e0 6.1682773e-40 6.1682773e-40
1.4906109e-1 2.0776318e0 6.4207036e-40 6.4207036e-40
1.4906109e-1 2.2503052e0 6.6440168e-40 6.6440168e-40
1.4906109e-1 2.4373297e0 6.8404955e-40 6.8404955e-40
1.4906109e-1 2.639898e0 7.0125588e-40 7.0125588e-40
1.4906109e-1 2.8593018e0 7.1626422e-40 7.1626422e-40
1.4906109e-1 3.0969405e0 7.2931097e-40 7.2931097e-40
1.4906109e-1 3.3543295e0 7.4061977e-40 7.4061977e-40
1.4906109e-1 3.6331102e0 7.5039797e-40 7.5039797e-40
1.4906109e-1 3.9350607e0 7.5883497e-40 7.5883497e-40
1.4906109e-1 4.2621064e0 7.6610171e-40 7.6610171e-40
1.4906109e-1 4.6163332e0 7.7235094e-40 7.7235094e-40
1.4906109e-1 5.0e0 7.7771816e-40 7.7771816e-40

1.6144966e-1 1.0e-1 1.769556e-77 1.769556e-77
1.6144966e-1 1.0831107e-1 4.5407383e-71 4.5407383e-71
1.6144966e-1 1.1731288e-1 1.3198299e-65 1.3198299e-65
1.6144966e-1 1.2706284e-1 5.9927912e-61 5.9927912e-61
1.6144966e-1 1.3762313e-1 5.5904897e-57 5.5904897e-57
1.6144966e-1 1.4906109e-1 1.3533481e-53 1.3533481e-53
1.6144966e-1 1.6144966e-1 1.0374538e-50 1.0374538e-50
1.6144966e-1 1.7486786e-1 2.9842037e-48 2.9842037e-48
1.6144966e-1 1.8940126e-1 3.7223123e-46 3.7223123e-46
1.6144966e-1 2.0514253e-1 2.2775844e-44 2.2775844e-44
1.6144966e-1 2.2219208e-1 7.5938657e-43 7.5938657e-43
1.6144966e-1 2.4065862e-1 1.509005e-41 1.509005e-41
1.6144966e-1 2.6065994e-1 1.9289797e-40 1.9289797e-40
1.6144966e-1 2.8232357e-1 1.6929673e-39 1.6929673e-39
1.6144966e-1 3.0578769e-1 1.0783392e-38 1.0783392e-38
1.6144966e-1 3.3120193e-1 5.2262858e-38 5.2262858e-38
1.6144966e-1 3.5872836e-1 2.0066651e-37 2.0066651e-37
1.6144966e-1 3.8854254e-1 6.3172651e-37 6.3172651e-37
1.6144966e-1 4.2083459e-1 1.6791175e-36 1.6791175e-36
1.6144966e-1 4.5581046e-1 3.8634764e-36 3.8634764e-36
1.6144966e-1 4.936932e-1 7.8608064e-36 7.8608064e-36
1.6144966e-1 5.347244e-1 1.4402224e-35 1.4402224e-35
1.6144966e-1 5.7916573e-1 2.4131502e-35 2.4131502e-35
1.6144966e-1 6.2730062e-1 3.7467841e-35 3.7467841e-35
1.6144966e-1 6.7943603e-1 5.4517318e-35 5.4517318e-35
1.6144966e-1 7.3590445e-1 7.5053906e-35 7.5053906e-35
1.6144966e-1 7.9706601e-1 9.8564939e-35 9.8564939e-35
1.6144966e-1 8.6331074e-1 1.2433855e-34 1.2433855e-34
1.6144966e-1 9.3506113e-1 1.5156569e-34 1.5156569e-34
1.6144966e-1 1.0127747e0 1.7943409e-34 1.7943409e-34
1.6144966e-1 1.0969472e0 2.0720055e-34 2.0720055e-34
1.6144966e-1 1.1881153e0 2.3423687e-34 2.3423687e-34
1.6144966e-1 1.2868604e0 2.6005123e-34 2.6005123e-34
1.6144966e-1 1.3938123e0 2.8429025e-34 2.8429025e-34
1.6144966e-1 1.509653e0 3.0672789e-34 3.0672789e-34
1.6144966e-1 1.6351214e0 3.2724706e-34 3.2724706e-34
1.6144966e-1 1.7710175e0 3.4581829e-34 3.4581829e-34
1.6144966e-1 1.9182081e0 3.6247861e-34 3.6247861e-34
1.6144966e-1 2.0776318e0 3.7731243e-34 3.7731243e-34
1.6144966e-1 2.2503052e0 3.9043543e-34 3.9043543e-34
1.6144966e-1 2.4373297e0 4.0198149e-34 4.0198149e-34
1.6144966e-1 2.639898e0 4.1209279e-34 4.1209279e-34
1.6144966e-1 2.8593018e0 4.2091243e-34 4.2091243e-34
1.6144966e-1 3.0969405e0 4.2857935e-34 4.2857935e-34
1.6144966e-1 3.3543295e0 4.3522496e-34 4.3522496e-34
1.6144966e-1 3.6331102e0 4.4097111e-34 4.4097111e-34
1.6144966e-1 3.9350607e0 4.4592912e-34 4.4592912e-34
1.6144966e-1 4.2621064e0 4.5019941e-34 4.5019941e-34
1.6144966e-1 4.6163332e0 4.5387177e-34 4.5387177e-34
1.6144966e-1 5.0e0 4.5702581e-34 4.5702581e-34

1.7486786e-1 1.0e-1 1.4641438e-72 1.4641438e-72
1.7486786e-1 1.0831107e-1 3.7570405e-66 3.7570405e-66
1.7486786e-1 1.1731288e-1 1.092037e-60 1.092037e-60
1.7486786e-1 1.2706284e-1 4.9584798e-56 4.9584798e-56
1.7486786e-1 1.3762313e-1 4.6256126e-52 4.6256126e-52
1.7486786e-1 1.4906109e-1 1.1197702e-48 1.1197702e-48
1.7486786e-1 1.6144966e-1 8.5839695e-46 8.5839695e-46
1.7486786e-1 1.7486786e-1 2.4691522e-43 2.4691522e-43
1.7486786e-1 1.8940126e-1 3.0798688e-41 3.0798688e-41
1.7486786e-1 2.0514253e-1 1.8844902e-39 1.8844902e-39
1.7486786e-1 2.2219208e-1 6.2832207e-38 6.2832207e-38
1.7486786e-1 2.4065862e-1 1.2485619e-36 1.2485619e-36
1.7486786e-1 2.6065994e-1 1.596052e-35 1.596052e-35
1.7486786e-1 2.8232357e-1 1.4007736e-34 1.4007736e-34
1.7486786e-1 3.0578769e-1 8.9222582e-34 8.9222582e-34
1.7486786e-1 3.3120193e-1 4.3242676e-33 4.3242676e-33
1.7486786e-1 3.5872836e-1 1.6603296e-32 1.6603296e-32
1.7486786e-1 3.8854254e-1 5.2269519e-32 5.2269519e-32
1.7486786e-1 4.2083459e-1 1.3893143e-31 1.3893143e-31
1.7486786e-1 4.5581046e-1 3.1966689e-31 3.1966689e-31
1.7486786e-1 4.936932e-1 6.5040894e-31 6.5040894e-31
1.7486786e-1 5.347244e-1 1.1916507e-30 1.1916507e-30
1.7486786e-1 5.7916573e-1 1.9966583e-30 1.9966583e-30
1.7486786e-1 6.2730062e-1 3.1001169e-30 3.1001169e-30
1.7486786e-1 6.7943603e-1 4.5108033e-30 4.5108033e-30
1.7486786e-1 7.3590445e-1 6.2100157e-30 6.2100157e-30
1.7486786e-1 7.9706601e-1 8.155336e-30 8.155336e-30
1.7486786e-1 8.6331074e-1 1.0287864e-29 1.0287864e-29
1.7486786e-1 9.3506113e-1 1.2540657e-29 1.2540657e-29
1.7486786e-1 1.0127747e0 1.484651e-29 1.484651e-29
1.7486786e-1 1.0969472e0 1.7143927e-29 1.7143927e-29
1.7486786e-1 1.1881153e0 1.9380932e-29 1.9380932e-29
1.7486786e-1 1.2868604e0 2.1516831e-29 2.1516831e-29
1.7486786e-1 1.3938123e0 2.3522386e-29 2.3522386e-29
1.7486786e-1 1.509653e0 2.5378893e-29 2.5378893e-29
1.7486786e-1 1.6351214e0 2.7076664e-29 2.7076664e-29
1.7486786e-1 1.7710175e0 2.8613261e-29 2.8613261e-29
1.7486786e-1 1.9182081e0 2.9991748e-29 2.9991748e-29
1.7486786e-1 2.0776318e0 3.121911e-29 3.121911e-29
1.7486786e-1 2.2503052e0 3.2304916e-29 3.2304916e-29
1.7486786e-1 2.4373297e0 3.3260246e-29 3.3260246e-29
1.7486786e-1 2.639898e0 3.4096862e-29 3.4096862e-29
1.7486786e-1 2.8593018e0 3.4826606e-29 3.4826606e-29
1.7486786e-1 3.0969405e0 3.5460972e-29 3.5460972e-29
1.7486786e-1 3.3543295e0 3.6010835e-29 3.6010835e-29
1.7486786e-1 3.6331102e0 3.6486276e-29 3.6486276e-29
1.7486786e-1 3.9350607e0 3.6896505e-29 3.6896505e-29
1.7486786e-1 4.2621064e0 3.7249832e-29 3.7249832e-29
1.7486786e-1 4.6163332e0 3.7553686e-29 3.7553686e-29
1.7486786e-1 5.0e0 3.7814654e-29 3.7814654e-29

1.8940126e-1 1.0e-1 2.2779931e-68 2.2779931e-68
1.8940126e-1 1.0831107e-1 5.8454045e-62 5.8454045e-62
1.8940126e-1 1.1731288e-1 1.6990496e-56 1.6990496e-56
1.8940126e-1 1.2706284e-1 7.714668e-52 7.714668e-52
1.8940126e-1 1.3762313e-1 7.1967753e-48 7.1967753e-48
1.8940126e-1 1.4906109e-1 1.7421984e-44 1.7421984e-44
1.8940126e-1 1.6144966e-1 1.3355399e-41 1.3355399e-41
1.8940126e-1 1.7486786e-1 3.841639e-39 3.841639e-39
1.8940126e-1 1.8940126e-1 4.7918245e-37 4.7918245e-37
1.8940126e-1 2.0514253e-1 2.9319906e-35 2.9319906e-35
1.8940126e-1 2.2219208e-1 9.7757707e-34 9.7757707e-34
1.8940126e-1 2.4065862e-1 1.9425793e-32 1.9425793e-32
1.8940126e-1 2.6065994e-1 2.4832231e-31 2.4832231e-31
1.8940126e-1 2.8232357e-1 2.1793985e-30 2.1793985e-30
1.8940126e-1 3.0578769e-1 1.3881726e-29 1.3881726e-29
1.8940126e-1 3.3120193e-1 6.7279266e-29 6.7279266e-29
1.8940126e-1 3.5872836e-1 2.5832295e-28 2.5832295e-28
1.8940126e-1 3.8854254e-1 8.1323711e-28 8.1323711e-28
1.8940126e-1 4.2083459e-1 2.1615694e-27 2.1615694e-27
1.8940126e-1 4.5581046e-1 4.9735484e-27 4.9735484e-27
1.8940126e-1 4.936932e-1 1.011941e-26 1.011941e-26
1.8940126e-1 5.347244e-1 1.8540338e-26 1.8540338e-26
1.8940126e-1 5.7916573e-1 3.1065078e-26 3.1065078e-26
1.8940126e-1 6.2730062e-1 4.8233276e-26 4.8233276e-26
1.8940126e-1 6.7943603e-1 7.0181489e-26 7.0181489e-26
1.8940126e-1 7.3590445e-1 9.6618744e-26 9.6618744e-26
1.8940126e-1 7.9706601e-1 1.2688508e-25 1.2688508e-25
1.8940126e-1 8.6331074e-1 1.6006408e-25 1.6006408e-25
1.8940126e-1 9.3506113e-1 1.9511425e-25 1.9511425e-25
1.8940126e-1 1.0127747e0 2.3098993e-25 2.3098993e-25
1.8940126e-1 1.0969472e0 2.6673438e-25 2.6673438e-25
1.8940126e-1 1.1881153e0 3.015389e-25 3.015389e-25
1.8940126e-1 1.2868604e0 3.3477037e-25 3.3477037e-25
1.8940126e-1 1.3938123e0 3.6597385e-25 3.6597385e-25
1.8940126e-1 1.509653e0 3.9485838e-25 3.9485838e-25
1.8940126e-1 1.6351214e0 4.2127321e-25 4.2127321e-25
1.8940126e-1 1.7710175e0 4.4518042e-25 4.4518042e-25
1.8940126e-1 1.9182081e0 4.6662765e-25 4.6662765e-25
1.8940126e-1 2.0776318e0 4.857236e-25 4.857236e-25
1.8940126e-1 2.2503052e0 5.0261715e-25 5.0261715e-25
1.8940126e-1 2.4373297e0 5.1748068e-25 5.1748068e-25
1.8940126e-1 2.639898e0 5.3049721e-25 5.3049721e-25
1.8940126e-1 2.8593018e0 5.4185095e-25 5.4185095e-25
1.8940126e-1 3.0969405e0 5.5172077e-25 5.5172077e-25
1.8940126e-1 3.3543295e0 5.6027582e-25 5.6027582e-25
1.8940126e-1 3.6331102e0 5.6767299e-25 5.6767299e-25
1.8940126e-1 3.9350607e0 5.7405555e-25 5.7405555e-25
1.8940126e-1 4.2621064e0 5.7955281e-25 5.7955281e-25
1.8940126e-1 4.6163332e0 5.8428033e-25 5.8428033e-25
1.8940126e-1 5.0e0 5.883406e-25 5.883406e-25

2.0514253e-1 1.0e-1 8.5285607e-65 8.5285607e-65
2.0514253e-1 1.0831107e-1 2.1884564e-58 2.1884564e-58
2.0514253e-1 1.1731288e-1 6.3610585e-53 6.3610585e-53
2.0514253e-1 1.2706284e-1 2.8882885e-48 2.8882885e-48
2.0514253e-1 1.3762313e-1 2.6943951e-44 2.6943951e-44
2.0514253e-1 1.4906109e-1 6.522603e-41 6.522603e-41
2.0514253e-1 1.6144966e-1 5.0001173e-38 5.0001173e-38
2.0514253e-1 1.7486786e-1 1.4382682e-35 1.4382682e-35
2.0514253e-1 1.8940126e-1 1.7940074e-33 1.7940074e-33
2.0514253e-1 2.0514253e-1 1.0977057e-31 1.0977057e-31
2.0514253e-1 2.2219208e-1 3.6599432e-30 3.6599432e-30
2.0514253e-1 2.4065862e-1 7.2728076e-29 7.2728076e-29
2.0514253e-1 2.6065994e-1 9.2969196e-28 9.2969196e-28
2.0514253e-1 2.8232357e-1 8.1594331e-27 8.1594331e-27
2.0514253e-1 3.0578769e-1 5.1971687e-26 5.1971687e-26
2.0514253e-1 3.3120193e-1 2.5188632e-25 2.5188632e-25
2.0514253e-1 3.5872836e-1 9.6713329e-25 9.6713329e-25
2.0514253e-1 3.8854254e-1 3.0446721e-24 3.0446721e-24
2.0514253e-1 4.2083459e-1 8.092683e-24 8.092683e-24
2.0514253e-1 4.5581046e-1 1.8620429e-23 1.8620429e-23
2.0514253e-1 4.936932e-1 3.788598e-23 3.788598e-23
2.0514253e-1 5.347244e-1 6.9413027e-23 6.9413027e-23
2.0514253e-1 5.7916573e-1 1.163043e-22 1.163043e-22
2.0514253e-1 6.2730062e-1 1.8058019e-22 1.8058019e-22
2.0514253e-1 6.7943603e-1 2.6275193e-22 2.6275193e-22
2.0514253e-1 7.3590445e-1 3.6173016e-22 3.6173016e-22
2.0514253e-1 7.9706601e-1 4.7504405e-22 4.7504405e-22
2.0514253e-1 8.6331074e-1 5.9926267e-22 5.9926267e-22
2.0514253e-1 9.3506113e-1 7.3048673e-22 7.3048673e-22
2.0514253e-1 1.0127747e0 8.6480142e-22 8.6480142e-22
2.0514253e-1 1.0969472e0 9.9862477e-22 9.9862477e-22
2.0514253e-1 1.1881153e0 1.1289291e-21 1.1289291e-21
2.0514253e-1 1.2868604e0 1.2533442e-21 1.2533442e-21
2.0514253e-1 1.3938123e0 1.3701666e-21 1.3701666e-21
2.0514253e-1 1.509653e0 1.4783072e-21 1.4783072e-21
2.0514253e-1 1.6351214e0 1.5772015e-21 1.5772015e-21
2.0514253e-1 1.7710175e0 1.6667075e-21 1.6667075e-21
2.0514253e-1 1.9182081e0 1.7470036e-21 1.7470036e-21
2.0514253e-1 2.0776318e0 1.8184968e-21 1.8184968e-21
2.0514253e-1 2.2503052e0 1.8817445e-21 1.8817445e-21
2.0514253e-1 2.4373297e0 1.9373919e-21 1.9373919e-21
2.0514253e-1 2.639898e0 1.9861244e-21 1.9861244e-21
2.0514253e-1 2.8593018e0 2.0286315e-21 2.0286315e-21
2.0514253e-1 3.0969405e0 2.0655831e-21 2.0655831e-21
2.0514253e-1 3.3543295e0 2.0976123e-21 2.0976123e-21
2.0514253e-1 3.6331102e0 2.1253065e-21 2.1253065e-21
2.0514253e-1 3.9350607e0 2.1492021e-21 2.1492021e-21
2.0514253e-1 4.2621064e0 2.1697832e-21 2.1697832e-21
2.0514253e-1 4.6163332e0 2.1874826e-21 2.1874826e-21
2.0514253e-1 5.0e0 2.2026838e-21 2.2026838e-21

2.2219208e-1 1.0e-1 9.4809666e-62 9.4809666e-62
2.2219208e-1 1.0831107e-1 2.4328469e-55 2.4328469e-55
2.2219208e-1 1.1731288e-1 7.0714139e-50 7.0714139e-50
2.2219208e-1 1.2706284e-1 3.210831e-45 3.210831e-45
2.2219208e-1 1.3762313e-1 2.995285e-41 2.995285e-41
2.2219208e-1 1.4906109e-1 7.2509985e-38 7.2509985e-38
2.2219208e-1 1.6144966e-1 5.558493e-35 5.558493e-35
2.2219208e-1 1.7486786e-1 1.5988833e-32 1.5988833e-32
2.2219208e-1 1.8940126e-1 1.9943488e-30 1.9943488e-30
2.2219208e-1 2.0514253e-1 1.2202892e-28 1.2202892e-28
2.2219208e-1 2.2219208e-1 4.0686583e-27 4.0686583e-27
2.2219208e-1 2.4065862e-1 8.0849804e-26 8.0849804e-26
2.2219208e-1 2.6065994e-1 1.033513e-24 1.033513e-24
2.2219208e-1 2.8232357e-1 9.0706176e-24 9.0706176e-24
2.2219208e-1 3.0578769e-1 5.7775496e-23 5.7775496e-23
2.2219208e-1 3.3120193e-1 2.800151e-22 2.800151e-22
2.2219208e-1 3.5872836e-1 1.0751355e-21 1.0751355e-21
2.2219208e-1 3.8854254e-1 3.3846783e-21 3.3846783e-21
2.2219208e-1 4.2083459e-1 8.9964133e-21 8.9964133e-21
2.2219208e-1 4.5581046e-1 2.069982e-20 2.069982e-20
2.2219208e-1 4.936932e-1 4.2116803e-20 4.2116803e-20
2.2219208e-1 5.347244e-1 7.7164555e-20 7.7164555e-20
2.2219208e-1 5.7916573e-1 1.292923e-19 1.292923e-19
2.2219208e-1 6.2730062e-1 2.0074603e-19 2.0074603e-19
2.2219208e-1 6.7943603e-1 2.920941e-19 2.920941e-19
2.2219208e-1 7.3590445e-1 4.0212548e-19 4.0212548e-19
2.2219208e-1 7.9706601e-1 5.2809342e-19 5.2809342e-19
2.2219208e-1 8.6331074e-1 6.6618384e-19 6.6618384e-19
2.2219208e-1 9.3506113e-1 8.1206203e-19 8.1206203e-19
2.2219208e-1 1.0127747e0 9.6137597e-19 9.6137597e-19
2.2219208e-1 1.0969472e0 1.1101437e-18 1.1101437e-18
2.2219208e-1 1.1881153e0 1.2549995e-18 1.2549995e-18
2.2219208e-1 1.2868604e0 1.3933083e-18 1.3933083e-18
2.2219208e-1 1.3938123e0 1.5231766e-18 1.5231766e-18
2.2219208e-1 1.509653e0 1.6433935e-18 1.6433935e-18
2.2219208e-1 1.6351214e0 1.7533316e-18 1.7533316e-18
2.2219208e-1 1.7710175e0 1.8528329e-18 1.8528329e-18
2.2219208e-1 1.9182081e0 1.9420959e-18 1.9420959e-18
2.2219208e-1 2.0776318e0 2.0215729e-18 2.0215729e-18
2.2219208e-1 2.2503052e0 2.0918836e-18 2.0918836e-18
2.2219208e-1 2.4373297e0 2.1537453e-18 2.1537453e-18
2.2219208e-1 2.639898e0 2.2079199e-18 2.2079199e-18
2.2219208e-1 2.8593018e0 2.2551739e-18 2.2551739e-18
2.2219208e-1 3.0969405e0 2.296252e-18 2.296252e-18
2.2219208e-1 3.3543295e0 2.331858e-18 2.331858e-18
2.2219208e-1 3.6331102e0 2.3626448e-18 2.3626448e-18
2.2219208e-1 3.9350607e0 2.3892089e-18 2.3892089e-18
2.2219208e-1 4.2621064e0 2.4120884e-18 2.4120884e-18
2.2219208e-1 4.6163332e0 2.4317643e-18 2.4317643e-18
2.2219208e-1 5.0e0 2.4486631e-18 2.4486631e-18

2.4065862e-1 1.0e-1 3.7437612e-59 3.7437612e-59
2.4065862e-1 1.0831107e-1 9.606613e-53 9.606613e-53
2.4065862e-1 1.1731288e-1 2.7922981e-47 2.7922981e-47
2.4065862e-1 1.2706284e-1 1.2678649e-42 1.2678649e-42
2.4065862e-1 1.3762313e-1 1.1827519e-38 1.1827519e-38
2.4065862e-1 1.4906109e-1 2.8632109e-35 2.8632109e-35
2.4065862e-1 1.6144966e-1 2.1948891e-32 2.1948891e-32
2.4065862e-1 1.7486786e-1 6.3135305e-30 6.3135305e-30
2.4065862e-1 1.8940126e-1 7.87511e-28 7.87511e-28
2.4065862e-1 2.0514253e-1 4.8185714e-26 4.8185714e-26
2.4065862e-1 2.2219208e-1 1.6065962e-24 1.6065962e-24
2.4065862e-1 2.4065862e-1 3.1925264e-23 3.1925264e-23
2.4065862e-1 2.6065994e-1 4.0810458e-22 4.0810458e-22
2.4065862e-1 2.8232357e-1 3.5817262e-21 3.5817262e-21
2.4065862e-1 3.0578769e-1 2.2813883e-20 2.2813883e-20
2.4065862e-1 3.3120193e-1 1.1056991e-19 1.1056991e-19
2.4065862e-1 3.5872836e-1 4.245401e-19 4.245401e-19
2.4065862e-1 3.8854254e-1 1.3365122e-18 1.3365122e-18
2.4065862e-1 4.2083459e-1 3.552425e-18 3.552425e-18
2.4065862e-1 4.5581046e-1 8.1737637e-18 8.1737637e-18
2.4065862e-1 4.936932e-1 1.6630715e-17 1.6630715e-17
2.4065862e-1 5.347244e-1 3.0470065e-17 3.0470065e-17
2.4065862e-1 5.7916573e-1 5.1053811e-17 5.1053811e-17
2.4065862e-1 6.2730062e-1 7.9268837e-17 7.9268837e-17
2.4065862e-1 6.7943603e-1 1.1533956e-16 1.1533956e-16
2.4065862e-1 7.3590445e-1 1.5878779e-16 1.5878779e-16
2.4065862e-1 7.9706601e-1 2.0852891e-16 2.0852891e-16
2.4065862e-1 8.6331074e-1 2.6305685e-16 2.6305685e-16
2.4065862e-1 9.3506113e-1 3.2065995e-16 3.2065995e-16
2.4065862e-1 1.0127747e0 3.7961974e-16 3.7961974e-16
2.4065862e-1 1.0969472e0 4.3836384e-16 4.3836384e-16
2.4065862e-1 1.1881153e0 4.9556323e-16 4.9556323e-16
2.4065862e-1 1.2868604e0 5.5017738e-16 5.5017738e-16
2.4065862e-1 1.3938123e0 6.0145866e-16 6.0145866e-16
2.4065862e-1 1.509653e0 6.4892885e-16 6.4892885e-16
2.4065862e-1 1.6351214e0 6.9234024e-16 6.9234024e-16
2.4065862e-1 1.7710175e0 7.3163046e-16 7.3163046e-16
2.4065862e-1 1.9182081e0 7.6687786e-16 7.6687786e-16
2.4065862e-1 2.0776318e0 7.9826104e-16 7.9826104e-16
2.4065862e-1 2.2503052e0 8.260247e-16 8.260247e-16
2.4065862e-1 2.4373297e0 8.5045213e-16 8.5045213e-16
2.4065862e-1 2.639898e0 8.7184409e-16 8.7184409e-16
2.4065862e-1 2.8593018e0 8.9050336e-16 8.9050336e-16
2.4065862e-1 3.0969405e0 9.0672389e-16 9.0672389e-16
2.4065862e-1 3.3543295e0 9.2078367e-16 9.2078367e-16
2.4065862e-1 3.6331102e0 9.3294053e-16 9.3294053e-16
2.4065862e-1 3.9350607e0 9.4342993e-16 9.4342993e-16
2.4065862e-1 4.2621064e0 9.5246438e-16 9.5246438e-16
2.4065862e-1 4.6163332e0 9.6023381e-16 9.6023381e-16
2.4065862e-1 5.0e0 9.6690665e-16 9.6690665e-16

2.6065994e-1 1.0e-1 6.1176142e-57 6.1176142e-57
2.6065994e-1 1.0831107e-1 1.5697997e-50 1.5697997e-50
2.6065994e-1 1.1731288e-1 4.5628451e-45 4.5628451e-45
2.6065994e-1 1.2706284e-1 2.0717956e-40 2.0717956e-40
2.6065994e-1 1.3762313e-1 1.9327141e-36 1.9327141e-36
2.6065994e-1 1.4906109e-1 4.6787225e-33 4.6787225e-33
2.6065994e-1 1.6144966e-1 3.5866296e-30 3.5866296e-30
2.6065994e-1 1.7486786e-1 1.0316829e-27 1.0316829e-27
2.6065994e-1 1.8940126e-1 1.2868579e-25 1.2868579e-25
2.6065994e-1 2.0514253e-1 7.8739426e-24 7.8739426e-24
2.6065994e-1 2.2219208e-1 2.6253105e-22 2.6253105e-22
2.6065994e-1 2.4065862e-1 5.2168511e-21 5.2168511e-21
2.6065994e-1 2.6065994e-1 6.668765e-20 6.668765e-20
2.6065994e-1 2.8232357e-1 5.8528356e-19 5.8528356e-19
2.6065994e-1 3.0578769e-1 3.7279764e-18 3.7279764e-18
2.6065994e-1 3.3120193e-1 1.8068035e-17 1.8068035e-17
2.6065994e-1 3.5872836e-1 6.9373351e-17 6.9373351e-17
2.6065994e-1 3.8854254e-1 2.183971e-16 2.183971e-16
2.6065994e-1 4.2083459e-1 5.8049551e-16 5.8049551e-16
2.6065994e-1 4.5581046e-1 1.3356603e-15 1.3356603e-15
2.6065994e-1 4.936932e-1 2.7175958e-15 2.7175958e-15
2.6065994e-1 5.347244e-1 4.9790596e-15 4.9790596e-15
2.6065994e-1 5.7916573e-1 8.3426134e-15 8.3426134e-15
2.6065994e-1 6.2730062e-1 1.2953181e-14 1.2953181e-14
2.6065994e-1 6.7943603e-1 1.8847435e-14 1.8847435e-14
2.6065994e-1 7.3590445e-1 2.5947234e-14 2.5947234e-14
2.6065994e-1 7.9706601e-1 3.4075342e-14 3.4075342e-14
2.6065994e-1 8.6331074e-1 4.2985657e-14 4.2985657e-14
2.6065994e-1 9.3506113e-1 5.2398478e-14 5.2398478e-14
2.6065994e-1 1.0127747e0 6.2032993e-14 6.2032993e-14
2.6065994e-1 1.0969472e0 7.1632263e-14 7.1632263e-14
2.6065994e-1 1.1881153e0 8.0979114e-14 8.0979114e-14
2.6065994e-1 1.2868604e0 8.9903517e-14 8.9903517e-14
2.6065994e-1 1.3938123e0 9.82833e-14 9.82833e-14
2.6065994e-1 1.509653e0 1.0604032e-13 1.0604032e-13
2.6065994e-1 1.6351214e0 1.131341e-13 1.131341e-13
2.6065994e-1 1.7710175e0 1.1955445e-13 1.1955445e-13
2.6065994e-1 1.9182081e0 1.2531416e-13 1.2531416e-13
2.6065994e-1 2.0776318e0 1.3044243e-13 1.3044243e-13
2.6065994e-1 2.2503052e0 1.3497924e-13 1.3497924e-13
2.6065994e-1 2.4373297e0 1.3897088e-13 1.3897088e-13
2.6065994e-1 2.639898e0 1.4246651e-13 1.4246651e-13
2.6065994e-1 2.8593018e0 1.4551559e-13 1.4551559e-13
2.6065994e-1 3.0969405e0 1.4816615e-13 1.4816615e-13
2.6065994e-1 3.3543295e0 1.5046364e-13 1.5046364e-13
2.6065994e-1 3.6331102e0 1.5245017e-13 1.5245017e-13
2.6065994e-1 3.9350607e0 1.5416422e-13 1.5416422e-13
2.6065994e-1 4.2621064e0 1.5564053e-13 1.5564053e-13
2.6065994e-1 4.6163332e0 1.5691012e-13 1.5691012e-13
2.6065994e-1 5.0e0 1.5800051e-13 1.5800051e-13

2.8232357e-1 1.0e-1 4.7122021e-55 4.7122021e-55
2.8232357e-1 1.0831107e-1 1.2091664e-48 1.2091664e-48
2.8232357e-1 1.1731288e-1 3.5146133e-43 3.5146133e-43
2.8232357e-1 1.2706284e-1 1.5958378e-38 1.5958378e-38
2.8232357e-1 1.3762313e-1 1.4887077e-34 1.4887077e-34
2.8232357e-1 1.4906109e-1 3.6038699e-31 3.6038699e-31
2.8232357e-1 1.6144966e-1 2.7626658e-28 2.7626658e-28
2.8232357e-1 1.7486786e-1 7.9467227e-26 7.9467227e-26
2.8232357e-1 1.8940126e-1 9.9122535e-24 9.9122535e-24
2.8232357e-1 2.0514253e-1 6.0650456e-22 6.0650456e-22
2.8232357e-1 2.2219208e-1 2.0221925e-20 2.0221925e-20
2.8232357e-1 2.4065862e-1 4.0183732e-19 4.0183732e-19
2.8232357e-1 2.6065994e-1 5.1367359e-18 5.1367359e-18
2.8232357e-1 2.8232357e-1 4.5082517e-17 4.5082517e-17
2.8232357e-1 3.0578769e-1 2.8715407e-16 2.8715407e-16
2.8232357e-1 3.3120193e-1 1.3917228e-15 1.3917228e-15
2.8232357e-1 3.5872836e-1 5.3436068e-15 5.3436068e-15
2.8232357e-1 3.8854254e-1 1.6822429e-14 1.6822429e-14
2.8232357e-1 4.2083459e-1 4.4713708e-14 4.4713708e-14
2.8232357e-1 4.5581046e-1 1.0288163e-13 1.0288163e-13
2.8232357e-1 4.936932e-1 2.093277e-13 2.093277e-13
2.8232357e-1 5.347244e-1 3.83521e-13 3.83521e-13
2.8232357e-1 5.7916573e-1 6.4260477e-13 6.4260477e-13
2.8232357e-1 6.2730062e-1 9.9774202e-13 9.9774202e-13
2.8232357e-1 6.7943603e-1 1.4517575e-12 1.4517575e-12
2.8232357e-1 7.3590445e-1 1.9986322e-12 1.9986322e-12
2.8232357e-1 7.9706601e-1 2.6247144e-12 2.6247144e-12
2.8232357e-1 8.6331074e-1 3.3110473e-12 3.3110473e-12
2.8232357e-1 9.3506113e-1 4.0360868e-12 4.0360868e-12
2.8232357e-1 1.0127747e0 4.7782026e-12 4.7782026e-12
2.8232357e-1 1.0969472e0 5.5176036e-12 5.5176036e-12
2.8232357e-1 1.1881153e0 6.2375616e-12 6.2375616e-12
2.8232357e-1 1.2868604e0 6.9249797e-12 6.9249797e-12
2.8232357e-1 1.3938123e0 7.5704476e-12 7.5704476e-12
2.8232357e-1 1.509653e0 8.167946e-12 8.167946e-12
2.8232357e-1 1.6351214e0 8.714357e-12 8.714357e-12
2.8232357e-1 1.7710175e0 9.2088957e-12 9.2088957e-12
2.8232357e-1 1.9182081e0 9.6525481e-12 9.6525481e-12
2.8232357e-1 2.0776318e0 1.0047562e-11 1.0047562e-11
2.8232357e-1 2.2503052e0 1.0397018e-11 1.0397018e-11
2.8232357e-1 2.4373297e0 1.0704482e-11 1.0704482e-11
2.8232357e-1 2.639898e0 1.0973738e-11 1.0973738e-11
2.8232357e-1 2.8593018e0 1.1208599e-11 1.1208599e-11
2.8232357e-1 3.0969405e0 1.1412764e-11 1.1412764e-11
2.8232357e-1 3.3543295e0 1.1589732e-11 1.1589732e-11
2.8232357e-1 3.6331102e0 1.1742748e-11 1.1742748e-11
2.8232357e-1 3.9350607e0 1.1874776e-11 1.1874776e-11
2.8232357e-1 4.2621064e0 1.1988491e-11 1.1988491e-11
2.8232357e-1 4.6163332e0 1.2086283e-11 1.2086283e-11
2.8232357e-1 5.0e0 1.2170273e-11 1.2170273e-11

3.0578769e-1 1.0e-1 1.9117784e-53 1.9117784e-53
3.0578769e-1 1.0831107e-1 4.9056856e-47 4.9056856e-47
3.0578769e-1 1.1731288e-1 1.425907e-41 1.425907e-41
3.0578769e-1 1.2706284e-1 6.4744426e-37 6.4744426e-37
3.0578769e-1 1.3762313e-1 6.0398074e-33 6.0398074e-33
3.0578769e-1 1.4906109e-1 1.4621191e-29 1.4621191e-29
3.0578769e-1 1.6144966e-1 1.1208358e-26 1.1208358e-26
3.0578769e-1 1.7486786e-1 3.2240495e-24 3.2240495e-24
3.0578769e-1 1.8940126e-1 4.0214813e-22 4.0214813e-22
3.0578769e-1 2.0514253e-1 2.460638e-20 2.460638e-20
3.0578769e-1 2.2219208e-1 8.2041984e-19 8.2041984e-19
3.0578769e-1 2.4065862e-1 1.6302864e-17 1.6302864e-17
3.0578769e-1 2.6065994e-1 2.0840152e-16 2.0840152e-16
3.0578769e-1 2.8232357e-1 1.8290341e-15 1.8290341e-15
3.0578769e-1 3.0578769e-1 1.1650072e-14 1.1650072e-14
3.0578769e-1 3.3120193e-1 5.6463318e-14 5.6463318e-14
3.0578769e-1 3.5872836e-1 2.1679444e-13 2.1679444e-13
3.0578769e-1 3.8854254e-1 6.824995e-13 6.824995e-13
3.0578769e-1 4.2083459e-1 1.8140712e-12 1.8140712e-12
3.0578769e-1 4.5581046e-1 4.1739909e-12 4.1739909e-12
3.0578769e-1 4.936932e-1 8.4925936e-12 8.4925936e-12
3.0578769e-1 5.347244e-1 1.5559757e-11 1.5559757e-11
3.0578769e-1 5.7916573e-1 2.6070994e-11 2.6070994e-11
3.0578769e-1 6.2730062e-1 4.0479199e-11 4.0479199e-11
3.0578769e-1 6.7943603e-1 5.8898973e-11 5.8898973e-11
3.0578769e-1 7.3590445e-1 8.1086123e-11 8.1086123e-11
3.0578769e-1 7.9706601e-1 1.0648678e-10 1.0648678e-10
3.0578769e-1 8.6331074e-1 1.3433186e-10 1.3433186e-10
3.0578769e-1 9.3506113e-1 1.637473e-10 1.637473e-10
3.0578769e-1 1.0127747e0 1.9385553e-10 1.9385553e-10
3.0578769e-1 1.0969472e0 2.2385363e-10 2.2385363e-10
3.0578769e-1 1.1881153e0 2.5306291e-10 2.5306291e-10
3.0578769e-1 1.2868604e0 2.8095202e-10 2.8095202e-10
3.0578769e-1 1.3938123e0 3.0713917e-10 3.0713917e-10
3.0578769e-1 1.509653e0 3.3138016e-10 3.3138016e-10
3.0578769e-1 1.6351214e0 3.535485e-10 3.535485e-10
3.0578769e-1 1.7710175e0 3.7361233e-10 3.7361233e-10
3.0578769e-1 1.9182081e0 3.9161167e-10 3.9161167e-10
3.0578769e-1 2.0776318e0 4.0763771e-10 4.0763771e-10
3.0578769e-1 2.2503052e0 4.2181542e-10 4.2181542e-10
3.0578769e-1 2.4373297e0 4.3428946e-10 4.3428946e-10
3.0578769e-1 2.639898e0 4.4521342e-10 4.4521342e-10
3.0578769e-1 2.8593018e0 4.5474191e-10 4.5474191e-10
3.0578769e-1 3.0969405e0 4.6302504e-10 4.6302504e-10
3.0578769e-1 3.3543295e0 4.7020477e-10 4.7020477e-10
3.0578769e-1 3.6331102e0 4.7641276e-10 4.7641276e-10
3.0578769e-1 3.9350607e0 4.8176924e-10 4.8176924e-10
3.0578769e-1 4.2621064e0 4.8638275e-10 4.8638275e-10
3.0578769e-1 4.6163332e0 4.9035026e-10 4.9035026e-10
3.0578769e-1 5.0e0 4.937578e-10 4.937578e-10

3.3120193e-1 1.0e-1 4.4906903e-52 4.4906903e-52
3.3120193e-1 1.0831107e-1 1.1523257e-45 1.1523257e-45
3.3120193e-1 1.1731288e-1 3.3493979e-40 3.3493979e-40
3.3120193e-1 1.2706284e-1 1.5208204e-35 1.5208204e-35
3.3120193e-1 1.3762313e-1 1.4187264e-31 1.4187264e-31
3.3120193e-1 1.4906109e-1 3.4344587e-28 3.4344587e-28
3.3120193e-1 1.6144966e-1 2.6327981e-25 2.6327981e-25
3.3120193e-1 1.7486786e-1 7.573162e-23 7.573162e-23
3.3120193e-1 1.8940126e-1 9.446297e-21 9.446297e-21
3.3120193e-1 2.0514253e-1 5.7799391e-19 5.7799391e-19
3.3120193e-1 2.2219208e-1 1.927133e-17 1.927133e-17
3.3120193e-1 2.4065862e-1 3.8294769e-16 3.8294769e-16
3.3120193e-1 2.6065994e-1 4.8952675e-15 4.8952675e-15
3.3120193e-1 2.8232357e-1 4.2963272e-14 4.2963272e-14
3.3120193e-1 3.0578769e-1 2.7365549e-13 2.7365549e-13
3.3120193e-1 3.3120193e-1 1.3263005e-12 1.3263005e-12
3.3120193e-1 3.5872836e-1 5.0924138e-12 5.0924138e-12
3.3120193e-1 3.8854254e-1 1.6031638e-11 1.6031638e-11
3.3120193e-1 4.2083459e-1 4.26118e-11 4.26118e-11
3.3120193e-1 4.5581046e-1 9.804536e-11 9.804536e-11
3.3120193e-1 4.936932e-1 1.9948759e-10 1.9948759e-10
3.3120193e-1 5.347244e-1 3.6549239e-10 3.6549239e-10
3.3120193e-1 5.7916573e-1 6.1239711e-10 6.1239711e-10
3.3120193e-1 6.2730062e-1 9.5084002e-10 9.5084002e-10
3.3120193e-1 6.7943603e-1 1.3835131e-9 1.3835131e-9
3.3120193e-1 7.3590445e-1 1.9046803e-9 1.9046803e-9
3.3120193e-1 7.9706601e-1 2.5013314e-9 2.5013314e-9
3.3120193e-1 8.6331074e-1 3.1554012e-9 3.1554012e-9
3.3120193e-1 9.3506113e-1 3.8463579e-9 3.8463579e-9
3.3120193e-1 1.0127747e0 4.5535882e-9 4.5535882e-9
3.3120193e-1 1.0969472e0 5.2582314e-9 5.2582314e-9
3.3120193e-1 1.1881153e0 5.9443454e-9 5.9443454e-9
3.3120193e-1 1.2868604e0 6.5994493e-9 6.5994493e-9
3.3120193e-1 1.3938123e0 7.2145749e-9 7.2145749e-9
3.3120193e-1 1.509653e0 7.7839861e-9 7.7839861e-9
3.3120193e-1 1.6351214e0 8.3047113e-9 8.3047113e-9
3.3120193e-1 1.7710175e0 8.7760027e-9 8.7760027e-9
3.3120193e-1 1.9182081e0 9.1987998e-9 9.1987998e-9
3.3120193e-1 2.0776318e0 9.5752451e-9 9.5752451e-9
3.3120193e-1 2.2503052e0 9.9082738e-9 9.9082738e-9
3.3120193e-1 2.4373297e0 1.0201284e-8 1.0201284e-8
3.3120193e-1 2.639898e0 1.0457883e-8 1.0457883e-8
3.3120193e-1 2.8593018e0 1.0681704e-8 1.0681704e-8
3.3120193e-1 3.0969405e0 1.0876271e-8 1.0876271e-8
3.3120193e-1 3.3543295e0 1.104492e-8 1.104492e-8
3.3120193e-1 3.6331102e0 1.1190743e-8 1.1190743e-8
3.3120193e-1 3.9350607e0 1.1316565e-8 1.1316565e-8
3.3120193e-1 4.2621064e0 1.1424934e-8 1.1424934e-8
3.3120193e-1 4.6163332e0 1.151813e-8 1.151813e-8
3.3120193e-1 5.0e0 1.1598171e-8 1.1598171e-8

3.5872836e-1 1.0e-1 6.6202836e-51 6.6202836e-51
3.5872836e-1 1.0831107e-1 1.6987863e-44 1.6987863e-44
3.5872836e-1 1.1731288e-1 4.937763e-39 4.937763e-39
3.5872836e-1 1.2706284e-1 2.24203e-34 2.24203e-34
3.5872836e-1 1.3762313e-1 2.0915205e-30 2.0915205e-30
3.5872836e-1 1.4906109e-1 5.0631617e-27 5.0631617e-27
3.5872836e-1 1.6144966e-1 3.8813342e-24 3.8813342e-24
3.5872836e-1 1.7486786e-1 1.1164538e-21 1.1164538e-21
3.5872836e-1 1.8940126e-1 1.3925958e-19 1.3925958e-19
3.5872836e-1 2.0514253e-1 8.5209253e-18 8.5209253e-18
3.5872836e-1 2.2219208e-1 2.8410259e-16 2.8410259e-16
3.5872836e-1 2.4065862e-1 5.645507e-15 5.645507e-15
3.5872836e-1 2.6065994e-1 7.2167212e-14 7.2167212e-14
3.5872836e-1 2.8232357e-1 6.3337488e-13 6.3337488e-13
3.5872836e-1 3.0578769e-1 4.0342951e-12 4.0342951e-12
3.5872836e-1 3.3120193e-1 1.9552641e-11 1.9552641e-11
3.5872836e-1 3.5872836e-1 7.5073589e-11 7.5073589e-11
3.5872836e-1 3.8854254e-1 2.3634226e-10 2.3634226e-10
3.5872836e-1 4.2083459e-1 6.2819341e-10 6.2819341e-10
3.5872836e-1 4.5581046e-1 1.4454083e-9 1.4454083e-9
3.5872836e-1 4.936932e-1 2.9408941e-9 2.9408941e-9
3.5872836e-1 5.347244e-1 5.3881768e-9 5.3881768e-9
3.5872836e-1 5.7916573e-1 9.0281056e-9 9.0281056e-9
3.5872836e-1 6.2730062e-1 1.4017512e-8 1.4017512e-8
3.5872836e-1 6.7943603e-1 2.0396083e-8 2.0396083e-8
3.5872836e-1 7.3590445e-1 2.8079255e-8 2.8079255e-8
3.5872836e-1 7.9706601e-1 3.687523e-8 3.687523e-8
3.5872836e-1 8.6331074e-1 4.6517683e-8 4.6517683e-8
3.5872836e-1 9.3506113e-1 5.6703933e-8 5.6703933e-8
3.5872836e-1 1.0127747e0 6.7130092e-8 6.7130092e-8
3.5872836e-1 1.0969472e0 7.7518112e-8 7.7518112e-8
3.5872836e-1 1.1881153e0 8.763297e-8 8.763297e-8
3.5872836e-1 1.2868604e0 9.729067e-8 9.729067e-8
3.5872836e-1 1.3938123e0 1.06359e-7 1.06359e-7
3.5872836e-1 1.509653e0 1.147534e-7 1.147534e-7
3.5872836e-1 1.6351214e0 1.2243005e-7 1.2243005e-7
3.5872836e-1 1.7710175e0 1.2937794e-7 1.2937794e-7
3.5872836e-1 1.9182081e0 1.3561092e-7 1.3561092e-7
3.5872836e-1 2.0776318e0 1.4116057e-7 1.4116057e-7
3.5872836e-1 2.2503052e0 1.4607016e-7 1.4607016e-7
3.5872836e-1 2.4373297e0 1.5038978e-7 1.5038978e-7
3.5872836e-1 2.639898e0 1.5417263e-7 1.5417263e-7
3.5872836e-1 2.8593018e0 1.5747225e-7 1.5747225e-7
3.5872836e-1 3.0969405e0 1.603406e-7 1.603406e-7
3.5872836e-1 3.3543295e0 1.6282687e-7 1.6282687e-7
3.5872836e-1 3.6331102e0 1.6497663e-7 1.6497663e-7
3.5872836e-1 3.9350607e0 1.6683152e-7 1.6683152e-7
3.5872836e-1 4.2621064e0 1.6842913e-7 1.6842913e-7
3.5872836e-1 4.6163332e0 1.6980304e-7 1.6980304e-7
3.5872836e-1 5.0e0 1.7098303e-7 1.7098303e-7

3.8854254e-1 1.0e-1 6.5612259e-50 6.5612259e-50
3.8854254e-1 1.0831107e-1 1.6836319e-43 1.6836319e-43
3.8854254e-1 1.1731288e-1 4.8937145e-38 4.8937145e-38
3.8854254e-1 1.2706284e-1 2.2220295e-33 2.2220295e-33
3.8854254e-1 1.3762313e-1 2.0728626e-29 2.0728626e-29
3.8854254e-1 1.4906109e-1 5.0179946e-26 5.0179946e-26
3.8854254e-1 1.6144966e-1 3.8467099e-23 3.8467099e-23
3.8854254e-1 1.7486786e-1 1.1064942e-20 1.1064942e-20
3.8854254e-1 1.8940126e-1 1.3801729e-18 1.3801729e-18
3.8854254e-1 2.0514253e-1 8.4449124e-17 8.4449124e-17
3.8854254e-1 2.2219208e-1 2.8156819e-15 2.8156819e-15
3.8854254e-1 2.4065862e-1 5.595145e-14 5.595145e-14
3.8854254e-1 2.6065994e-1 7.1523428e-13 7.1523428e-13
3.8854254e-1 2.8232357e-1 6.2772472e-12 6.2772472e-12
3.8854254e-1 3.0578769e-1 3.9983063e-11 3.9983063e-11
3.8854254e-1 3.3120193e-1 1.9378218e-10 1.9378218e-10
3.8854254e-1 3.5872836e-1 7.4403879e-10 7.4403879e-10
3.8854254e-1 3.8854254e-1 2.3423391e-9 2.3423391e-9
3.8854254e-1 4.2083459e-1 6.2258947e-9 6.2258947e-9
3.8854254e-1 4.5581046e-1 1.4325142e-8 1.4325142e-8
3.8854254e-1 4.936932e-1 2.9146591e-8 2.9146591e-8
3.8854254e-1 5.347244e-1 5.3401103e-8 5.3401103e-8
3.8854254e-1 5.7916573e-1 8.9475683e-8 8.9475683e-8
3.8854254e-1 6.2730062e-1 1.3892466e-7 1.3892466e-7
3.8854254e-1 6.7943603e-1 2.0214135e-7 2.0214135e-7
3.8854254e-1 7.3590445e-1 2.7828767e-7 2.7828767e-7
3.8854254e-1 7.9706601e-1 3.6546276e-7 3.6546276e-7
3.8854254e-1 8.6331074e-1 4.6102712e-7 4.6102712e-7
3.8854254e-1 9.3506113e-1 5.6198093e-7 5.6198093e-7
3.8854254e-1 1.0127747e0 6.6531243e-7 6.6531243e-7
3.8854254e-1 1.0969472e0 7.6826594e-7 7.6826594e-7
3.8854254e-1 1.1881153e0 8.685122e-7 8.685122e-7
3.8854254e-1 1.2868604e0 9.6422766e-7 9.6422766e-7
3.8854254e-1 1.3938123e0 1.054102e-6 1.054102e-6
3.8854254e-1 1.509653e0 1.1372971e-6 1.1372971e-6
3.8854254e-1 1.6351214e0 1.2133789e-6 1.2133789e-6
3.8854254e-1 1.7710175e0 1.282238e-6 1.282238e-6
3.8854254e-1 1.9182081e0 1.3440117e-6 1.3440117e-6
3.8854254e-1 2.0776318e0 1.3990131e-6 1.3990131e-6
3.8854254e-1 2.2503052e0 1.447671e-6 1.447671e-6
3.8854254e-1 2.4373297e0 1.490482e-6 1.490482e-6
3.8854254e-1 2.639898e0 1.527973e-6 1.527973e-6
3.8854254e-1 2.8593018e0 1.5606748e-6 1.5606748e-6
3.8854254e-1 3.0969405e0 1.5891025e-6 1.5891025e-6
3.8854254e-1 3.3543295e0 1.6137433e-6 1.6137433e-6
3.8854254e-1 3.6331102e0 1.6350492e-6 1.6350492e-6
3.8854254e-1 3.9350607e0 1.6534326e-6 1.6534326e-6
3.8854254e-1 4.2621064e0 1.6692662e-6 1.6692662e-6
3.8854254e-1 4.6163332e0 1.6828827e-6 1.6828827e-6
3.8854254e-1 5.0e0 1.6945774e-6 1.6945774e-6

4.2083459e-1 1.0e-1 4.6354189e-49 4.6354189e-49
4.2083459e-1 1.0831107e-1 1.1894636e-42 1.1894636e-42
4.2083459e-1 1.1731288e-1 3.4573443e-37 3.4573443e-37
4.2083459e-1 1.2706284e-1 1.5698343e-32 1.5698343e-32
4.2083459e-1 1.3762313e-1 1.4644499e-28 1.4644499e-28
4.2083459e-1 1.4906109e-1 3.5451465e-25 3.5451465e-25
4.2083459e-1 1.6144966e-1 2.7176494e-22 2.7176494e-22
4.2083459e-1 1.7486786e-1 7.8172344e-20 7.8172344e-20
4.2083459e-1 1.8940126e-1 9.7507378e-18 9.7507378e-18
4.2083459e-1 2.0514253e-1 5.9662184e-16 5.9662184e-16
4.2083459e-1 2.2219208e-1 1.9892418e-14 1.9892418e-14
4.2083459e-1 2.4065862e-1 3.9528956e-13 3.9528956e-13
4.2083459e-1 2.6065994e-1 5.0530351e-12 5.0530351e-12
4.2083459e-1 2.8232357e-1 4.4347917e-11 4.4347917e-11
4.2083459e-1 3.0578769e-1 2.8247502e-10 2.8247502e-10
4.2083459e-1 3.3120193e-1 1.3690453e-9 1.3690453e-9
4.2083459e-1 3.5872836e-1 5.2565351e-9 5.2565351e-9
4.2083459e-1 3.8854254e-1 1.6548315e-8 1.6548315e-8
4.2083459e-1 4.2083459e-1 4.3985119e-8 4.3985119e-8
4.2083459e-1 4.5581046e-1 1.0120522e-7 1.0120522e-7
4.2083459e-1 4.936932e-1 2.059168e-7 2.059168e-7
4.2083459e-1 5.347244e-1 3.772717e-7 3.772717e-7
4.2083459e-1 5.7916573e-1 6.3213381e-7 6.3213381e-7
4.2083459e-1 6.2730062e-1 9.8148426e-7 9.8148426e-7
4.2083459e-1 6.7943603e-1 1.4281018e-6 1.4281018e-6
4.2083459e-1 7.3590445e-1 1.9660654e-6 1.9660654e-6
4.2083459e-1 7.9706601e-1 2.5819458e-6 2.5819458e-6
4.2083459e-1 8.6331074e-1 3.2570953e-6 3.2570953e-6
4.2083459e-1 9.3506113e-1 3.9703206e-6 3.9703206e-6
4.2083459e-1 1.0127747e0 4.7003439e-6 4.7003439e-6
4.2083459e-1 1.0969472e0 5.4276968e-6 5.4276968e-6
4.2083459e-1 1.1881153e0 6.1359233e-6 6.1359233e-6
4.2083459e-1 1.2868604e0 6.8121403e-6 6.8121403e-6
4.2083459e-1 1.3938123e0 7.4470905e-6 7.4470905e-6
4.2083459e-1 1.509653e0 8.034853e-6 8.034853e-6
4.2083459e-1 1.6351214e0 8.5723605e-6 8.5723605e-6
4.2083459e-1 1.7710175e0 9.0588409e-6 9.0588409e-6
4.2083459e-1 1.9182081e0 9.4952642e-6 9.4952642e-6
4.2083459e-1 2.0776318e0 9.8838418e-6 9.8838418e-6
4.2083459e-1 2.2503052e0 1.0227604e-5 1.0227604e-5
4.2083459e-1 2.4373297e0 1.0530057e-5 1.0530057e-5
4.2083459e-1 2.639898e0 1.0794926e-5 1.0794926e-5
4.2083459e-1 2.8593018e0 1.102596e-5 1.102596e-5
4.2083459e-1 3.0969405e0 1.1226798e-5 1.1226798e-5
4.2083459e-1 3.3543295e0 1.1400882e-5 1.1400882e-5
4.2083459e-1 3.6331102e0 1.1551405e-5 1.1551405e-5
4.2083459e-1 3.9350607e0 1.1681282e-5 1.1681282e-5
4.2083459e-1 4.2621064e0 1.1793144e-5 1.1793144e-5
4.2083459e-1 4.6163332e0 1.1889343e-5 1.1889343e-5
4.2083459e-1 5.0e0 1.1971964e-5 1.1971964e-5

4.5581046e-1 1.0e-1 2.4540494e-48 2.4540494e-48
4.5581046e-1 1.0831107e-1 6.2971707e-42 6.2971707e-42
4.5581046e-1 1.1731288e-1 1.8303618e-36 1.8303618e-36
4.5581046e-1 1.2706284e-1 8.3109016e-32 8.3109016e-32
4.5581046e-1 1.3762313e-1 7.7529832e-28 7.7529832e-28
4.5581046e-1 1.4906109e-1 1.8768454e-24 1.8768454e-24
4.5581046e-1 1.6144966e-1 1.438758e-21 1.438758e-21
4.5581046e-1 1.7486786e-1 4.1385428e-19 4.1385428e-19
4.5581046e-1 1.8940126e-1 5.162164e-17 5.162164e-17
4.5581046e-1 2.0514253e-1 3.1585915e-15 3.1585915e-15
4.5581046e-1 2.2219208e-1 1.0531298e-13 1.0531298e-13
4.5581046e-1 2.4065862e-1 2.092713e-12 2.092713e-12
4.5581046e-1 2.6065994e-1 2.6751408e-11 2.6751408e-11
4.5581046e-1 2.8232357e-1 2.3478349e-10 2.3478349e-10
4.5581046e-1 3.0578769e-1 1.4954585e-9 1.4954585e-9
4.5581046e-1 3.3120193e-1 7.2478992e-9 7.2478992e-9
4.5581046e-1 3.5872836e-1 2.7828762e-8 2.7828762e-8
4.5581046e-1 3.8854254e-1 8.7608872e-8 8.7608872e-8
4.5581046e-1 4.2083459e-1 2.3286279e-7 2.3286279e-7
4.5581046e-1 4.5581046e-1 5.3579326e-7 5.3579326e-7
4.5581046e-1 4.936932e-1 1.0901496e-6 1.0901496e-6
4.5581046e-1 5.347244e-1 1.9973241e-6 1.9973241e-6
4.5581046e-1 5.7916573e-1 3.3465964e-6 3.3465964e-6
4.5581046e-1 6.2730062e-1 5.1961019e-6 5.1961019e-6
4.5581046e-1 6.7943603e-1 7.5605515e-6 7.5605515e-6
4.5581046e-1 7.3590445e-1 1.0408599e-5 1.0408599e-5
4.5581046e-1 7.9706601e-1 1.3669148e-5 1.3669148e-5
4.5581046e-1 8.6331074e-1 1.7243475e-5 1.7243475e-5
4.5581046e-1 9.3506113e-1 2.101938e-5 2.101938e-5
4.5581046e-1 1.0127747e0 2.4884216e-5 2.4884216e-5
4.5581046e-1 1.0969472e0 2.8734914e-5 2.8734914e-5
4.5581046e-1 1.1881153e0 3.2484355e-5 3.2484355e-5
4.5581046e-1 1.2868604e0 3.6064333e-5 3.6064333e-5
4.5581046e-1 1.3938123e0 3.942584e-5 3.942584e-5
4.5581046e-1 1.509653e0 4.2537529e-5 4.2537529e-5
4.5581046e-1 1.6351214e0 4.5383161e-5 4.5383161e-5
4.5581046e-1 1.7710175e0 4.795865e-5 4.795865e-5
4.5581046e-1 1.9182081e0 5.026913e-5 5.026913e-5
4.5581046e-1 2.0776318e0 5.232631e-5 5.232631e-5
4.5581046e-1 2.2503052e0 5.4146228e-5 5.4146228e-5
4.5581046e-1 2.4373297e0 5.5747455e-5 5.5747455e-5
4.5581046e-1 2.639898e0 5.7149706e-5 5.7149706e-5
4.5581046e-1 2.8593018e0 5.8372828e-5 5.8372828e-5
4.5581046e-1 3.0969405e0 5.943609e-5 5.943609e-5
4.5581046e-1 3.3543295e0 6.0357714e-5 6.0357714e-5
4.5581046e-1 3.6331102e0 6.11546e-5 6.11546e-5
4.5581046e-1 3.9350607e0 6.1842184e-5 6.1842184e-5
4.5581046e-1 4.2621064e0 6.2434396e-5 6.2434396e-5
4.5581046e-1 4.6163332e0 6.2943685e-5 6.2943685e-5
4.5581046e-1 5.0e0 6.3381092e-5 6.3381092e-5

4.936932e-1 1.0e-1 1.0159235e-47 1.0159235e-47
4.936932e-1 1.0831107e-1 2.6068927e-41 2.6068927e-41
4.936932e-1 1.1731288e-1 7.5773027e-36 7.5773027e-36
4.936932e-1 1.2706284e-1 3.4405338e-31 3.4405338e-31
4.936932e-1 1.3762313e-1 3.2095676e-27 3.2095676e-27
4.936932e-1 1.4906109e-1 7.7697348e-24 7.7697348e-24
4.936932e-1 1.6144966e-1 5.9561474e-21 5.9561474e-21
4.936932e-1 1.7486786e-1 1.7132674e-18 1.7132674e-18
4.936932e-1 1.8940126e-1 2.1370244e-16 2.1370244e-16
4.936932e-1 2.0514253e-1 1.3075887e-14 1.3075887e-14
4.936932e-1 2.2219208e-1 4.35973e-13 4.35973e-13
4.936932e-1 2.4065862e-1 8.6633797e-12 8.6633797e-12
4.936932e-1 2.6065994e-1 1.1074505e-10 1.1074505e-10
4.936932e-1 2.8232357e-1 9.7195293e-10 9.7195293e-10
4.936932e-1 3.0578769e-1 6.1908753e-9 6.1908753e-9
4.936932e-1 3.3120193e-1 3.0004738e-8 3.0004738e-8
4.936932e-1 3.5872836e-1 1.1520507e-7 1.1520507e-7
4.936932e-1 3.8854254e-1 3.6268181e-7 3.6268181e-7
4.936932e-1 4.2083459e-1 9.6400164e-7 9.6400164e-7
4.936932e-1 4.5581046e-1 2.2180684e-6 2.2180684e-6
4.936932e-1 4.936932e-1 4.5129838e-6 4.5129838e-6
4.936932e-1 5.347244e-1 8.2684905e-6 8.2684905e-6
4.936932e-1 5.7916573e-1 1.3854186e-5 1.3854186e-5
4.936932e-1 6.2730062e-1 2.151074e-5 2.151074e-5
4.936932e-1 6.7943603e-1 3.129905e-5 3.129905e-5
4.936932e-1 7.3590445e-1 4.3089353e-5 4.3089353e-5
4.936932e-1 7.9706601e-1 5.6587321e-5 5.6587321e-5
4.936932e-1 8.6331074e-1 7.1384262e-5 7.1384262e-5
4.936932e-1 9.3506113e-1 8.7015692e-5 8.7015692e-5
4.936932e-1 1.0127747e0 1.0301528e-4 1.0301528e-4
4.936932e-1 1.0969472e0 1.1895634e-4 1.1895634e-4
4.936932e-1 1.1881153e0 1.3447821e-4 1.3447821e-4
4.936932e-1 1.2868604e0 1.4929855e-4 1.4929855e-4
4.936932e-1 1.3938123e0 1.6321446e-4 1.6321446e-4
4.936932e-1 1.509653e0 1.7609618e-4 1.7609618e-4
4.936932e-1 1.6351214e0 1.8787649e-4 1.8787649e-4
4.936932e-1 1.7710175e0 1.9853845e-4 1.9853845e-4
4.936932e-1 1.9182081e0 2.0810334e-4 2.0810334e-4
4.936932e-1 2.0776318e0 2.1661962e-4 2.1661962e-4
4.936932e-1 2.2503052e0 2.2415369e-4 2.2415369e-4
4.936932e-1 2.4373297e0 2.3078242e-4 2.3078242e-4
4.936932e-1 2.639898e0 2.3658744e-4 2.3658744e-4
4.936932e-1 2.8593018e0 2.416509e-4 2.416509e-4
4.936932e-1 3.0969405e0 2.4605258e-4 2.4605258e-4
4.936932e-1 3.3543295e0 2.498679e-4 2.498679e-4
4.936932e-1 3.6331102e0 2.5316684e-4 2.5316684e-4
4.936932e-1 3.9350607e0 2.5601329e-4 2.5601329e-4
4.936932e-1 4.2621064e0 2.5846492e-4 2.5846492e-4
4.936932e-1 4.6163332e0 2.6057326e-4 2.6057326e-4
4.936932e-1 5.0e0 2.6238403e-4 2.6238403e-4

5.347244e-1 1.0e-1 3.4102476e-47 3.4102476e-47
5.347244e-1 1.0831107e-1 8.7508061e-41 8.7508061e-41
5.347244e-1 1.1731288e-1 2.5435457e-35 2.5435457e-35
5.347244e-1 1.2706284e-1 1.1549169e-30 1.1549169e-30
5.347244e-1 1.3762313e-1 1.0773863e-26 1.0773863e-26
5.347244e-1 1.4906109e-1 2.6081412e-23 2.6081412e-23
5.347244e-1 1.6144966e-1 1.999357e-20 1.999357e-20
5.347244e-1 1.7486786e-1 5.7510885e-18 5.7510885e-18
5.347244e-1 1.8940126e-1 7.1735544e-16 7.1735544e-16
5.347244e-1 2.0514253e-1 4.3893081e-14 4.3893081e-14
5.347244e-1 2.2219208e-1 1.4634723e-12 1.4634723e-12
5.347244e-1 2.4065862e-1 2.9081196e-11 2.9081196e-11
5.347244e-1 2.6065994e-1 3.7174851e-10 3.7174851e-10
5.347244e-1 2.8232357e-1 3.2626474e-9 3.2626474e-9
5.347244e-1 3.0578769e-1 2.0781504e-8 2.0781504e-8
5.347244e-1 3.3120193e-1 1.0071977e-7 1.0071977e-7
5.347244e-1 3.5872836e-1 3.8671987e-7 3.8671987e-7
5.347244e-1 3.8854254e-1 1.2174487e-6 1.2174487e-6
5.347244e-1 4.2083459e-1 3.2359566e-6 3.2359566e-6
5.347244e-1 4.5581046e-1 7.4456025e-6 7.4456025e-6
5.347244e-1 4.936932e-1 1.5149165e-5 1.5149165e-5
5.347244e-1 5.347244e-1 2.7755633e-5 2.7755633e-5
5.347244e-1 5.7916573e-1 4.6505674e-5 4.6505674e-5
5.347244e-1 6.2730062e-1 7.2207159e-5 7.2207159e-5
5.347244e-1 6.7943603e-1 1.0506452e-4 1.0506452e-4
5.347244e-1 7.3590445e-1 1.4464215e-4 1.4464215e-4
5.347244e-1 7.9706601e-1 1.8995208e-4 1.8995208e-4
5.347244e-1 8.6331074e-1 2.3962238e-4 2.3962238e-4
5.347244e-1 9.3506113e-1 2.920939e-4 2.920939e-4
5.347244e-1 1.0127747e0 3.4580124e-4 3.4580124e-4
5.347244e-1 1.0969472e0 3.9931212e-4 3.9931212e-4
5.347244e-1 1.1881153e0 4.5141589e-4 4.5141589e-4
5.347244e-1 1.2868604e0 5.0116473e-4 5.0116473e-4
5.347244e-1 1.3938123e0 5.4787761e-4 5.4787761e-4
5.347244e-1 1.509653e0 5.9111891e-4 5.9111891e-4
5.347244e-1 1.6351214e0 6.3066298e-4 6.3066298e-4
5.347244e-1 1.7710175e0 6.6645303e-4 6.6645303e-4
5.347244e-1 1.9182081e0 6.9856041e-4 6.9856041e-4
5.347244e-1 2.0776318e0 7.2714781e-4 7.2714781e-4
5.347244e-1 2.2503052e0 7.5243814e-4 7.5243814e-4
5.347244e-1 2.4373297e0 7.7468945e-4 7.7468945e-4
5.347244e-1 2.639898e0 7.941757e-4 7.941757e-4
5.347244e-1 2.8593018e0 8.1117271e-4 8.1117271e-4
5.347244e-1 3.0969405e0 8.2594823e-4 8.2594823e-4
5.347244e-1 3.3543295e0 8.387555e-4 8.387555e-4
5.347244e-1 3.6331102e0 8.4982935e-4 8.4982935e-4
5.347244e-1 3.9350607e0 8.593843e-4 8.593843e-4
5.347244e-1 4.2621064e0 8.6761392e-4 8.6761392e-4
5.347244e-1 4.6163332e0 8.7469121e-4 8.7469121e-4
5.347244e-1 5.0e0 8.807696e-4 8.807696e-4

5.7916573e-1 1.0e-1 9.5740457e-47 9.5740457e-47
5.7916573e-1 1.0831107e-1 2.4567313e-40 2.4567313e-40
5.7916573e-1 1.1731288e-1 7.1408372e-35 7.1408372e-35
5.7916573e-1 1.2706284e-1 3.2423532e-30 3.2423532e-30
5.7916573e-1 1.3762313e-1 3.0246911e-26 3.0246911e-26
5.7916573e-1 1.4906109e-1 7.3221849e-23 7.3221849e-23
5.7916573e-1 1.6144966e-1 5.6130633e-20 5.6130633e-20
5.7916573e-1 1.7486786e-1 1.6145803e-17 1.6145803e-17
5.7916573e-1 1.8940126e-1 2.0139282e-15 2.0139282e-15
5.7916573e-1 2.0514253e-1 1.2322694e-13 1.2322694e-13
5.7916573e-1 2.2219208e-1 4.1086021e-12 4.1086021e-12
5.7916573e-1 2.4065862e-1 8.1643544e-11 8.1643544e-11
5.7916573e-1 2.6065994e-1 1.0436595e-9 1.0436595e-9
5.7916573e-1 2.8232357e-1 9.1596681e-9 9.1596681e-9
5.7916573e-1 3.0578769e-1 5.8342705e-8 5.8342705e-8
5.7916573e-1 3.3120193e-1 2.8276414e-7 2.8276414e-7
5.7916573e-1 3.5872836e-1 1.0856906e-6 1.0856906e-6
5.7916573e-1 3.8854254e-1 3.4179073e-6 3.4179073e-6
5.7916573e-1 4.2083459e-1 9.0847352e-6 9.0847352e-6
5.7916573e-1 4.5581046e-1 2.0903039e-5 2.0903039e-5
5.7916573e-1 4.936932e-1 4.2530283e-5 4.2530283e-5
5.7916573e-1 5.347244e-1 7.7922115e-5 7.7922115e-5
5.7916573e-1 5.7916573e-1 1.3056162e-4 1.3056162e-4
5.7916573e-1 6.2730062e-1 2.0271685e-4 2.0271685e-4
5.7916573e-1 6.7943603e-1 2.9496172e-4 2.9496172e-4
5.7916573e-1 7.3590445e-1 4.0607333e-4 4.0607333e-4
5.7916573e-1 7.9706601e-1 5.3327795e-4 5.3327795e-4
5.7916573e-1 8.6331074e-1 6.7272408e-4 6.7272408e-4
5.7916573e-1 9.3506113e-1 8.2003442e-4 8.2003442e-4
5.7916573e-1 1.0127747e0 9.7081425e-4 9.7081425e-4
5.7916573e-1 1.0969472e0 1.1210425e-3 1.1210425e-3
5.7916573e-1 1.1881153e0 1.2673204e-3 1.2673204e-3
5.7916573e-1 1.2868604e0 1.406987e-3 1.406987e-3
5.7916573e-1 1.3938123e0 1.5381303e-3 1.5381303e-3
5.7916573e-1 1.509653e0 1.6595275e-3 1.6595275e-3
5.7916573e-1 1.6351214e0 1.7705448e-3 1.7705448e-3
5.7916573e-1 1.7710175e0 1.871023e-3 1.871023e-3
5.7916573e-1 1.9182081e0 1.9611624e-3 1.9611624e-3
5.7916573e-1 2.0776318e0 2.0414197e-3 2.0414197e-3
5.7916573e-1 2.2503052e0 2.1124206e-3 2.1124206e-3
5.7916573e-1 2.4373297e0 2.1748897e-3 2.1748897e-3
5.7916573e-1 2.639898e0 2.229596e-3 2.229596e-3
5.7916573e-1 2.8593018e0 2.277314e-3 2.277314e-3
5.7916573e-1 3.0969405e0 2.3187953e-3 2.3187953e-3
5.7916573e-1 3.3543295e0 2.3547509e-3 2.3547509e-3
5.7916573e-1 3.6331102e0 2.38584e-3 2.38584e-3
5.7916573e-1 3.9350607e0 2.4126649e-3 2.4126649e-3
5.7916573e-1 4.2621064e0 2.435769e-3 2.435769e-3
5.7916573e-1 4.6163332e0 2.455638e-3 2.455638e-3
5.7916573e-1 5.0e0 2.4727027e-3 2.4727027e-3

6.2730062e-1 1.0e-1 2.3080442e-46 2.3080442e-46
6.2730062e-1 1.0831107e-1 5.9225166e-40 5.9225166e-40
6.2730062e-1 1.1731288e-1 1.7214633e-34 1.7214633e-34
6.2730062e-1 1.2706284e-1 7.8164393e-30 7.8164393e-30
6.2730062e-1 1.3762313e-1 7.2917146e-26 7.2917146e-26
6.2730062e-1 1.4906109e-1 1.7651813e-22 1.7651813e-22
6.2730062e-1 1.6144966e-1 1.3531582e-19 1.3531582e-19
6.2730062e-1 1.7486786e-1 3.8923176e-17 3.8923176e-17
6.2730062e-1 1.8940126e-1 4.8550379e-15 4.8550379e-15
6.2730062e-1 2.0514253e-1 2.9706692e-13 2.9706692e-13
6.2730062e-1 2.2219208e-1 9.9047319e-12 9.9047319e-12
6.2730062e-1 2.4065862e-1 1.9682057e-10 1.9682057e-10
6.2730062e-1 2.6065994e-1 2.5159816e-9 2.5159816e-9
6.2730062e-1 2.8232357e-1 2.208149e-8 2.208149e-8
6.2730062e-1 3.0578769e-1 1.4064853e-7 1.4064853e-7
6.2730062e-1 3.3120193e-1 6.8166809e-7 6.8166809e-7
6.2730062e-1 3.5872836e-1 2.6173073e-6 2.6173073e-6
6.2730062e-1 3.8854254e-1 8.2396528e-6 8.2396528e-6
6.2730062e-1 4.2083459e-1 2.1900847e-5 2.1900847e-5
6.2730062e-1 4.5581046e-1 5.0391591e-5 5.0391591e-5
6.2730062e-1 4.936932e-1 1.0252905e-4 1.0252905e-4
6.2730062e-1 5.347244e-1 1.8784921e-4 1.8784921e-4
6.2730062e-1 5.7916573e-1 3.1474886e-4 3.1474886e-4
6.2730062e-1 6.2730062e-1 4.8869566e-4 4.8869566e-4
6.2730062e-1 6.7943603e-1 7.1107318e-4 7.1107318e-4
6.2730062e-1 7.3590445e-1 9.7893331e-4 9.7893331e-4
6.2730062e-1 7.9706601e-1 1.2855894e-3 1.2855894e-3
6.2730062e-1 8.6331074e-1 1.6217564e-3 1.6217564e-3
6.2730062e-1 9.3506113e-1 1.9768819e-3 1.9768819e-3
6.2730062e-1 1.0127747e0 2.3403714e-3 2.3403714e-3
6.2730062e-1 1.0969472e0 2.7025312e-3 2.7025312e-3
6.2730062e-1 1.1881153e0 3.0551678e-3 3.0551678e-3
6.2730062e-1 1.2868604e0 3.3918663e-3 3.3918663e-3
6.2730062e-1 1.3938123e0 3.7080175e-3 3.7080175e-3
6.2730062e-1 1.509653e0 4.0006732e-3 4.0006732e-3
6.2730062e-1 1.6351214e0 4.2683062e-3 4.2683062e-3
6.2730062e-1 1.7710175e0 4.510532e-3 4.510532e-3
6.2730062e-1 1.9182081e0 4.7278337e-3 4.7278337e-3
6.2730062e-1 2.0776318e0 4.9213123e-3 4.9213123e-3
6.2730062e-1 2.2503052e0 5.0924764e-3 5.0924764e-3
6.2730062e-1 2.4373297e0 5.2430725e-3 5.2430725e-3
6.2730062e-1 2.639898e0 5.3749549e-3 5.3749549e-3
6.2730062e-1 2.8593018e0 5.48999e-3 5.48999e-3
6.2730062e-1 3.0969405e0 5.5899903e-3 5.5899903e-3
6.2730062e-1 3.3543295e0 5.6766694e-3 5.6766694e-3
6.2730062e-1 3.6331102e0 5.7516169e-3 5.7516169e-3
6.2730062e-1 3.9350607e0 5.8162845e-3 5.8162845e-3
6.2730062e-1 4.2621064e0 5.8719822e-3 5.8719822e-3
6.2730062e-1 4.6163332e0 5.9198811e-3 5.9198811e-3
6.2730062e-1 5.0e0 5.9610195e-3 5.9610195e-3

6.7943603e-1 1.0e-1 4.8864759e-46 4.8864759e-46
6.7943603e-1 1.0831107e-1 1.2538856e-39 1.2538856e-39
6.7943603e-1 1.1731288e-1 3.6445961e-34 3.6445961e-34
6.7943603e-1 1.2706284e-1 1.6548575e-29 1.6548575e-29
6.7943603e-1 1.3762313e-1 1.5437654e-25 1.5437654e-25
6.7943603e-1 1.4906109e-1 3.7371537e-22 3.7371537e-22
6.7943603e-1 1.6144966e-1 2.8648389e-19 2.8648389e-19
6.7943603e-1 1.7486786e-1 8.2406203e-17 8.2406203e-17
6.7943603e-1 1.8940126e-1 1.0278843e-14 1.0278843e-14
6.7943603e-1 2.0514253e-1 6.2893523e-13 6.2893523e-13
6.7943603e-1 2.2219208e-1 2.0969803e-11 2.0969803e-11
6.7943603e-1 2.4065862e-1 4.1669867e-10 4.1669867e-10
6.7943603e-1 2.6065994e-1 5.3267104e-9 5.3267104e-9
6.7943603e-1 2.8232357e-1 4.6749826e-8 4.6749826e-8
6.7943603e-1 3.0578769e-1 2.9777403e-7 2.9777403e-7
6.7943603e-1 3.3120193e-1 1.4431936e-6 1.4431936e-6
6.7943603e-1 3.5872836e-1 5.5412321e-6 5.5412321e-6
6.7943603e-1 3.8854254e-1 1.7444581e-5 1.7444581e-5
6.7943603e-1 4.2083459e-1 4.6367378e-5 4.6367378e-5
6.7943603e-1 4.5581046e-1 1.0668656e-4 1.0668656e-4
6.7943603e-1 4.936932e-1 2.1706937e-4 2.1706937e-4
6.7943603e-1 5.347244e-1 3.9770495e-4 3.9770495e-4
6.7943603e-1 5.7916573e-1 6.6637055e-4 6.6637055e-4
6.7943603e-1 6.2730062e-1 1.034642e-3 1.034642e-3
6.7943603e-1 6.7943603e-1 1.5054486e-3 1.5054486e-3
6.7943603e-1 7.3590445e-1 2.0725487e-3 2.0725487e-3
6.7943603e-1 7.9706601e-1 2.7217855e-3 2.7217855e-3
6.7943603e-1 8.6331074e-1 3.4335015e-3 3.4335015e-3
6.7943603e-1 9.3506113e-1 4.1853554e-3 4.1853554e-3
6.7943603e-1 1.0127747e0 4.9549173e-3 4.9549173e-3
6.7943603e-1 1.0969472e0 5.721664e-3 5.721664e-3
6.7943603e-1 1.1881153e0 6.4682485e-3 6.4682485e-3
6.7943603e-1 1.2868604e0 7.1810898e-3 7.1810898e-3
6.7943603e-1 1.3938123e0 7.8504293e-3 7.8504293e-3
6.7943603e-1 1.509653e0 8.4700253e-3 8.4700253e-3
6.7943603e-1 1.6351214e0 9.0366445e-3 9.0366445e-3
6.7943603e-1 1.7710175e0 9.549473e-3 9.549473e-3
6.7943603e-1 1.9182081e0 1.0009533e-2 1.0009533e-2
6.7943603e-1 2.0776318e0 1.0419156e-2 1.0419156e-2
6.7943603e-1 2.2503052e0 1.0781537e-2 1.0781537e-2
6.7943603e-1 2.4373297e0 1.1100371e-2 1.1100371e-2
6.7943603e-1 2.639898e0 1.1379586e-2 1.1379586e-2
6.7943603e-1 2.8593018e0 1.1623132e-2 1.1623132e-2
6.7943603e-1 3.0969405e0 1.1834848e-2 1.1834848e-2
6.7943603e-1 3.3543295e0 1.2018361e-2 1.2018361e-2
6.7943603e-1 3.6331102e0 1.2177036e-2 1.2177036e-2
6.7943603e-1 3.9350607e0 1.2313947e-2 1.2313947e-2
6.7943603e-1 4.2621064e0 1.2431867e-2 1.2431867e-2
6.7943603e-1 4.6163332e0 1.2533276e-2 1.2533276e-2
6.7943603e-1 5.0e0 1.2620372e-2 1.2620372e-2

7.3590445e-1 1.0e-1 9.2613305e-46 9.2613305e-46
7.3590445e-1 1.0831107e-1 2.3764875e-39 2.3764875e-39
7.3590445e-1 1.1731288e-1 6.9075975e-34 6.9075975e-34
7.3590445e-1 1.2706284e-1 3.1364489e-29 3.1364489e-29
7.3590445e-1 1.3762313e-1 2.9258962e-25 2.9258962e-25
7.3590445e-1 1.4906109e-1 7.0830219e-22 7.0830219e-22
7.3590445e-1 1.6144966e-1 5.4297249e-19 5.4297249e-19
7.3590445e-1 1.7486786e-1 1.5618436e-16 1.5618436e-16
7.3590445e-1 1.8940126e-1 1.9481477e-14 1.9481477e-14
7.3590445e-1 2.0514253e-1 1.19202e-12 1.19202e-12
7.3590445e-1 2.2219208e-1 3.9744037e-11 3.9744037e-11
7.3590445e-1 2.4065862e-1 7.8976837e-10 7.8976837e-10
7.3590445e-1 2.6065994e-1 1.0095706e-8 1.0095706e-8
7.3590445e-1 2.8232357e-1 8.8604877e-8 8.8604877e-8
7.3590445e-1 3.0578769e-1 5.6437069e-7 5.6437069e-7
7.3590445e-1 3.3120193e-1 2.7352827e-6 2.7352827e-6
7.3590445e-1 3.5872836e-1 1.0502289e-5 1.0502289e-5
7.3590445e-1 3.8854254e-1 3.3062689e-5 3.3062689e-5
7.3590445e-1 4.2083459e-1 8.7880024e-5 8.7880024e-5
7.3590445e-1 4.5581046e-1 2.0220287e-4 2.0220287e-4
7.3590445e-1 4.936932e-1 4.1141125e-4 4.1141125e-4
7.3590445e-1 5.347244e-1 7.5376961e-4 7.5376961e-4
7.3590445e-1 5.7916573e-1 1.2629711e-3 1.2629711e-3
7.3590445e-1 6.2730062e-1 1.9609555e-3 1.9609555e-3
7.3590445e-1 6.7943603e-1 2.8532745e-3 2.8532745e-3
7.3590445e-1 7.3590445e-1 3.9280984e-3 3.9280984e-3
7.3590445e-1 7.9706601e-1 5.158596e-3 5.158596e-3
7.3590445e-1 8.6331074e-1 6.5075103e-3 6.5075103e-3
7.3590445e-1 9.3506113e-1 7.932498e-3 7.932498e-3
7.3590445e-1 1.0127747e0 9.3910474e-3 9.3910474e-3
7.3590445e-1 1.0969472e0 1.0844261e-2 1.0844261e-2
7.3590445e-1 1.1881153e0 1.2259262e-2 1.2259262e-2
7.3590445e-1 1.2868604e0 1.3610309e-2 1.3610309e-2
7.3590445e-1 1.3938123e0 1.4878907e-2 1.4878907e-2
7.3590445e-1 1.509653e0 1.6053226e-2 1.6053226e-2
7.3590445e-1 1.6351214e0 1.7127139e-2 1.7127139e-2
7.3590445e-1 1.7710175e0 1.8099102e-2 1.8099102e-2
7.3590445e-1 1.9182081e0 1.8971053e-2 1.8971053e-2
7.3590445e-1 2.0776318e0 1.9747412e-2 1.9747412e-2
7.3590445e-1 2.2503052e0 2.043423e-2 2.043423e-2
7.3590445e-1 2.4373297e0 2.1038517e-2 2.1038517e-2
7.3590445e-1 2.639898e0 2.1567712e-2 2.1567712e-2
7.3590445e-1 2.8593018e0 2.2029306e-2 2.2029306e-2
7.3590445e-1 3.0969405e0 2.243057e-2 2.243057e-2
7.3590445e-1 3.3543295e0 2.2778381e-2 2.2778381e-2
7.3590445e-1 3.6331102e0 2.3079118e-2 2.3079118e-2
7.3590445e-1 3.9350607e0 2.3338605e-2 2.3338605e-2
7.3590445e-1 4.2621064e0 2.35621e-2 2.35621e-2
7.3590445e-1 4.6163332e0 2.37543e-2 2.37543e-2
7.3590445e-1 5.0e0 2.3919373e-2 2.3919373e-2

7.9706601e-1 1.0e-1 1.5972456e-45 1.5972456e-45
7.9706601e-1 1.0831107e-1 4.0985842e-39 4.0985842e-39
7.9706601e-1 1.1731288e-1 1.1913115e-33 1.1913115e-33
7.9706601e-1 1.2706284e-1 5.4092435e-29 5.4092435e-29
7.9706601e-1 1.3762313e-1 5.0461161e-25 5.0461161e-25
7.9706601e-1 1.4906109e-1 1.2215659e-21 1.2215659e-21
7.9706601e-1 1.6144966e-1 9.3643179e-19 9.3643179e-19
7.9706601e-1 1.7486786e-1 2.693617e-16 2.693617e-16
7.9706601e-1 1.8940126e-1 3.3598523e-14 3.3598523e-14
7.9706601e-1 2.0514253e-1 2.0558047e-12 2.0558047e-12
7.9706601e-1 2.2219208e-1 6.8544134e-11 6.8544134e-11
7.9706601e-1 2.4065862e-1 1.3620657e-9 1.3620657e-9
7.9706601e-1 2.6065994e-1 1.7411454e-8 1.7411454e-8
7.9706601e-1 2.8232357e-1 1.5281147e-7 1.5281147e-7
7.9706601e-1 3.0578769e-1 9.7333596e-7 9.7333596e-7
7.9706601e-1 3.3120193e-1 4.7173765e-6 4.7173765e-6
7.9706601e-1 3.5872836e-1 1.8112662e-5 1.8112662e-5
7.9706601e-1 3.8854254e-1 5.7021217e-5 5.7021217e-5
7.9706601e-1 4.2083459e-1 1.5156136e-4 1.5156136e-4
7.9706601e-1 4.5581046e-1 3.4872705e-4 3.4872705e-4
7.9706601e-1 4.936932e-1 7.0953608e-4 7.0953608e-4
7.9706601e-1 5.347244e-1 1.2999808e-3 1.2999808e-3
7.9706601e-1 5.7916573e-1 2.1781698e-3 2.1781698e-3
7.9706601e-1 6.2730062e-1 3.3819412e-3 3.3819412e-3
7.9706601e-1 6.7943603e-1 4.9208697e-3 4.9208697e-3
7.9706601e-1 7.3590445e-1 6.7745535e-3 6.7745535e-3
7.9706601e-1 7.9706601e-1 8.8967183e-3 8.8967183e-3
7.9706601e-1 8.6331074e-1 1.1223109e-2 1.1223109e-2
7.9706601e-1 9.3506113e-1 1.3680699e-2 1.3680699e-2
7.9706601e-1 1.0127747e0 1.6196171e-2 1.6196171e-2
7.9706601e-1 1.0969472e0 1.8702441e-2 1.8702441e-2
7.9706601e-1 1.1881153e0 2.1142807e-2 2.1142807e-2
7.9706601e-1 1.2868604e0 2.3472876e-2 2.3472876e-2
7.9706601e-1 1.3938123e0 2.566075e-2 2.566075e-2
7.9706601e-1 1.509653e0 2.7686028e-2 2.7686028e-2
7.9706601e-1 1.6351214e0 2.9538139e-2 2.9538139e-2
7.9706601e-1 1.7710175e0 3.1214425e-2 3.1214425e-2
7.9706601e-1 1.9182081e0 3.2718227e-2 3.2718227e-2
7.9706601e-1 2.0776318e0 3.4057165e-2 3.4057165e-2
7.9706601e-1 2.2503052e0 3.524168e-2 3.524168e-2
7.9706601e-1 2.4373297e0 3.6283856e-2 3.6283856e-2
7.9706601e-1 2.639898e0 3.7196527e-2 3.7196527e-2
7.9706601e-1 2.8593018e0 3.799261e-2 3.799261e-2
7.9706601e-1 3.0969405e0 3.8684646e-2 3.8684646e-2
7.9706601e-1 3.3543295e0 3.9284495e-2 3.9284495e-2
7.9706601e-1 3.6331102e0 3.9803157e-2 3.9803157e-2
7.9706601e-1 3.9350607e0 4.0250679e-2 4.0250679e-2
7.9706601e-1 4.2621064e0 4.0636127e-2 4.0636127e-2
7.9706601e-1 4.6163332e0 4.0967603e-2 4.0967603e-2
7.9706601e-1 5.0e0 4.1252295e-2 4.1252295e-2

8.6331074e-1 1.0e-1 2.5417825e-45 2.5417825e-45
8.6331074e-1 1.0831107e-1 6.5222966e-39 6.5222966e-39
8.6331074e-1 1.1731288e-1 1.8957978e-33 1.8957978e-33
8.6331074e-1 1.2706284e-1 8.6080189e-29 8.6080189e-29
8.6331074e-1 1.3762313e-1 8.0301548e-25 8.0301548e-25
8.6331074e-1 1.4906109e-1 1.9439433e-21 1.9439433e-21
8.6331074e-1 1.6144966e-1 1.4901941e-18 1.4901941e-18
8.6331074e-1 1.7486786e-1 4.2864971e-16 4.2864971e-16
8.6331074e-1 1.8940126e-1 5.346713e-14 5.346713e-14
8.6331074e-1 2.0514253e-1 3.2715122e-12 3.2715122e-12
8.6331074e-1 2.2219208e-1 1.0907795e-10 1.0907795e-10
8.6331074e-1 2.4065862e-1 2.1675281e-9 2.1675281e-9
8.6331074e-1 2.6065994e-1 2.7707779e-8 2.7707779e-8
8.6331074e-1 2.8232357e-1 2.4317707e-7 2.4317707e-7
8.6331074e-1 3.0578769e-1 1.5489216e-6 1.5489216e-6
8.6331074e-1 3.3120193e-1 7.5070139e-6 7.5070139e-6
8.6331074e-1 3.5872836e-1 2.882365e-5 2.882365e-5
8.6331074e-1 3.8854254e-1 9.0740918e-5 9.0740918e-5
8.6331074e-1 4.2083459e-1 2.411877e-4 2.411877e-4
8.6331074e-1 4.5581046e-1 5.5494804e-4 5.5494804e-4
8.6331074e-1 4.936932e-1 1.1291228e-3 1.1291228e-3
8.6331074e-1 5.347244e-1 2.0687291e-3 2.0687291e-3
8.6331074e-1 5.7916573e-1 3.4662383e-3 3.4662383e-3
8.6331074e-1 6.2730062e-1 5.3818642e-3 5.3818642e-3
8.6331074e-1 6.7943603e-1 7.8308436e-3 7.8308436e-3
8.6331074e-1 7.3590445e-1 1.078071e-2 1.078071e-2
8.6331074e-1 7.9706601e-1 1.4157824e-2 1.4157824e-2
8.6331074e-1 8.6331074e-1 1.7859935e-2 1.7859935e-2
8.6331074e-1 9.3506113e-1 2.1770829e-2 2.1770829e-2
8.6331074e-1 1.0127747e0 2.5773834e-2 2.5773834e-2
8.6331074e-1 1.0969472e0 2.9762196e-2 2.9762196e-2
8.6331074e-1 1.1881153e0 3.3645681e-2 3.3645681e-2
8.6331074e-1 1.2868604e0 3.7353645e-2 3.7353645e-2
8.6331074e-1 1.3938123e0 4.0835326e-2 4.0835326e-2
8.6331074e-1 1.509653e0 4.4058259e-2 4.4058259e-2
8.6331074e-1 1.6351214e0 4.7005624e-2 4.7005624e-2
8.6331074e-1 1.7710175e0 4.9673187e-2 4.9673187e-2
8.6331074e-1 1.9182081e0 5.2066268e-2 5.2066268e-2
8.6331074e-1 2.0776318e0 5.4196992e-2 5.4196992e-2
8.6331074e-1 2.2503052e0 5.6081973e-2 5.6081973e-2
8.6331074e-1 2.4373297e0 5.7740444e-2 5.7740444e-2
8.6331074e-1 2.639898e0 5.9192826e-2 5.9192826e-2
8.6331074e-1 2.8593018e0 6.0459676e-2 6.0459676e-2
8.6331074e-1 3.0969405e0 6.1560949e-2 6.1560949e-2
8.6331074e-1 3.3543295e0 6.2515521e-2 6.2515521e-2
8.6331074e-1 3.6331102e0 6.3340897e-2 6.3340897e-2
8.6331074e-1 3.9350607e0 6.4053062e-2 6.4053062e-2
8.6331074e-1 4.2621064e0 6.4666445e-2 6.4666445e-2
8.6331074e-1 4.6163332e0 6.5193942e-2 6.5193942e-2
8.6331074e-1 5.0e0 6.5646987e-2 6.5646987e-2

9.3506113e-1 1.0e-1 3.7768401e-45 3.7768401e-45
9.3506113e-1 1.0831107e-1 9.6914946e-39 9.6914946e-39
9.3506113e-1 1.1731288e-1 2.8169701e-33 2.8169701e-33
9.3506113e-1 1.2706284e-1 1.2790674e-28 1.2790674e-28
9.3506113e-1 1.3762313e-1 1.1932024e-24 1.1932024e-24
9.3506113e-1 1.4906109e-1 2.8885095e-21 2.8885095e-21
9.3506113e-1 1.6144966e-1 2.2142826e-18 2.2142826e-18
9.3506113e-1 1.7486786e-1 6.3693153e-16 6.3693153e-16
9.3506113e-1 1.8940126e-1 7.9446925e-14 7.9446925e-14
9.3506113e-1 2.0514253e-1 4.8611471e-12 4.8611471e-12
9.3506113e-1 2.2219208e-1 1.6207917e-10 1.6207917e-10
9.3506113e-1 2.4065862e-1 3.2207347e-9 3.2207347e-9
9.3506113e-1 2.6065994e-1 4.1171049e-8 4.1171049e-8
9.3506113e-1 2.8232357e-1 3.6133734e-7 3.6133734e-7
9.3506113e-1 3.0578769e-1 2.301546e-6 2.301546e-6
9.3506113e-1 3.3120193e-1 1.1154688e-5 1.1154688e-5
9.3506113e-1 3.5872836e-1 4.2829123e-5 4.2829123e-5
9.3506113e-1 3.8854254e-1 1.3483213e-4 1.3483213e-4
9.3506113e-1 4.2083459e-1 3.5838133e-4 3.5838133e-4
9.3506113e-1 4.5581046e-1 8.245985e-4 8.245985e-4
9.3506113e-1 4.936932e-1 1.677766e-3 1.677766e-3
9.3506113e-1 5.347244e-1 3.073929e-3 3.073929e-3
9.3506113e-1 5.7916573e-1 5.150491e-3 5.150491e-3
9.3506113e-1 6.2730062e-1 7.9969237e-3 7.9969237e-3
9.3506113e-1 6.7943603e-1 1.1635867e-2 1.1635867e-2
9.3506113e-1 7.3590445e-1 1.601908e-2 1.601908e-2
9.3506113e-1 7.9706601e-1 2.1037142e-2 2.1037142e-2
9.3506113e-1 8.6331074e-1 2.6538115e-2 2.6538115e-2
9.3506113e-1 9.3506113e-1 3.2349322e-2 3.2349322e-2
9.3506113e-1 1.0127747e0 3.8297396e-2 3.8297396e-2
9.3506113e-1 1.0969472e0 4.4223712e-2 4.4223712e-2
9.3506113e-1 1.1881153e0 4.999419e-2 4.999419e-2
9.3506113e-1 1.2868604e0 5.5503861e-2 5.5503861e-2
9.3506113e-1 1.3938123e0 6.06773e-2 6.06773e-2
9.3506113e-1 1.509653e0 6.5466263e-2 6.5466263e-2
9.3506113e-1 1.6351214e0 6.9845758e-2 6.9845758e-2
9.3506113e-1 1.7710175e0 7.3809497e-2 7.3809497e-2
9.3506113e-1 1.9182081e0 7.736538e-2 7.736538e-2
9.3506113e-1 2.0776318e0 8.0531428e-2 8.0531428e-2
9.3506113e-1 2.2503052e0 8.3332325e-2 8.3332325e-2
9.3506113e-1 2.4373297e0 8.5796651e-2 8.5796651e-2
9.3506113e-1 2.639898e0 8.7954749e-2 8.7954749e-2
9.3506113e-1 2.8593018e0 8.9837163e-2 8.9837163e-2
9.3506113e-1 3.0969405e0 9.1473547e-2 9.1473547e-2
9.3506113e-1 3.3543295e0 9.2891949e-2 9.2891949e-2
9.3506113e-1 3.6331102e0 9.4118376e-2 9.4118376e-2
9.3506113e-1 3.9350607e0 9.5176584e-2 9.5176584e-2
9.3506113e-1 4.2621064e0 9.6088011e-2 9.6088011e-2
9.3506113e-1 4.6163332e0 9.6871819e-2 9.6871819e-2
9.3506113e-1 5.0e0 9.7545e-2 9.7545e-2

1.0127747e0 1.0e-1 5.2934245e-45 5.2934245e-45
1.0127747e0 1.0831107e-1 1.3583099e-38 1.3583099e-38
1.0127747e0 1.1731288e-1 3.9481202e-33 3.9481202e-33
1.0127747e0 1.2706284e-1 1.792675e-28 1.792675e-28
1.0127747e0 1.3762313e-1 1.6723311e-24 1.6723311e-24
1.0127747e0 1.4906109e-1 4.0483861e-21 4.0483861e-21
1.0127747e0 1.6144966e-1 3.1034244e-18 3.1034244e-18
1.0127747e0 1.7486786e-1 8.926904e-16 8.926904e-16
1.0127747e0 1.8940126e-1 1.1134872e-13 1.1134872e-13
1.0127747e0 2.0514253e-1 6.8131332e-12 6.8131332e-12
1.0127747e0 2.2219208e-1 2.2716181e-10 2.2716181e-10
1.0127747e0 2.4065862e-1 4.5140158e-9 4.5140158e-9
1.0127747e0 2.6065994e-1 5.770322e-8 5.770322e-8
1.0127747e0 2.8232357e-1 5.0643179e-7 5.0643179e-7
1.0127747e0 3.0578769e-1 3.2257283e-6 3.2257283e-6
1.0127747e0 3.3120193e-1 1.5633836e-5 1.5633836e-5
1.0127747e0 3.5872836e-1 6.0027092e-5 6.0027092e-5
1.0127747e0 3.8854254e-1 1.8897376e-4 1.8897376e-4
1.0127747e0 4.2083459e-1 5.0228881e-4 5.0228881e-4
1.0127747e0 4.5581046e-1 1.1557148e-3 1.1557148e-3
1.0127747e0 4.936932e-1 2.3514703e-3 2.3514703e-3
1.0127747e0 5.347244e-1 4.3082605e-3 4.3082605e-3
1.0127747e0 5.7916573e-1 7.2186628e-3 7.2186628e-3
1.0127747e0 6.2730062e-1 1.1208076e-2 1.1208076e-2
1.0127747e0 6.7943603e-1 1.6308232e-2 1.6308232e-2
1.0127747e0 7.3590445e-1 2.2451517e-2 2.2451517e-2
1.0127747e0 7.9706601e-1 2.9484574e-2 2.9484574e-2
1.0127747e0 8.6331074e-1 3.7194455e-2 3.7194455e-2
1.0127747e0 9.3506113e-1 4.5339143e-2 4.5339143e-2
1.0127747e0 1.0127747e0 5.3675657e-2 5.3675657e-2
1.0127747e0 1.0969472e0 6.1981675e-2 6.1981675e-2
1.0127747e0 1.1881153e0 7.006928e-2 7.006928e-2
1.0127747e0 1.2868604e0 7.7791352e-2 7.7791352e-2
1.0127747e0 1.3938123e0 8.5042176e-2 8.5042176e-2
1.0127747e0 1.509653e0 9.175414e-2 9.175414e-2
1.0127747e0 1.6351214e0 9.7892215e-2 9.7892215e-2
1.0127747e0 1.7710175e0 1.0344759e-1 1.0344759e-1
1.0127747e0 1.9182081e0 1.0843133e-1 1.0843133e-1
1.0127747e0 2.0776318e0 1.128687e-1 1.128687e-1
1.0127747e0 2.2503052e0 1.1679429e-1 1.1679429e-1
1.0127747e0 2.4373297e0 1.2024816e-1 1.2024816e-1
1.0127747e0 2.639898e0 1.2327284e-1 1.2327284e-1
1.0127747e0 2.8593018e0 1.2591114e-1 1.2591114e-1
1.0127747e0 3.0969405e0 1.2820461e-1 1.2820461e-1
1.0127747e0 3.3543295e0 1.3019257e-1 1.3019257e-1
1.0127747e0 3.6331102e0 1.3191146e-1 1.3191146e-1
1.0127747e0 3.9350607e0 1.3339459e-1 1.3339459e-1
1.0127747e0 4.2621064e0 1.34672e-1 1.34672e-1
1.0127747e0 4.6163332e0 1.3577055e-1 1.3577055e-1
1.0127747e0 5.0e0 1.3671404e-1 1.3671404e-1

1.0969472e0 1.0e-1 7.058438e-45 7.058438e-45
1.0969472e0 1.0831107e-1 1.8112181e-38 1.8112181e-38
1.0969472e0 1.1731288e-1 5.264562e-33 5.264562e-33
1.0969472e0 1.2706284e-1 2.3904157e-28 2.3904157e-28
1.0969472e0 1.3762313e-1 2.2299449e-24 2.2299449e-24
1.0969472e0 1.4906109e-1 5.3982601e-21 5.3982601e-21
1.0969472e0 1.6144966e-1 4.138215e-18 4.138215e-18
1.0969472e0 1.7486786e-1 1.1903447e-15 1.1903447e-15
1.0969472e0 1.8940126e-1 1.4847629e-13 1.4847629e-13
1.0969472e0 2.0514253e-1 9.084871e-12 9.084871e-12
1.0969472e0 2.2219208e-1 3.0290553e-10 3.0290553e-10
1.0969472e0 2.4065862e-1 6.0191471e-9 6.0191471e-9
1.0969472e0 2.6065994e-1 7.6943499e-8 7.6943499e-8
1.0969472e0 2.8232357e-1 6.7529393e-7 6.7529393e-7
1.0969472e0 3.0578769e-1 4.3012994e-6 4.3012994e-6
1.0969472e0 3.3120193e-1 2.0846706e-5 2.0846706e-5
1.0969472e0 3.5872836e-1 8.0042231e-5 8.0042231e-5
1.0969472e0 3.8854254e-1 2.5198424e-4 2.5198424e-4
1.0969472e0 4.2083459e-1 6.6976953e-4 6.6976953e-4
1.0969472e0 4.5581046e-1 1.5410706e-3 1.5410706e-3
1.0969472e0 4.936932e-1 3.1355331e-3 3.1355331e-3
1.0969472e0 5.347244e-1 5.7447858e-3 5.7447858e-3
1.0969472e0 5.7916573e-1 9.6256183e-3 9.6256183e-3
1.0969472e0 6.2730062e-1 1.4945242e-2 1.4945242e-2
1.0969472e0 6.7943603e-1 2.1745969e-2 2.1745969e-2
1.0969472e0 7.3590445e-1 2.9937641e-2 2.9937641e-2
1.0969472e0 7.9706601e-1 3.9315766e-2 3.9315766e-2
1.0969472e0 8.6331074e-1 4.9596392e-2 4.9596392e-2
1.0969472e0 9.3506113e-1 6.0456805e-2 6.0456805e-2
1.0969472e0 1.0127747e0 7.1573005e-2 7.1573005e-2
1.0969472e0 1.0969472e0 8.2648541e-2 8.2648541e-2
1.0969472e0 1.1881153e0 9.3432837e-2 9.3432837e-2
1.0969472e0 1.2868604e0 1.0372972e-1 1.0372972e-1
1.0969472e0 1.3938123e0 1.1339822e-1 1.1339822e-1
1.0969472e0 1.509653e0 1.2234819e-1 1.2234819e-1
1.0969472e0 1.6351214e0 1.3053292e-1 1.3053292e-1
1.0969472e0 1.7710175e0 1.3794064e-1 1.3794064e-1
1.0969472e0 1.9182081e0 1.4458614e-1 1.4458614e-1
1.0969472e0 2.0776318e0 1.5050308e-1 1.5050308e-1
1.0969472e0 2.2503052e0 1.5573761e-1 1.5573761e-1
1.0969472e0 2.4373297e0 1.6034312e-1 1.6034312e-1
1.0969472e0 2.639898e0 1.6437634e-1 1.6437634e-1
1.0969472e0 2.8593018e0 1.6789433e-1 1.6789433e-1
1.0969472e0 3.0969405e0 1.7095253e-1 1.7095253e-1
1.0969472e0 3.3543295e0 1.7360334e-1 1.7360334e-1
1.0969472e0 3.6331102e0 1.7589538e-1 1.7589538e-1
1.0969472e0 3.9350607e0 1.7787303e-1 1.7787303e-1
1.0969472e0 4.2621064e0 1.7957638e-1 1.7957638e-1
1.0969472e0 4.6163332e0 1.8104122e-1 1.8104122e-1
1.0969472e0 5.0e0 1.8229931e-1 1.8229931e-1

1.1881153e0 1.0e-1 9.0206389e-45 9.0206389e-45
1.1881153e0 1.0831107e-1 2.3147253e-38 2.3147253e-38
1.1881153e0 1.1731288e-1 6.7280767e-33 6.7280767e-33
1.1881153e0 1.2706284e-1 3.0549361e-28 3.0549361e-28
1.1881153e0 1.3762313e-1 2.8498554e-24 2.8498554e-24
1.1881153e0 1.4906109e-1 6.898942e-21 6.898942e-21
1.1881153e0 1.6144966e-1 5.2886124e-18 5.2886124e-18
1.1881153e0 1.7486786e-1 1.521253e-15 1.521253e-15
1.1881153e0 1.8940126e-1 1.8975175e-13 1.8975175e-13
1.1881153e0 2.0514253e-1 1.1610407e-11 1.1610407e-11
1.1881153e0 2.2219208e-1 3.8711134e-10 3.8711134e-10
1.1881153e0 2.4065862e-1 7.6924317e-9 7.6924317e-9
1.1881153e0 2.6065994e-1 9.8333303e-8 9.8333303e-8
1.1881153e0 2.8232357e-1 8.6302135e-7 8.6302135e-7
1.1881153e0 3.0578769e-1 5.4970332e-6 5.4970332e-6
1.1881153e0 3.3120193e-1 2.6641958e-5 2.6641958e-5
1.1881153e0 3.5872836e-1 1.0229346e-4 1.0229346e-4
1.1881153e0 3.8854254e-1 3.2203426e-4 3.2203426e-4
1.1881153e0 4.2083459e-1 8.559612e-4 8.559612e-4
1.1881153e0 4.5581046e-1 1.9694785e-3 1.9694785e-3
1.1881153e0 4.936932e-1 4.0071913e-3 4.0071913e-3
1.1881153e0 5.347244e-1 7.3417998e-3 7.3417998e-3
1.1881153e0 5.7916573e-1 1.2301479e-2 1.2301479e-2
1.1881153e0 6.2730062e-1 1.9099924e-2 1.9099924e-2
1.1881153e0 6.7943603e-1 2.779121e-2 2.779121e-2
1.1881153e0 7.3590445e-1 3.8260115e-2 3.8260115e-2
1.1881153e0 7.9706601e-1 5.0245299e-2 5.0245299e-2
1.1881153e0 8.6331074e-1 6.3383873e-2 6.3383873e-2
1.1881153e0 9.3506113e-1 7.7263412e-2 7.7263412e-2
1.1881153e0 1.0127747e0 9.1469845e-2 9.1469845e-2
1.1881153e0 1.0969472e0 1.0562431e-1 1.0562431e-1
1.1881153e0 1.1881153e0 1.1940657e-1 1.1940657e-1
1.1881153e0 1.2868604e0 1.3256592e-1 1.3256592e-1
1.1881153e0 1.3938123e0 1.4492221e-1 1.4492221e-1
1.1881153e0 1.509653e0 1.5636021e-1 1.5636021e-1
1.1881153e0 1.6351214e0 1.6682024e-1 1.6682024e-1
1.1881153e0 1.7710175e0 1.7628726e-1 1.7628726e-1
1.1881153e0 1.9182081e0 1.8478017e-1 1.8478017e-1
1.1881153e0 2.0776318e0 1.9234199e-1 1.9234199e-1
1.1881153e0 2.2503052e0 1.9903167e-1 1.9903167e-1
1.1881153e0 2.4373297e0 2.0491749e-1 2.0491749e-1
1.1881153e0 2.639898e0 2.1007191e-1 2.1007191e-1
1.1881153e0 2.8593018e0 2.1456789e-1 2.1456789e-1
1.1881153e0 3.0969405e0 2.1847624e-1 2.1847624e-1
1.1881153e0 3.3543295e0 2.2186396e-1 2.2186396e-1
1.1881153e0 3.6331102e0 2.2479317e-1 2.2479317e-1
1.1881153e0 3.9350607e0 2.2732061e-1 2.2732061e-1
1.1881153e0 4.2621064e0 2.2949747e-1 2.2949747e-1
1.1881153e0 4.6163332e0 2.3136952e-1 2.3136952e-1
1.1881153e0 5.0e0 2.3297735e-1 2.3297735e-1

1.2868604e0 1.0e-1 1.111846e-44 1.111846e-44
1.2868604e0 1.0831107e-1 2.8530329e-38 2.8530329e-38
1.2868604e0 1.1731288e-1 8.2927441e-33 8.2927441e-33
1.2868604e0 1.2706284e-1 3.7653855e-28 3.7653855e-28
1.2868604e0 1.3762313e-1 3.5126118e-24 3.5126118e-24
1.2868604e0 1.4906109e-1 8.5033454e-21 8.5033454e-21
1.2868604e0 1.6144966e-1 6.518521e-18 6.518521e-18
1.2868604e0 1.7486786e-1 1.8750324e-15 1.8750324e-15
1.2868604e0 1.8940126e-1 2.3388001e-13 2.3388001e-13
1.2868604e0 2.0514253e-1 1.4310499e-11 1.4310499e-11
1.2868604e0 2.2219208e-1 4.7713713e-10 4.7713713e-10
1.2868604e0 2.4065862e-1 9.4813674e-9 9.4813674e-9
1.2868604e0 2.6065994e-1 1.2120149e-7 1.2120149e-7
1.2868604e0 2.8232357e-1 1.0637238e-6 1.0637238e-6
1.2868604e0 3.0578769e-1 6.7754117e-6 6.7754117e-6
1.2868604e0 3.3120193e-1 3.2837755e-5 3.2837755e-5
1.2868604e0 3.5872836e-1 1.2608261e-4 1.2608261e-4
1.2868604e0 3.8854254e-1 3.9692587e-4 3.9692587e-4
1.2868604e0 4.2083459e-1 1.0550217e-3 1.0550217e-3
1.2868604e0 4.5581046e-1 2.4274962e-3 2.4274962e-3
1.2868604e0 4.936932e-1 4.9390953e-3 4.9390953e-3
1.2868604e0 5.347244e-1 9.0491932e-3 9.0491932e-3
1.2868604e0 5.7916573e-1 1.5162285e-2 1.5162285e-2
1.2868604e0 6.2730062e-1 2.3541762e-2 2.3541762e-2
1.2868604e0 6.7943603e-1 3.4254276e-2 3.4254276e-2
1.2868604e0 7.3590445e-1 4.7157807e-2 4.7157807e-2
1.2868604e0 7.9706601e-1 6.1930239e-2 6.1930239e-2
1.2868604e0 8.6331074e-1 7.8124293e-2 7.8124293e-2
1.2868604e0 9.3506113e-1 9.5231628e-2 9.5231628e-2
1.2868604e0 1.0127747e0 1.1274188e-1 1.1274188e-1
1.2868604e0 1.0969472e0 1.3018808e-1 1.3018808e-1
1.2868604e0 1.1881153e0 1.4717551e-1 1.4717551e-1
1.2868604e0 1.2868604e0 1.6339517e-1 1.6339517e-1
1.2868604e0 1.3938123e0 1.7862501e-1 1.7862501e-1
1.2868604e0 1.509653e0 1.9272301e-1 1.9272301e-1
1.2868604e0 1.6351214e0 2.056156e-1 2.056156e-1
1.2868604e0 1.7710175e0 2.1728426e-1 2.1728426e-1
1.2868604e0 1.9182081e0 2.2775225e-1 2.2775225e-1
1.2868604e0 2.0776318e0 2.3707263e-1 2.3707263e-1
1.2868604e0 2.2503052e0 2.4531806e-1 2.4531806e-1
1.2868604e0 2.4373297e0 2.5257267e-1 2.5257267e-1
1.2868604e0 2.639898e0 2.5892579e-1 2.5892579e-1
1.2868604e0 2.8593018e0 2.6446734e-1 2.6446734e-1
1.2868604e0 3.0969405e0 2.6928462e-1 2.6928462e-1
1.2868604e0 3.3543295e0 2.7346018e-1 2.7346018e-1
1.2868604e0 3.6331102e0 2.770706e-1 2.770706e-1
1.2868604e0 3.9350607e0 2.8018581e-1 2.8018581e-1
1.2868604e0 4.2621064e0 2.8286892e-1 2.8286892e-1
1.2868604e0 4.6163332e0 2.8517633e-1 2.8517633e-1
1.2868604e0 5.0e0 2.8715807e-1 2.8715807e-1

1.3938123e0 1.0e-1 1.3287728e-44 1.3287728e-44
1.3938123e0 1.0831107e-1 3.4096741e-38 3.4096741e-38
1.3938123e0 1.1731288e-1 9.9107007e-33 9.9107007e-33
1.3938123e0 1.2706284e-1 4.5000314e-28 4.5000314e-28
1.3938123e0 1.3762313e-1 4.1979402e-24 4.1979402e-24
1.3938123e0 1.4906109e-1 1.0162391e-20 1.0162391e-20
1.3938123e0 1.6144966e-1 7.7903176e-18 7.7903176e-18
1.3938123e0 1.7486786e-1 2.2408607e-15 2.2408607e-15
1.3938123e0 1.8940126e-1 2.795112e-13 2.795112e-13
1.3938123e0 2.0514253e-1 1.710255e-11 1.710255e-11
1.3938123e0 2.2219208e-1 5.7022902e-10 5.7022902e-10
1.3938123e0 2.4065862e-1 1.133123e-8 1.133123e-8
1.3938123e0 2.6065994e-1 1.4484852e-7 1.4484852e-7
1.3938123e0 2.8232357e-1 1.2712617e-6 1.2712617e-6
1.3938123e0 3.0578769e-1 8.097329e-6 8.097329e-6
1.3938123e0 3.3120193e-1 3.9244568e-5 3.9244568e-5
1.3938123e0 3.5872836e-1 1.5068197e-4 1.5068197e-4
1.3938123e0 3.8854254e-1 4.7436813e-4 4.7436813e-4
1.3938123e0 4.2083459e-1 1.2608618e-3 1.2608618e-3
1.3938123e0 4.5581046e-1 2.9011131e-3 2.9011131e-3
1.3938123e0 4.936932e-1 5.9027379e-3 5.9027379e-3
1.3938123e0 5.347244e-1 1.0814737e-2 1.0814737e-2
1.3938123e0 5.7916573e-1 1.8120524e-2 1.8120524e-2
1.3938123e0 6.2730062e-1 2.813488e-2 2.813488e-2
1.3938123e0 6.7943603e-1 4.0937459e-2 4.0937459e-2
1.3938123e0 7.3590445e-1 5.6358535e-2 5.6358535e-2
1.3938123e0 7.9706601e-1 7.4013144e-2 7.4013144e-2
1.3938123e0 8.6331074e-1 9.336674e-2 9.336674e-2
1.3938123e0 9.3506113e-1 1.138118e-1 1.138118e-1
1.3938123e0 1.0127747e0 1.3473839e-1 1.3473839e-1
1.3938123e0 1.0969472e0 1.5558843e-1 1.5558843e-1
1.3938123e0 1.1881153e0 1.758902e-1 1.758902e-1
1.3938123e0 1.2868604e0 1.952744e-1 1.952744e-1
1.3938123e0 1.3938123e0 2.1347566e-1 2.1347566e-1
1.3938123e0 1.509653e0 2.3032425e-1 2.3032425e-1
1.3938123e0 1.6351214e0 2.4573225e-1 2.4573225e-1
1.3938123e0 1.7710175e0 2.5967752e-1 2.5967752e-1
1.3938123e0 1.9182081e0 2.7218788e-1 2.7218788e-1
1.3938123e0 2.0776318e0 2.8332671e-1 2.8332671e-1
1.3938123e0 2.2503052e0 2.9318086e-1 2.9318086e-1
1.3938123e0 2.4373297e0 3.0185088e-1 3.0185088e-1
1.3938123e0 2.639898e0 3.0944353e-1 3.0944353e-1
1.3938123e0 2.8593018e0 3.1606627e-1 3.1606627e-1
1.3938123e0 3.0969405e0 3.2182342e-1 3.2182342e-1
1.3938123e0 3.3543295e0 3.2681365e-1 3.2681365e-1
1.3938123e0 3.6331102e0 3.3112848e-1 3.3112848e-1
1.3938123e0 3.9350607e0 3.3485149e-1 3.3485149e-1
1.3938123e0 4.2621064e0 3.3805808e-1 3.3805808e-1
1.3938123e0 4.6163332e0 3.4081568e-1 3.4081568e-1
1.3938123e0 5.0e0 3.4318408e-1 3.4318408e-1

1.509653e0 1.0e-1 1.546797e-44 1.546797e-44
1.509653e0 1.0831107e-1 3.9691314e-38 3.9691314e-38
1.509653e0 1.1731288e-1 1.1536842e-32 1.1536842e-32
1.509653e0 1.2706284e-1 5.2383939e-28 5.2383939e-28
1.509653e0 1.3762313e-1 4.8867358e-24 4.8867358e-24
1.509653e0 1.4906109e-1 1.182983e-20 1.182983e-20
1.509653e0 1.6144966e-1 9.0685483e-18 9.0685483e-18
1.509653e0 1.7486786e-1 2.6085398e-15 2.6085398e-15
1.509653e0 1.8940126e-1 3.2537323e-13 3.2537323e-13
1.509653e0 2.0514253e-1 1.9908727e-11 1.9908727e-11
1.509653e0 2.2219208e-1 6.6379185e-10 6.6379185e-10
1.509653e0 2.4065862e-1 1.3190452e-8 1.3190452e-8
1.509653e0 2.6065994e-1 1.6861517e-7 1.6861517e-7
1.509653e0 2.8232357e-1 1.4798495e-6 1.4798495e-6
1.509653e0 3.0578769e-1 9.4259339e-6 9.4259339e-6
1.509653e0 3.3120193e-1 4.5683794e-5 4.5683794e-5
1.509653e0 3.5872836e-1 1.7540578e-4 1.7540578e-4
1.509653e0 3.8854254e-1 5.5220216e-4 5.5220216e-4
1.509653e0 4.2083459e-1 1.4677433e-3 1.4677433e-3
1.509653e0 4.5581046e-1 3.377126e-3 3.377126e-3
1.509653e0 4.936932e-1 6.8712556e-3 6.8712556e-3
1.509653e0 5.347244e-1 1.2589212e-2 1.2589212e-2
1.509653e0 5.7916573e-1 2.1093729e-2 2.1093729e-2
1.509653e0 6.2730062e-1 3.2751234e-2 3.2751234e-2
1.509653e0 6.7943603e-1 4.7654453e-2 4.7654453e-2
1.509653e0 7.3590445e-1 6.560581e-2 6.560581e-2
1.509653e0 7.9706601e-1 8.6157177e-2 8.6157177e-2
1.509653e0 8.6331074e-1 1.086863e-1 1.086863e-1
1.509653e0 9.3506113e-1 1.3248598e-1 1.3248598e-1
1.509653e0 1.0127747e0 1.5684619e-1 1.5684619e-1
1.509653e0 1.0969472e0 1.8111729e-1 1.8111729e-1
1.509653e0 1.1881153e0 2.0475016e-1 2.0475016e-1
1.509653e0 1.2868604e0 2.2731491e-1 2.2731491e-1
1.509653e0 1.3938123e0 2.4850262e-1 2.4850262e-1
1.509653e0 1.509653e0 2.6811572e-1 2.6811572e-1
1.509653e0 1.6351214e0 2.8605185e-1 2.8605185e-1
1.509653e0 1.7710175e0 3.0228526e-1 3.0228526e-1
1.509653e0 1.9182081e0 3.168483e-1 3.168483e-1
1.509653e0 2.0776318e0 3.2981479e-1 3.2981479e-1
1.509653e0 2.2503052e0 3.412858e-1 3.412858e-1
1.509653e0 2.4373297e0 3.513784e-1 3.513784e-1
1.509653e0 2.639898e0 3.6021684e-1 3.6021684e-1
1.509653e0 2.8593018e0 3.6792623e-1 3.6792623e-1
1.509653e0 3.0969405e0 3.7462801e-1 3.7462801e-1
1.509653e0 3.3543295e0 3.8043704e-1 3.8043704e-1
1.509653e0 3.6331102e0 3.8545985e-1 3.8545985e-1
1.509653e0 3.9350607e0 3.8979372e-1 3.8979372e-1
1.509653e0 4.2621064e0 3.9352645e-1 3.9352645e-1
1.509653e0 4.6163332e0 3.9673652e-1 3.9673652e-1
1.509653e0 5.0e0 3.9949352e-1 3.9949352e-1

1.6351214e0 1.0e-1 1.7606714e-44 1.7606714e-44
1.6351214e0 1.0831107e-1 4.51794e-38 4.51794e-38
1.6351214e0 1.1731288e-1 1.3132032e-32 1.3132032e-32
1.6351214e0 1.2706284e-1 5.9627023e-28 5.9627023e-28
1.6351214e0 1.3762313e-1 5.5624207e-24 5.5624207e-24
1.6351214e0 1.4906109e-1 1.3465531e-20 1.3465531e-20
1.6351214e0 1.6144966e-1 1.0322449e-17 1.0322449e-17
1.6351214e0 1.7486786e-1 2.9692205e-15 2.9692205e-15
1.6351214e0 1.8940126e-1 3.7036231e-13 3.7036231e-13
1.6351214e0 2.0514253e-1 2.266149e-11 2.266149e-11
1.6351214e0 2.2219208e-1 7.5557381e-10 7.5557381e-10
1.6351214e0 2.4065862e-1 1.5014285e-8 1.5014285e-8
1.6351214e0 2.6065994e-1 1.9192945e-7 1.9192945e-7
1.6351214e0 2.8232357e-1 1.6844671e-6 1.6844671e-6
1.6351214e0 3.0578769e-1 1.072925e-5 1.072925e-5
1.6351214e0 3.3120193e-1 5.2000454e-5 5.2000454e-5
1.6351214e0 3.5872836e-1 1.99659e-4 1.99659e-4
1.6351214e0 3.8854254e-1 6.285547e-4 6.285547e-4
1.6351214e0 4.2083459e-1 1.6706869e-3 1.6706869e-3
1.6351214e0 4.5581046e-1 3.8440784e-3 3.8440784e-3
1.6351214e0 4.936932e-1 7.8213385e-3 7.8213385e-3
1.6351214e0 5.347244e-1 1.4329912e-2 1.4329912e-2
1.6351214e0 5.7916573e-1 2.4010341e-2 2.4010341e-2
1.6351214e0 6.2730062e-1 3.7279721e-2 3.7279721e-2
1.6351214e0 6.7943603e-1 5.4243595e-2 5.4243595e-2
1.6351214e0 7.3590445e-1 7.4677071e-2 7.4677071e-2
1.6351214e0 7.9706601e-1 9.8070059e-2 9.8070059e-2
1.6351214e0 8.6331074e-1 1.2371426e-1 1.2371426e-1
1.6351214e0 9.3506113e-1 1.508047e-1 1.508047e-1
1.6351214e0 1.0127747e0 1.7853318e-1 1.7853318e-1
1.6351214e0 1.0969472e0 2.0616023e-1 2.0616023e-1
1.6351214e0 1.1881153e0 2.330608e-1 2.330608e-1
1.6351214e0 1.2868604e0 2.5874555e-1 2.5874555e-1
1.6351214e0 1.3938123e0 2.8286287e-1 2.8286287e-1
1.6351214e0 1.509653e0 3.0518785e-1 3.0518785e-1
1.6351214e0 1.6351214e0 3.25604e-1 3.25604e-1
1.6351214e0 1.7710175e0 3.4408199e-1 3.4408199e-1
1.6351214e0 1.9182081e0 3.6065866e-1 3.6065866e-1
1.6351214e0 2.0776318e0 3.75418e-1 3.75418e-1
1.6351214e0 2.2503052e0 3.8847511e-1 3.8847511e-1
1.6351214e0 2.4373297e0 3.999632e-1 3.999632e-1
1.6351214e0 2.639898e0 4.1002373e-1 4.1002373e-1
1.6351214e0 2.8593018e0 4.1879909e-1 4.1879909e-1
1.6351214e0 3.0969405e0 4.2642752e-1 4.2642752e-1
1.6351214e0 3.3543295e0 4.3303976e-1 4.3303976e-1
1.6351214e0 3.6331102e0 4.3875706e-1 4.3875706e-1
1.6351214e0 3.9350607e0 4.4369017e-1 4.4369017e-1
1.6351214e0 4.2621064e0 4.4793903e-1 4.4793903e-1
1.6351214e0 4.6163332e0 4.5159295e-1 4.5159295e-1
1.6351214e0 5.0e0 4.5473116e-1 4.5473116e-1

1.7710175e0 1.0e-1 1.9661775e-44 1.9661775e-44
1.7710175e0 1.0831107e-1 5.0452753e-38 5.0452753e-38
1.7710175e0 1.1731288e-1 1.4664807e-32 1.4664807e-32
1.7710175e0 1.2706284e-1 6.6586708e-28 6.6586708e-28
1.7710175e0 1.3762313e-1 6.2116682e-24 6.2116682e-24
1.7710175e0 1.4906109e-1 1.5037232e-20 1.5037232e-20
1.7710175e0 1.6144966e-1 1.1527288e-17 1.1527288e-17
1.7710175e0 1.7486786e-1 3.3157888e-15 3.3157888e-15
1.7710175e0 1.8940126e-1 4.1359112e-13 4.1359112e-13
1.7710175e0 2.0514253e-1 2.5306546e-11 2.5306546e-11
1.7710175e0 2.2219208e-1 8.4376462e-10 8.4376462e-10
1.7710175e0 2.4065862e-1 1.6766757e-8 1.6766757e-8
1.7710175e0 2.6065994e-1 2.1433152e-7 2.1433152e-7
1.7710175e0 2.8232357e-1 1.8810787e-6 1.8810787e-6
1.7710175e0 3.0578769e-1 1.1981571e-5 1.1981571e-5
1.7710175e0 3.3120193e-1 5.8069963e-5 5.8069963e-5
1.7710175e0 3.5872836e-1 2.2296326e-4 2.2296326e-4
1.7710175e0 3.8854254e-1 7.019198e-4 7.019198e-4
1.7710175e0 4.2083459e-1 1.86569e-3 1.86569e-3
1.7710175e0 4.5581046e-1 4.2927605e-3 4.2927605e-3
1.7710175e0 4.936932e-1 8.7342476e-3 8.7342476e-3
1.7710175e0 5.347244e-1 1.6002504e-2 1.6002504e-2
1.7710175e0 5.7916573e-1 2.6812836e-2 2.6812836e-2
1.7710175e0 6.2730062e-1 4.1631021e-2 4.1631021e-2
1.7710175e0 6.7943603e-1 6.0574924e-2 6.0574924e-2
1.7710175e0 7.3590445e-1 8.3393402e-2 8.3393402e-2
1.7710175e0 7.9706601e-1 1.0951683e-1 1.0951683e-1
1.7710175e0 8.6331074e-1 1.3815423e-1 1.3815423e-1
1.7710175e0 9.3506113e-1 1.6840667e-1 1.6840667e-1
1.7710175e0 1.0127747e0 1.9937163e-1 1.9937163e-1
1.7710175e0 1.0969472e0 2.3022331e-1 2.3022331e-1
1.7710175e0 1.1881153e0 2.6026373e-1 2.6026373e-1
1.7710175e0 1.2868604e0 2.8894642e-1 2.8894642e-1
1.7710175e0 1.3938123e0 3.1587871e-1 3.1587871e-1
1.7710175e0 1.509653e0 3.4080948e-1 3.4080948e-1
1.7710175e0 1.6351214e0 3.636086e-1 3.636086e-1
1.7710175e0 1.7710175e0 3.8424335e-1 3.8424335e-1
1.7710175e0 1.9182081e0 4.0275485e-1 4.0275485e-1
1.7710175e0 2.0776318e0 4.1923691e-1 4.1923691e-1
1.7710175e0 2.2503052e0 4.3381804e-1 4.3381804e-1
1.7710175e0 2.4373297e0 4.4664703e-1 4.4664703e-1
1.7710175e0 2.639898e0 4.5788183e-1 4.5788183e-1
1.7710175e0 2.8593018e0 4.6768145e-1 4.6768145e-1
1.7710175e0 3.0969405e0 4.7620027e-1 4.7620027e-1
1.7710175e0 3.3543295e0 4.8358429e-1 4.8358429e-1
1.7710175e0 3.6331102e0 4.8996892e-1 4.8996892e-1
1.7710175e0 3.9350607e0 4.9547783e-1 4.9547783e-1
1.7710175e0 4.2621064e0 5.0022261e-1 5.0022261e-1
1.7710175e0 4.6163332e0 5.0430302e-1 5.0430302e-1
1.7710175e0 5.0e0 5.0780752e-1 5.0780752e-1

1.9182081e0 1.0e-1 2.160188e-44 2.160188e-44
1.9182081e0 1.0831107e-1 5.5431127e-38 5.5431127e-38
1.9182081e0 1.1731288e-1 1.6111842e-32 1.6111842e-32
1.9182081e0 1.2706284e-1 7.3157084e-28 7.3157084e-28
1.9182081e0 1.3762313e-1 6.8245982e-24 6.8245982e-24
1.9182081e0 1.4906109e-1 1.6521016e-20 1.6521016e-20
1.9182081e0 1.6144966e-1 1.2664732e-17 1.2664732e-17
1.9182081e0 1.7486786e-1 3.6429709e-15 3.6429709e-15
1.9182081e0 1.8940126e-1 4.544018e-13 4.544018e-13
1.9182081e0 2.0514253e-1 2.7803644e-11 2.7803644e-11
1.9182081e0 2.2219208e-1 9.2702223e-10 9.2702223e-10
1.9182081e0 2.4065862e-1 1.84212e-8 1.84212e-8
1.9182081e0 2.6065994e-1 2.3548046e-7 2.3548046e-7
1.9182081e0 2.8232357e-1 2.0666922e-6 2.0666922e-6
1.9182081e0 3.0578769e-1 1.3163841e-5 1.3163841e-5
1.9182081e0 3.3120193e-1 6.3799958e-5 6.3799958e-5
1.9182081e0 3.5872836e-1 2.4496393e-4 2.4496393e-4
1.9182081e0 3.8854254e-1 7.7118103e-4 7.7118103e-4
1.9182081e0 4.2083459e-1 2.0497851e-3 2.0497851e-3
1.9182081e0 4.5581046e-1 4.7163442e-3 4.7163442e-3
1.9182081e0 4.936932e-1 9.5960906e-3 9.5960906e-3
1.9182081e0 5.347244e-1 1.7581535e-2 1.7581535e-2
1.9182081e0 5.7916573e-1 2.9458565e-2 2.9458565e-2
1.9182081e0 6.2730062e-1 4.573892e-2 4.573892e-2
1.9182081e0 6.7943603e-1 6.6552093e-2 6.6552093e-2
1.9182081e0 7.3590445e-1 9.1622161e-2 9.1622161e-2
1.9182081e0 7.9706601e-1 1.2032329e-1 1.2032329e-1
1.9182081e0 8.6331074e-1 1.5178646e-1 1.5178646e-1
1.9182081e0 9.3506113e-1 1.8502403e-1 1.8502403e-1
1.9182081e0 1.0127747e0 2.1904442e-1 2.1904442e-1
1.9182081e0 1.0969472e0 2.5294037e-1 2.5294037e-1
1.9182081e0 1.1881153e0 2.8594499e-1 2.8594499e-1
1.9182081e0 1.2868604e0 3.1745791e-1 3.1745791e-1
1.9182081e0 1.3938123e0 3.4704772e-1 3.4704772e-1
1.9182081e0 1.509653e0 3.744385e-1 3.744385e-1
1.9182081e0 1.6351214e0 3.9948731e-1 3.9948731e-1
1.9182081e0 1.7710175e0 4.2215817e-1 4.2215817e-1
1.9182081e0 1.9182081e0 4.4249627e-1 4.4249627e-1
1.9182081e0 2.0776318e0 4.6060469e-1 4.6060469e-1
1.9182081e0 2.2503052e0 4.766246e-1 4.766246e-1
1.9182081e0 2.4373297e0 4.9071947e-1 4.9071947e-1
1.9182081e0 2.639898e0 5.0306285e-1 5.0306285e-1
1.9182081e0 2.8593018e0 5.1382944e-1 5.1382944e-1
1.9182081e0 3.0969405e0 5.2318885e-1 5.2318885e-1
1.9182081e0 3.3543295e0 5.3130148e-1 5.3130148e-1
1.9182081e0 3.6331102e0 5.3831611e-1 5.3831611e-1
1.9182081e0 3.9350607e0 5.443686e-1 5.443686e-1
1.9182081e0 4.2621064e0 5.4958157e-1 5.4958157e-1
1.9182081e0 4.6163332e0 5.5406461e-1 5.5406461e-1
1.9182081e0 5.0e0 5.5791491e-1 5.5791491e-1

2.0776318e0 1.0e-1 2.3406098e-44 2.3406098e-44
2.0776318e0 1.0831107e-1 6.0060809e-38 6.0060809e-38
2.0776318e0 1.1731288e-1 1.7457525e-32 1.7457525e-32
2.0776318e0 1.2706284e-1 7.9267261e-28 7.9267261e-28
2.0776318e0 1.3762313e-1 7.3945978e-24 7.3945978e-24
2.0776318e0 1.4906109e-1 1.7900873e-20 1.7900873e-20
2.0776318e0 1.6144966e-1 1.3722507e-17 1.3722507e-17
2.0776318e0 1.7486786e-1 3.9472367e-15 3.9472367e-15
2.0776318e0 1.8940126e-1 4.9235405e-13 4.9235405e-13
2.0776318e0 2.0514253e-1 3.0125841e-11 3.0125841e-11
2.0776318e0 2.2219208e-1 1.0044484e-9 1.0044484e-9
2.0776318e0 2.4065862e-1 1.9959763e-8 1.9959763e-8
2.0776318e0 2.6065994e-1 2.5514811e-7 2.5514811e-7
2.0776318e0 2.8232357e-1 2.2393051e-6 2.2393051e-6
2.0776318e0 3.0578769e-1 1.4263302e-5 1.4263302e-5
2.0776318e0 3.3120193e-1 6.9128616e-5 6.9128616e-5
2.0776318e0 3.5872836e-1 2.6542364e-4 2.6542364e-4
2.0776318e0 3.8854254e-1 8.355911e-4 8.355911e-4
2.0776318e0 4.2083459e-1 2.2209859e-3 2.2209859e-3
2.0776318e0 4.5581046e-1 5.1102596e-3 5.1102596e-3
2.0776318e0 4.936932e-1 1.0397569e-2 1.0397569e-2
2.0776318e0 5.347244e-1 1.9049969e-2 1.9049969e-2
2.0776318e0 5.7916573e-1 3.1918984e-2 3.1918984e-2
2.0776318e0 6.2730062e-1 4.9559096e-2 4.9559096e-2
2.0776318e0 6.7943603e-1 7.2110613e-2 7.2110613e-2
2.0776318e0 7.3590445e-1 9.9274567e-2 9.9274567e-2
2.0776318e0 7.9706601e-1 1.3037285e-1 1.3037285e-1
2.0776318e0 8.6331074e-1 1.6446387e-1 1.6446387e-1
2.0776318e0 9.3506113e-1 2.0047749e-1 2.0047749e-1
2.0776318e0 1.0127747e0 2.3733931e-1 2.3733931e-1
2.0776318e0 1.0969472e0 2.7406628e-1 2.7406628e-1
2.0776318e0 1.1881153e0 3.098275e-1 3.098275e-1
2.0776318e0 1.2868604e0 3.4397242e-1 3.4397242e-1
2.0776318e0 1.3938123e0 3.7603361e-1 3.7603361e-1
2.0776318e0 1.509653e0 4.0571211e-1 4.0571211e-1
2.0776318e0 1.6351214e0 4.3285303e-1 4.3285303e-1
2.0776318e0 1.7710175e0 4.5741738e-1 4.5741738e-1
2.0776318e0 1.9182081e0 4.7945416e-1 4.7945416e-1
2.0776318e0 2.0776318e0 4.9907501e-1 4.9907501e-1
2.0776318e0 2.2503052e0 5.1643292e-1 5.1643292e-1
2.0776318e0 2.4373297e0 5.3170502e-1 5.3170502e-1
2.0776318e0 2.639898e0 5.4507933e-1 5.4507933e-1
2.0776318e0 2.8593018e0 5.5674516e-1 5.5674516e-1
2.0776318e0 3.0969405e0 5.6688628e-1 5.6688628e-1
2.0776318e0 3.3543295e0 5.7567649e-1 5.7567649e-1
2.0776318e0 3.6331102e0 5.8327699e-1 5.8327699e-1
2.0776318e0 3.9350607e0 5.8983499e-1 5.8983499e-1
2.0776318e0 4.2621064e0 5.9548336e-1 5.9548336e-1
2.0776318e0 4.6163332e0 6.0034083e-1 6.0034083e-1
2.0776318e0 5.0e0 6.0451271e-1 6.0451271e-1

2.2503052e0 1.0e-1 2.5062548e-44 2.5062548e-44
2.2503052e0 1.0831107e-1 6.4311314e-38 6.4311314e-38
2.2503052e0 1.1731288e-1 1.8692994e-32 1.8692994e-32
2.2503052e0 1.2706284e-1 8.4877006e-28 8.4877006e-28
2.2503052e0 1.3762313e-1 7.9179136e-24 7.9179136e-24
2.2503052e0 1.4906109e-1 1.9167719e-20 1.9167719e-20
2.2503052e0 1.6144966e-1 1.4693649e-17 1.4693649e-17
2.2503052e0 1.7486786e-1 4.2265827e-15 4.2265827e-15
2.2503052e0 1.8940126e-1 5.2719795e-13 5.2719795e-13
2.2503052e0 2.0514253e-1 3.2257847e-11 3.2257847e-11
2.2503052e0 2.2219208e-1 1.0755332e-9 1.0755332e-9
2.2503052e0 2.4065862e-1 2.1372316e-8 2.1372316e-8
2.2503052e0 2.6065994e-1 2.7320494e-7 2.7320494e-7
2.2503052e0 2.8232357e-1 2.3977807e-6 2.3977807e-6
2.2503052e0 3.0578769e-1 1.5272716e-5 1.5272716e-5
2.2503052e0 3.3120193e-1 7.4020849e-5 7.4020849e-5
2.2503052e0 3.5872836e-1 2.8420768e-4 2.8420768e-4
2.2503052e0 3.8854254e-1 8.9472589e-4 8.9472589e-4
2.2503052e0 4.2083459e-1 2.3781651e-3 2.3781651e-3
2.2503052e0 4.5581046e-1 5.4719128e-3 5.4719128e-3
2.2503052e0 4.936932e-1 1.1133405e-2 1.1133405e-2
2.2503052e0 5.347244e-1 2.0398135e-2 2.0398135e-2
2.2503052e0 5.7916573e-1 3.4177891e-2 3.4177891e-2
2.2503052e0 6.2730062e-1 5.3066394e-2 5.3066394e-2
2.2503052e0 6.7943603e-1 7.7213882e-2 7.7213882e-2
2.2503052e0 7.3590445e-1 1.0630023e-1 1.0630023e-1
2.2503052e0 7.9706601e-1 1.3959934e-1 1.3959934e-1
2.2503052e0 8.6331074e-1 1.7610298e-1 1.7610298e-1
2.2503052e0 9.3506113e-1 2.1466528e-1 2.1466528e-1
2.2503052e0 1.0127747e0 2.5413581e-1 2.5413581e-1
2.2503052e0 1.0969472e0 2.9346196e-1 2.9346196e-1
2.2503052e0 1.1881153e0 3.3175399e-1 3.3175399e-1
2.2503052e0 1.2868604e0 3.6831535e-1 3.6831535e-1
2.2503052e0 1.3938123e0 4.0264552e-1 4.0264552e-1
2.2503052e0 1.509653e0 4.3442436e-1 4.3442436e-1
2.2503052e0 1.6351214e0 4.6348604e-1 4.6348604e-1
2.2503052e0 1.7710175e0 4.8978882e-1 4.8978882e-1
2.2503052e0 1.9182081e0 5.1338513e-1 5.1338513e-1
2.2503052e0 2.0776318e0 5.3439455e-1 5.3439455e-1
2.2503052e0 2.2503052e0 5.5298089e-1 5.5298089e-1
2.2503052e0 2.4373297e0 5.6933379e-1 5.6933379e-1
2.2503052e0 2.639898e0 5.836546e-1 5.836546e-1
2.2503052e0 2.8593018e0 5.9614602e-1 5.9614602e-1
2.2503052e0 3.0969405e0 6.0700483e-1 6.0700483e-1
2.2503052e0 3.3543295e0 6.1641713e-1 6.1641713e-1
2.2503052e0 3.6331102e0 6.2455551e-1 6.2455551e-1
2.2503052e0 3.9350607e0 6.3157762e-1 6.3157762e-1
2.2503052e0 4.2621064e0 6.3762572e-1 6.3762572e-1
2.2503052e0 4.6163332e0 6.4282695e-1 6.4282695e-1
2.2503052e0 5.0e0 6.4729408e-1 6.4729408e-1

2.4373297e0 1.0e-1 2.6566779e-44 2.6566779e-44
2.4373297e0 1.0831107e-1 6.8171218e-38 6.8171218e-38
2.4373297e0 1.1731288e-1 1.981493e-32 1.981493e-32
2.4373297e0 1.2706284e-1 8.9971244e-28 8.9971244e-28
2.4373297e0 1.3762313e-1 8.3931393e-24 8.3931393e-24
2.4373297e0 1.4906109e-1 2.0318147e-20 2.0318147e-20
2.4373297e0 1.6144966e-1 1.5575548e-17 1.5575548e-17
2.4373297e0 1.7486786e-1 4.4802582e-15 4.4802582e-15
2.4373297e0 1.8940126e-1 5.5883988e-13 5.5883988e-13
2.4373297e0 2.0514253e-1 3.4193933e-11 3.4193933e-11
2.4373297e0 2.2219208e-1 1.1400857e-9 1.1400857e-9
2.4373297e0 2.4065862e-1 2.2655062e-8 2.2655062e-8
2.4373297e0 2.6065994e-1 2.8960245e-7 2.8960245e-7
2.4373297e0 2.8232357e-1 2.5416933e-6 2.5416933e-6
2.4373297e0 3.0578769e-1 1.618937e-5 1.618937e-5
2.4373297e0 3.3120193e-1 7.846351e-5 7.846351e-5
2.4373297e0 3.5872836e-1 3.0126556e-4 3.0126556e-4
2.4373297e0 3.8854254e-1 9.484265e-4 9.484265e-4
2.4373297e0 4.2083459e-1 2.5209003e-3 2.5209003e-3
2.4373297e0 4.5581046e-1 5.8003318e-3 5.8003318e-3
2.4373297e0 4.936932e-1 1.1801621e-2 1.1801621e-2
2.4373297e0 5.347244e-1 2.1622412e-2 2.1622412e-2
2.4373297e0 5.7916573e-1 3.6229215e-2 3.6229215e-2
2.4373297e0 6.2730062e-1 5.6251389e-2 5.6251389e-2
2.4373297e0 6.7943603e-1 8.1848187e-2 8.1848187e-2
2.4373297e0 7.3590445e-1 1.1268027e-1 1.1268027e-1
2.4373297e0 7.9706601e-1 1.4797796e-1 1.4797796e-1
2.4373297e0 8.6331074e-1 1.8667251e-1 1.8667251e-1
2.4373297e0 9.3506113e-1 2.2754929e-1 2.2754929e-1
2.4373297e0 1.0127747e0 2.693888e-1 2.693888e-1
2.4373297e0 1.0969472e0 3.1107527e-1 3.1107527e-1
2.4373297e0 1.1881153e0 3.5166555e-1 3.5166555e-1
2.4373297e0 1.2868604e0 3.9042129e-1 3.9042129e-1
2.4373297e0 1.3938123e0 4.2681192e-1 4.2681192e-1
2.4373297e0 1.509653e0 4.604981e-1 4.604981e-1
2.4373297e0 1.6351214e0 4.9130404e-1 4.9130404e-1
2.4373297e0 1.7710175e0 5.1918548e-1 5.1918548e-1
2.4373297e0 1.9182081e0 5.4419802e-1 5.4419802e-1
2.4373297e0 2.0776318e0 5.6646841e-1 5.6646841e-1
2.4373297e0 2.2503052e0 5.8617028e-1 5.8617028e-1
2.4373297e0 2.4373297e0 6.0350466e-1 6.0350466e-1
2.4373297e0 2.639898e0 6.18685e-1 6.18685e-1
2.4373297e0 2.8593018e0 6.3192615e-1 6.3192615e-1
2.4373297e0 3.0969405e0 6.4343669e-1 6.4343669e-1
2.4373297e0 3.3543295e0 6.534139e-1 6.534139e-1
2.4373297e0 3.6331102e0 6.6204075e-1 6.6204075e-1
2.4373297e0 3.9350607e0 6.6948432e-1 6.6948432e-1
2.4373297e0 4.2621064e0 6.7589542e-1 6.7589542e-1
2.4373297e0 4.6163332e0 6.8140882e-1 6.8140882e-1
2.4373297e0 5.0e0 6.8614406e-1 6.8614406e-1

2.639898e0 1.0e-1 2.792009e-44 2.792009e-44
2.639898e0 1.0831107e-1 7.1643858e-38 7.1643858e-38
2.639898e0 1.1731288e-1 2.0824302e-32 2.0824302e-32
2.639898e0 1.2706284e-1 9.4554377e-28 9.4554377e-28
2.639898e0 1.3762313e-1 8.8206856e-24 8.8206856e-24
2.639898e0 1.4906109e-1 2.1353153e-20 2.1353153e-20
2.639898e0 1.6144966e-1 1.6368966e-17 1.6368966e-17
2.639898e0 1.7486786e-1 4.7084825e-15 4.7084825e-15
2.639898e0 1.8940126e-1 5.8730717e-13 5.8730717e-13
2.639898e0 2.0514253e-1 3.5935771e-11 3.5935771e-11
2.639898e0 2.2219208e-1 1.1981616e-9 1.1981616e-9
2.639898e0 2.4065862e-1 2.380911e-8 2.380911e-8
2.639898e0 2.6065994e-1 3.0435479e-7 3.0435479e-7
2.639898e0 2.8232357e-1 2.6711671e-6 2.6711671e-6
2.639898e0 3.0578769e-1 1.7014057e-5 1.7014057e-5
2.639898e0 3.3120193e-1 8.246044e-5 8.246044e-5
2.639898e0 3.5872836e-1 3.1661202e-4 3.1661202e-4
2.639898e0 3.8854254e-1 9.9673932e-4 9.9673932e-4
2.639898e0 4.2083459e-1 2.649315e-3 2.649315e-3
2.639898e0 4.5581046e-1 6.0958006e-3 6.0958006e-3
2.639898e0 4.936932e-1 1.2402796e-2 1.2402796e-2
2.639898e0 5.347244e-1 2.2723857e-2 2.2723857e-2
2.639898e0 5.7916573e-1 3.8074731e-2 3.8074731e-2
2.639898e0 6.2730062e-1 5.9116833e-2 5.9116833e-2
2.639898e0 6.7943603e-1 8.6017532e-2 8.6017532e-2
2.639898e0 7.3590445e-1 1.184202e-1 1.184202e-1
2.639898e0 7.9706601e-1 1.5551595e-1 1.5551595e-1
2.639898e0 8.6331074e-1 1.9618161e-1 1.9618161e-1
2.639898e0 9.3506113e-1 2.3914065e-1 2.3914065e-1
2.639898e0 1.0127747e0 2.8311146e-1 2.8311146e-1
2.639898e0 1.0969472e0 3.2692144e-1 3.2692144e-1
2.639898e0 1.1881153e0 3.6957939e-1 3.6957939e-1
2.639898e0 1.2868604e0 4.1030934e-1 4.1030934e-1
2.639898e0 1.3938123e0 4.4855371e-1 4.4855371e-1
2.639898e0 1.509653e0 4.8395587e-1 4.8395587e-1
2.639898e0 1.6351214e0 5.1633105e-1 5.1633105e-1
2.639898e0 1.7710175e0 5.4563278e-1 5.4563278e-1
2.639898e0 1.9182081e0 5.7191946e-1 5.7191946e-1
2.639898e0 2.0776318e0 5.953243e-1 5.953243e-1
2.639898e0 2.2503052e0 6.1602978e-1 6.1602978e-1
2.639898e0 2.4373297e0 6.3424718e-1 6.3424718e-1
2.639898e0 2.639898e0 6.502008e-1 6.502008e-1
2.639898e0 2.8593018e0 6.6411645e-1 6.6411645e-1
2.639898e0 3.0969405e0 6.7621334e-1 6.7621334e-1
2.639898e0 3.3543295e0 6.8669879e-1 6.8669879e-1
2.639898e0 3.6331102e0 6.9576509e-1 6.9576509e-1
2.639898e0 3.9350607e0 7.0358784e-1 7.0358784e-1
2.639898e0 4.2621064e0 7.1032552e-1 7.1032552e-1
2.639898e0 4.6163332e0 7.1611977e-1 7.1611977e-1
2.639898e0 5.0e0 7.2109622e-1 7.2109622e-1

2.8593018e0 1.0e-1 2.9127974e-44 2.9127974e-44
2.8593018e0 1.0831107e-1 7.474333e-38 7.474333e-38
2.8593018e0 1.1731288e-1 2.1725207e-32 2.1725207e-32
2.8593018e0 1.2706284e-1 9.8645008e-28 9.8645008e-28
2.8593018e0 1.3762313e-1 9.2022879e-24 9.2022879e-24
2.8593018e0 1.4906109e-1 2.2276937e-20 2.2276937e-20
2.8593018e0 1.6144966e-1 1.7077124e-17 1.7077124e-17
2.8593018e0 1.7486786e-1 4.9121818e-15 4.9121818e-15
2.8593018e0 1.8940126e-1 6.1271537e-13 6.1271537e-13
2.8593018e0 2.0514253e-1 3.7490432e-11 3.7490432e-11
2.8593018e0 2.2219208e-1 1.2499967e-9 1.2499967e-9
2.8593018e0 2.4065862e-1 2.4839145e-8 2.4839145e-8
2.8593018e0 2.6065994e-1 3.1752185e-7 3.1752185e-7
2.8593018e0 2.8232357e-1 2.7867276e-6 2.7867276e-6
2.8593018e0 3.0578769e-1 1.7750122e-5 1.7750122e-5
2.8593018e0 3.3120193e-1 8.602786e-5 8.602786e-5
2.8593018e0 3.5872836e-1 3.3030935e-4 3.3030935e-4
2.8593018e0 3.8854254e-1 1.0398605e-3 1.0398605e-3
2.8593018e0 4.2083459e-1 2.7639302e-3 2.7639302e-3
2.8593018e0 4.5581046e-1 6.3595183e-3 6.3595183e-3
2.8593018e0 4.936932e-1 1.2939368e-2 1.2939368e-2
2.8593018e0 5.347244e-1 2.3706941e-2 2.3706941e-2
2.8593018e0 5.7916573e-1 3.9721928e-2 3.9721928e-2
2.8593018e0 6.2730062e-1 6.1674358e-2 6.1674358e-2
2.8593018e0 6.7943603e-1 8.973884e-2 8.973884e-2
2.8593018e0 7.3590445e-1 1.2354332e-1 1.2354332e-1
2.8593018e0 7.9706601e-1 1.6224392e-1 1.6224392e-1
2.8593018e0 8.6331074e-1 2.0466886e-1 2.0466886e-1
2.8593018e0 9.3506113e-1 2.494864e-1 2.494864e-1
2.8593018e0 1.0127747e0 2.9535949e-1 2.9535949e-1
2.8593018e0 1.0969472e0 3.4106478e-1 3.4106478e-1
2.8593018e0 1.1881153e0 3.8556821e-1 3.8556821e-1
2.8593018e0 1.2868604e0 4.2806023e-1 4.2806023e-1
2.8593018e0 1.3938123e0 4.6795913e-1 4.6795913e-1
2.8593018e0 1.509653e0 5.0489286e-1 5.0489286e-1
2.8593018e0 1.6351214e0 5.3866867e-1 5.3866867e-1
2.8593018e0 1.7710175e0 5.6923806e-1 5.6923806e-1
2.8593018e0 1.9182081e0 5.9666195e-1 5.9666195e-1
2.8593018e0 2.0776318e0 6.2107934e-1 6.2107934e-1
2.8593018e0 2.2503052e0 6.4268059e-1 6.4268059e-1
2.8593018e0 2.4373297e0 6.6168611e-1 6.6168611e-1
2.8593018e0 2.639898e0 6.7832992e-1 6.7832992e-1
2.8593018e0 2.8593018e0 6.9284759e-1 6.9284759e-1
2.8593018e0 3.0969405e0 7.0546782e-1 7.0546782e-1
2.8593018e0 3.3543295e0 7.1640689e-1 7.1640689e-1
2.8593018e0 3.6331102e0 7.2586542e-1 7.2586542e-1
2.8593018e0 3.9350607e0 7.3402659e-1 7.3402659e-1
2.8593018e0 4.2621064e0 7.4105576e-1 7.4105576e-1
2.8593018e0 4.6163332e0 7.4710069e-1 7.4710069e-1
2.8593018e0 5.0e0 7.5229244e-1 7.5229244e-1

3.0969405e0 1.0e-1 3.0198771e-44 3.0198771e-44
3.0969405e0 1.0831107e-1 7.7491029e-38 7.7491029e-38
3.0969405e0 1.1731288e-1 2.2523865e-32 2.2523865e-32
3.0969405e0 1.2706284e-1 1.0227138e-27 1.0227138e-27
3.0969405e0 1.3762313e-1 9.5405806e-24 9.5405806e-24
3.0969405e0 1.4906109e-1 2.3095878e-20 2.3095878e-20
3.0969405e0 1.6144966e-1 1.770491e-17 1.770491e-17
3.0969405e0 1.7486786e-1 5.0927624e-15 5.0927624e-15
3.0969405e0 1.8940126e-1 6.3523989e-13 6.3523989e-13
3.0969405e0 2.0514253e-1 3.8868648e-11 3.8868648e-11
3.0969405e0 2.2219208e-1 1.2959489e-9 1.2959489e-9
3.0969405e0 2.4065862e-1 2.5752276e-8 2.5752276e-8
3.0969405e0 2.6065994e-1 3.2919452e-7 3.2919452e-7
3.0969405e0 2.8232357e-1 2.8891728e-6 2.8891728e-6
3.0969405e0 3.0578769e-1 1.8402649e-5 1.8402649e-5
3.0969405e0 3.3120193e-1 8.9190399e-5 8.9190399e-5
3.0969405e0 3.5872836e-1 3.4245212e-4 3.4245212e-4
3.0969405e0 3.8854254e-1 1.0780876e-3 1.0780876e-3
3.0969405e0 4.2083459e-1 2.8655372e-3 2.8655372e-3
3.0969405e0 4.5581046e-1 6.5933057e-3 6.5933057e-3
3.0969405e0 4.936932e-1 1.3415043e-2 1.3415043e-2
3.0969405e0 5.347244e-1 2.4578451e-2 2.4578451e-2
3.0969405e0 5.7916573e-1 4.1182177e-2 4.1182177e-2
3.0969405e0 6.2730062e-1 6.3941618e-2 6.3941618e-2
3.0969405e0 6.7943603e-1 9.3037801e-2 9.3037801e-2
3.0969405e0 7.3590445e-1 1.2808499e-1 1.2808499e-1
3.0969405e0 7.9706601e-1 1.6820829e-1 1.6820829e-1
3.0969405e0 8.6331074e-1 2.1219285e-1 2.1219285e-1
3.0969405e0 9.3506113e-1 2.5865797e-1 2.5865797e-1
3.0969405e0 1.0127747e0 3.0621744e-1 3.0621744e-1
3.0969405e0 1.0969472e0 3.5360293e-1 3.5360293e-1
3.0969405e0 1.1881153e0 3.9974239e-1 3.9974239e-1
3.0969405e0 1.2868604e0 4.437965e-1 4.437965e-1
3.0969405e0 1.3938123e0 4.8516216e-1 4.8516216e-1
3.0969405e0 1.509653e0 5.2345363e-1 5.2345363e-1
3.0969405e0 1.6351214e0 5.584711e-1 5.584711e-1
3.0969405e0 1.7710175e0 5.9016427e-1 5.9016427e-1
3.0969405e0 1.9182081e0 6.1859632e-1 6.1859632e-1
3.0969405e0 2.0776318e0 6.4391133e-1 6.4391133e-1
3.0969405e0 2.2503052e0 6.6630668e-1 6.6630668e-1
3.0969405e0 2.4373297e0 6.8601088e-1 6.8601088e-1
3.0969405e0 2.639898e0 7.0326655e-1 7.0326655e-1
3.0969405e0 2.8593018e0 7.1831792e-1 7.1831792e-1
3.0969405e0 3.0969405e0 7.3140208e-1 7.3140208e-1
3.0969405e0 3.3543295e0 7.427433e-1 7.427433e-1
3.0969405e0 3.6331102e0 7.5254954e-1 7.5254954e-1
3.0969405e0 3.9350607e0 7.6101073e-1 7.6101073e-1
3.0969405e0 4.2621064e0 7.6829831e-1 7.6829831e-1
3.0969405e0 4.6163332e0 7.7456546e-1 7.7456546e-1
3.0969405e0 5.0e0 7.7994806e-1 7.7994806e-1

3.3543295e0 1.0e-1 3.1142565e-44 3.1142565e-44
3.3543295e0 1.0831107e-1 7.9912834e-38 7.9912834e-38
3.3543295e0 1.1731288e-1 2.3227797e-32 2.3227797e-32
3.3543295e0 1.2706284e-1 1.0546763e-27 1.0546763e-27
3.3543295e0 1.3762313e-1 9.8387496e-24 9.8387496e-24
3.3543295e0 1.4906109e-1 2.3817686e-20 2.3817686e-20
3.3543295e0 1.6144966e-1 1.8258236e-17 1.8258236e-17
3.3543295e0 1.7486786e-1 5.2519251e-15 5.2519251e-15
3.3543295e0 1.8940126e-1 6.5509286e-13 6.5509286e-13
3.3543295e0 2.0514253e-1 4.0083398e-11 4.0083398e-11
3.3543295e0 2.2219208e-1 1.3364508e-9 1.3364508e-9
3.3543295e0 2.4065862e-1 2.6557105e-8 2.6557105e-8
3.3543295e0 2.6065994e-1 3.3948274e-7 3.3948274e-7
3.3543295e0 2.8232357e-1 2.9794672e-6 2.9794672e-6
3.3543295e0 3.0578769e-1 1.8977781e-5 1.8977781e-5
3.3543295e0 3.3120193e-1 9.1977841e-5 9.1977841e-5
3.3543295e0 3.5872836e-1 3.5315467e-4 3.5315467e-4
3.3543295e0 3.8854254e-1 1.1117808e-3 1.1117808e-3
3.3543295e0 4.2083459e-1 2.955093e-3 2.955093e-3
3.3543295e0 4.5581046e-1 6.7993644e-3 6.7993644e-3
3.3543295e0 4.936932e-1 1.3834299e-2 1.3834299e-2
3.3543295e0 5.347244e-1 2.5346594e-2 2.5346594e-2
3.3543295e0 5.7916573e-1 4.2469232e-2 4.2469232e-2
3.3543295e0 6.2730062e-1 6.5939967e-2 6.5939967e-2
3.3543295e0 6.7943603e-1 9.5945485e-2 9.5945485e-2
3.3543295e0 7.3590445e-1 1.32088e-1 1.32088e-1
3.3543295e0 7.9706601e-1 1.7346526e-1 1.7346526e-1
3.3543295e0 8.6331074e-1 2.1882445e-1 2.1882445e-1
3.3543295e0 9.3506113e-1 2.6674173e-1 2.6674173e-1
3.3543295e0 1.0127747e0 3.1578756e-1 3.1578756e-1
3.3543295e0 1.0969472e0 3.6465398e-1 3.6465398e-1
3.3543295e0 1.1881153e0 4.1223542e-1 4.1223542e-1
3.3543295e0 1.2868604e0 4.5766634e-1 4.5766634e-1
3.3543295e0 1.3938123e0 5.0032479e-1 5.0032479e-1
3.3543295e0 1.509653e0 5.3981298e-1 5.3981298e-1
3.3543295e0 1.6351214e0 5.7592484e-1 5.7592484e-1
3.3543295e0 1.7710175e0 6.0860851e-1 6.0860851e-1
3.3543295e0 1.9182081e0 6.3792914e-1 6.3792914e-1
3.3543295e0 2.0776318e0 6.6403531e-1 6.6403531e-1
3.3543295e0 2.2503052e0 6.8713057e-1 6.8713057e-1
3.3543295e0 2.4373297e0 7.0745058e-1 7.0745058e-1
3.3543295e0 2.639898e0 7.2524554e-1 7.2524554e-1
3.3543295e0 2.8593018e0 7.407673e-1 7.407673e-1
3.3543295e0 3.0969405e0 7.5426038e-1 7.5426038e-1
3.3543295e0 3.3543295e0 7.6595604e-1 7.6595604e-1
3.3543295e0 3.6331102e0 7.7606875e-1 7.7606875e-1
3.3543295e0 3.9350607e0 7.8479438e-1 7.8479438e-1
3.3543295e0 4.2621064e0 7.9230971e-1 7.9230971e-1
3.3543295e0 4.6163332e0 7.9877273e-1 7.9877273e-1
3.3543295e0 5.0e0 8.0432355e-1 8.0432355e-1

3.6331102e0 1.0e-1 3.1970327e-44 3.1970327e-44
3.6331102e0 1.0831107e-1 8.2036898e-38 8.2036898e-38
3.6331102e0 1.1731288e-1 2.3845186e-32 2.3845186e-32
3.6331102e0 1.2706284e-1 1.0827094e-27 1.0827094e-27
3.6331102e0 1.3762313e-1 1.0100261e-23 1.0100261e-23
3.6331102e0 1.4906109e-1 2.4450755e-20 2.4450755e-20
3.6331102e0 1.6144966e-1 1.8743536e-17 1.8743536e-17
3.6331102e0 1.7486786e-1 5.39152e-15 5.39152e-15
3.6331102e0 1.8940126e-1 6.7250507e-13 6.7250507e-13
3.6331102e0 2.0514253e-1 4.1148805e-11 4.1148805e-11
3.6331102e0 2.2219208e-1 1.3719733e-9 1.3719733e-9
3.6331102e0 2.4065862e-1 2.7262986e-8 2.7262986e-8
3.6331102e0 2.6065994e-1 3.4850611e-7 3.4850611e-7
3.6331102e0 2.8232357e-1 3.0586608e-6 3.0586608e-6
3.6331102e0 3.0578769e-1 1.9482206e-5 1.9482206e-5
3.6331102e0 3.3120193e-1 9.442259e-5 9.442259e-5
3.6331102e0 3.5872836e-1 3.6254144e-4 3.6254144e-4
3.6331102e0 3.8854254e-1 1.1413316e-3 1.1413316e-3
3.6331102e0 4.2083459e-1 3.0336387e-3 3.0336387e-3
3.6331102e0 4.5581046e-1 6.9800899e-3 6.9800899e-3
3.6331102e0 4.936932e-1 1.4202011e-2 1.4202011e-2
3.6331102e0 5.347244e-1 2.6020301e-2 2.6020301e-2
3.6331102e0 5.7916573e-1 4.3598054e-2 4.3598054e-2
3.6331102e0 6.2730062e-1 6.7692636e-2 6.7692636e-2
3.6331102e0 6.7943603e-1 9.8495693e-2 9.8495693e-2
3.6331102e0 7.3590445e-1 1.3559886e-1 1.3559886e-1
3.6331102e0 7.9706601e-1 1.7807593e-1 1.7807593e-1
3.6331102e0 8.6331074e-1 2.2464076e-1 2.2464076e-1
3.6331102e0 9.3506113e-1 2.7383166e-1 2.7383166e-1
3.6331102e0 1.0127747e0 3.2418112e-1 3.2418112e-1
3.6331102e0 1.0969472e0 3.743464e-1 3.743464e-1
3.6331102e0 1.1881153e0 4.2319254e-1 4.2319254e-1
3.6331102e0 1.2868604e0 4.69831e-1 4.69831e-1
3.6331102e0 1.3938123e0 5.136233e-1 5.136233e-1
3.6331102e0 1.509653e0 5.5416108e-1 5.5416108e-1
3.6331102e0 1.6351214e0 5.9123278e-1 5.9123278e-1
3.6331102e0 1.7710175e0 6.2478517e-1 6.2478517e-1
3.6331102e0 1.9182081e0 6.5488514e-1 6.5488514e-1
3.6331102e0 2.0776318e0 6.8168521e-1 6.8168521e-1
3.6331102e0 2.2503052e0 7.0539434e-1 7.0539434e-1
3.6331102e0 2.4373297e0 7.2625445e-1 7.2625445e-1
3.6331102e0 2.639898e0 7.4452239e-1 7.4452239e-1
3.6331102e0 2.8593018e0 7.6045672e-1 7.6045672e-1
3.6331102e0 3.0969405e0 7.7430844e-1 7.7430844e-1
3.6331102e0 3.3543295e0 7.8631497e-1 7.8631497e-1
3.6331102e0 3.6331102e0 7.9669647e-1 7.9669647e-1
3.6331102e0 3.9350607e0 8.0565403e-1 8.0565403e-1
3.6331102e0 4.2621064e0 8.1336911e-1 8.1336911e-1
3.6331102e0 4.6163332e0 8.2000392e-1 8.2000392e-1
3.6331102e0 5.0e0 8.2570228e-1 8.2570228e-1

3.9350607e0 1.0e-1 3.2693277e-44 3.2693277e-44
3.9350607e0 1.0831107e-1 8.3892012e-38 8.3892012e-38
3.9350607e0 1.1731288e-1 2.4384401e-32 2.4384401e-32
3.9350607e0 1.2706284e-1 1.1071929e-27 1.1071929e-27
3.9350607e0 1.3762313e-1 1.032866e-23 1.032866e-23
3.9350607e0 1.4906109e-1 2.5003664e-20 2.5003664e-20
3.9350607e0 1.6144966e-1 1.9167386e-17 1.9167386e-17
3.9350607e0 1.7486786e-1 5.5134393e-15 5.5134393e-15
3.9350607e0 1.8940126e-1 6.8771254e-13 6.8771254e-13
3.9350607e0 2.0514253e-1 4.207931e-11 4.207931e-11
3.9350607e0 2.2219208e-1 1.402998e-9 1.402998e-9
3.9350607e0 2.4065862e-1 2.7879489e-8 2.7879489e-8
3.9350607e0 2.6065994e-1 3.5638694e-7 3.5638694e-7
3.9350607e0 2.8232357e-1 3.1278268e-6 3.1278268e-6
3.9350607e0 3.0578769e-1 1.9922761e-5 1.9922761e-5
3.9350607e0 3.3120193e-1 9.6557784e-5 9.6557784e-5
3.9350607e0 3.5872836e-1 3.7073965e-4 3.7073965e-4
3.9350607e0 3.8854254e-1 1.1671408e-3 1.1671408e-3
3.9350607e0 4.2083459e-1 3.1022388e-3 3.1022388e-3
3.9350607e0 4.5581046e-1 7.1379318e-3 7.1379318e-3
3.9350607e0 4.936932e-1 1.4523164e-2 1.4523164e-2
3.9350607e0 5.347244e-1 2.6608702e-2 2.6608702e-2
3.9350607e0 5.7916573e-1 4.4583944e-2 4.4583944e-2
3.9350607e0 6.2730062e-1 6.922338e-2 6.922338e-2
3.9350607e0 6.7943603e-1 1.0072299e-1 1.0072299e-1
3.9350607e0 7.3590445e-1 1.3866518e-1 1.3866518e-1
3.9350607e0 7.9706601e-1 1.8210278e-1 1.8210278e-1
3.9350607e0 8.6331074e-1 2.2972059e-1 2.2972059e-1
3.9350607e0 9.3506113e-1 2.8002386e-1 2.8002386e-1
3.9350607e0 1.0127747e0 3.3151188e-1 3.3151188e-1
3.9350607e0 1.0969472e0 3.8281156e-1 3.8281156e-1
3.9350607e0 1.1881153e0 4.3276227e-1 4.3276227e-1
3.9350607e0 1.2868604e0 4.8045537e-1 4.8045537e-1
3.9350607e0 1.3938123e0 5.2523795e-1 5.2523795e-1
3.9350607e0 1.509653e0 5.6669241e-1 5.6669241e-1
3.9350607e0 1.6351214e0 6.0460243e-1 6.0460243e-1
3.9350607e0 1.7710175e0 6.3891354e-1 6.3891354e-1
3.9350607e0 1.9182081e0 6.6969416e-1 6.6969416e-1
3.9350607e0 2.0776318e0 6.9710027e-1 6.9710027e-1
3.9350607e0 2.2503052e0 7.2134554e-1 7.2134554e-1
3.9350607e0 2.4373297e0 7.4267736e-1 7.4267736e-1
3.9350607e0 2.639898e0 7.613584e-1 7.613584e-1
3.9350607e0 2.8593018e0 7.7765305e-1 7.7765305e-1
3.9350607e0 3.0969405e0 7.91818e-1 7.91818e-1
3.9350607e0 3.3543295e0 8.0409604e-1 8.0409604e-1
3.9350607e0 3.6331102e0 8.147123e-1 8.147123e-1
3.9350607e0 3.9350607e0 8.2387242e-1 8.2387242e-1
3.9350607e0 4.2621064e0 8.3176196e-1 8.3176196e-1
3.9350607e0 4.6163332e0 8.385468e-1 8.385468e-1
3.9350607e0 5.0e0 8.4437402e-1 8.4437402e-1

4.2621064e0 1.0e-1 3.3322428e-44 3.3322428e-44
4.2621064e0 1.0831107e-1 8.5506434e-38 8.5506434e-38
4.2621064e0 1.1731288e-1 2.4853656e-32 2.4853656e-32
4.2621064e0 1.2706284e-1 1.1284997e-27 1.1284997e-27
4.2621064e0 1.3762313e-1 1.0527425e-23 1.0527425e-23
4.2621064e0 1.4906109e-1 2.5484836e-20 2.5484836e-20
4.2621064e0 1.6144966e-1 1.9536245e-17 1.9536245e-17
4.2621064e0 1.7486786e-1 5.6195402e-15 5.6195402e-15
4.2621064e0 1.8940126e-1 7.0094691e-13 7.0094691e-13
4.2621064e0 2.0514253e-1 4.2889087e-11 4.2889087e-11
4.2621064e0 2.2219208e-1 1.4299973e-9 1.4299973e-9
4.2621064e0 2.4065862e-1 2.8416003e-8 2.8416003e-8
4.2621064e0 2.6065994e-1 3.6324527e-7 3.6324527e-7
4.2621064e0 2.8232357e-1 3.1880188e-6 3.1880188e-6
4.2621064e0 3.0578769e-1 2.0306155e-5 2.0306155e-5
4.2621064e0 3.3120193e-1 9.8415947e-5 9.8415947e-5
4.2621064e0 3.5872836e-1 3.7787418e-4 3.7787418e-4
4.2621064e0 3.8854254e-1 1.1896013e-3 1.1896013e-3
4.2621064e0 4.2083459e-1 3.1619385e-3 3.1619385e-3
4.2621064e0 4.5581046e-1 7.2752945e-3 7.2752945e-3
4.2621064e0 4.936932e-1 1.4802648e-2 1.4802648e-2
4.2621064e0 5.347244e-1 2.7120761e-2 2.7120761e-2
4.2621064e0 5.7916573e-1 4.544192e-2 4.544192e-2
4.2621064e0 6.2730062e-1 7.0555518e-2 7.0555518e-2
4.2621064e0 6.7943603e-1 1.0266131e-1 1.0266131e-1
4.2621064e0 7.3590445e-1 1.4133366e-1 1.4133366e-1
4.2621064e0 7.9706601e-1 1.8560718e-1 1.8560718e-1
4.2621064e0 8.6331074e-1 2.3414135e-1 2.3414135e-1
4.2621064e0 9.3506113e-1 2.8541265e-1 2.8541265e-1
4.2621064e0 1.0127747e0 3.3789151e-1 3.3789151e-1
4.2621064e0 1.0969472e0 3.901784e-1 3.901784e-1
4.2621064e0 1.1881153e0 4.4109036e-1 4.4109036e-1
4.2621064e0 1.2868604e0 4.8970127e-1 4.8970127e-1
4.2621064e0 1.3938123e0 5.3534565e-1 5.3534565e-1
4.2621064e0 1.509653e0 5.7759787e-1 5.7759787e-1
4.2621064e0 1.6351214e0 6.1623743e-1 6.1623743e-1
4.2621064e0 1.7710175e0 6.5120883e-1 6.5120883e-1
4.2621064e0 1.9182081e0 6.8258179e-1 6.8258179e-1
4.2621064e0 2.0776318e0 7.105153e-1 7.105153e-1
4.2621064e0 2.2503052e0 7.3522715e-1 7.3522715e-1
4.2621064e0 2.4373297e0 7.5696948e-1 7.5696948e-1
4.2621064e0 2.639898e0 7.7601002e-1 7.7601002e-1
4.2621064e0 2.8593018e0 7.9261824e-1 7.9261824e-1
4.2621064e0 3.0969405e0 8.0705579e-1 8.0705579e-1
4.2621064e0 3.3543295e0 8.1957011e-1 8.1957011e-1
4.2621064e0 3.6331102e0 8.3039067e-1 8.3039067e-1
4.2621064e0 3.9350607e0 8.3972706e-1 8.3972706e-1
4.2621064e0 4.2621064e0 8.4776843e-1 8.4776843e-1
4.2621064e0 4.6163332e0 8.5468384e-1 8.5468384e-1
4.2621064e0 5.0e0 8.606232e-1 8.606232e-1

4.6163332e0 1.0e-1 3.386828e-44 3.386828e-44
4.6163332e0 1.0831107e-1 8.6907107e-38 8.6907107e-38
4.6163332e0 1.1731288e-1 2.5260781e-32 2.5260781e-32
4.6163332e0 1.2706284e-1 1.1469856e-27 1.1469856e-27
4.6163332e0 1.3762313e-1 1.0699874e-23 1.0699874e-23
4.6163332e0 1.4906109e-1 2.5902301e-20 2.5902301e-20
4.6163332e0 1.6144966e-1 1.9856266e-17 1.9856266e-17
4.6163332e0 1.7486786e-1 5.7115934e-15 5.7115934e-15
4.6163332e0 1.8940126e-1 7.1242907e-13 7.1242907e-13
4.6163332e0 2.0514253e-1 4.3591649e-11 4.3591649e-11
4.6163332e0 2.2219208e-1 1.453422e-9 1.453422e-9
4.6163332e0 2.4065862e-1 2.8881483e-8 2.8881483e-8
4.6163332e0 2.6065994e-1 3.6919556e-7 3.6919556e-7
4.6163332e0 2.8232357e-1 3.2402415e-6 3.2402415e-6
4.6163332e0 3.0578769e-1 2.0638789e-5 2.0638789e-5
4.6163332e0 3.3120193e-1 1.0002809e-4 1.0002809e-4
4.6163332e0 3.5872836e-1 3.8406411e-4 3.8406411e-4
4.6163332e0 3.8854254e-1 1.209088e-3 1.209088e-3
4.6163332e0 4.2083459e-1 3.2137339e-3 3.2137339e-3
4.6163332e0 4.5581046e-1 7.3944705e-3 7.3944705e-3
4.6163332e0 4.936932e-1 1.5045129e-2 1.5045129e-2
4.6163332e0 5.347244e-1 2.7565024e-2 2.7565024e-2
4.6163332e0 5.7916573e-1 4.61863e-2 4.61863e-2
4.6163332e0 6.2730062e-1 7.1711282e-2 7.1711282e-2
4.6163332e0 6.7943603e-1 1.04343e-1 1.04343e-1
4.6163332e0 7.3590445e-1 1.4364884e-1 1.4364884e-1
4.6163332e0 7.9706601e-1 1.886476e-1 1.886476e-1
4.6163332e0 8.6331074e-1 2.379768e-1 2.379768e-1
4.6163332e0 9.3506113e-1 2.9008797e-1 2.9008797e-1
4.6163332e0 1.0127747e0 3.4342649e-1 3.4342649e-1
4.6163332e0 1.0969472e0 3.9656988e-1 3.9656988e-1
4.6163332e0 1.1881153e0 4.4831583e-1 4.4831583e-1
4.6163332e0 1.2868604e0 4.9772303e-1 4.9772303e-1
4.6163332e0 1.3938123e0 5.4411511e-1 5.4411511e-1
4.6163332e0 1.509653e0 5.8705945e-1 5.8705945e-1
4.6163332e0 1.6351214e0 6.2633196e-1 6.2633196e-1
4.6163332e0 1.7710175e0 6.6187623e-1 6.6187623e-1
4.6163332e0 1.9182081e0 6.9376311e-1 6.9376311e-1
4.6163332e0 2.0776318e0 7.2215419e-1 7.2215419e-1
4.6163332e0 2.2503052e0 7.4727084e-1 7.4727084e-1
4.6163332e0 2.4373297e0 7.6936934e-1 7.6936934e-1
4.6163332e0 2.639898e0 7.8872177e-1 7.8872177e-1
4.6163332e0 2.8593018e0 8.0560206e-1 8.0560206e-1
4.6163332e0 3.0969405e0 8.202761e-1 8.202761e-1
4.6163332e0 3.3543295e0 8.3299542e-1 8.3299542e-1
4.6163332e0 3.6331102e0 8.4399323e-1 8.4399323e-1
4.6163332e0 3.9350607e0 8.5348256e-1 8.5348256e-1
4.6163332e0 4.2621064e0 8.6165566e-1 8.6165566e-1
4.6163332e0 4.6163332e0 8.6868434e-1 8.6868434e-1
4.6163332e0 5.0e0 8.7472099e-1 8.7472099e-1

5.0e0 1.0e-1 3.4340629e-44 3.4340629e-44
5.0e0 1.0831107e-1 8.8119172e-38 8.8119172e-38
5.0e0 1.1731288e-1 2.5613085e-32 2.5613085e-32
5.0e0 1.2706284e-1 1.1629822e-27 1.1629822e-27
5.0e0 1.3762313e-1 1.0849102e-23 1.0849102e-23
5.0e0 1.4906109e-1 2.6263551e-20 2.6263551e-20
5.0e0 1.6144966e-1 2.0133195e-17 2.0133195e-17
5.0e0 1.7486786e-1 5.7912511e-15 5.7912511e-15
5.0e0 1.8940126e-1 7.2236508e-13 7.2236508e-13
5.0e0 2.0514253e-1 4.4199607e-11 4.4199607e-11
5.0e0 2.2219208e-1 1.4736924e-9 1.4736924e-9
5.0e0 2.4065862e-1 2.9284284e-8 2.9284284e-8
5.0e0 2.6065994e-1 3.7434461e-7 3.7434461e-7
5.0e0 2.8232357e-1 3.2854321e-6 3.2854321e-6
5.0e0 3.0578769e-1 2.0926631e-5 2.0926631e-5
5.0e0 3.3120193e-1 1.0142315e-4 1.0142315e-4
5.0e0 3.5872836e-1 3.8942052e-4 3.8942052e-4
5.0e0 3.8854254e-1 1.2259508e-3 1.2259508e-3
5.0e0 4.2083459e-1 3.2585548e-3 3.2585548e-3
5.0e0 4.5581046e-1 7.4975987e-3 7.4975987e-3
5.0e0 4.936932e-1 1.5254959e-2 1.5254959e-2
5.0e0 5.347244e-1 2.7949464e-2 2.7949464e-2
5.0e0 5.7916573e-1 4.6830445e-2 4.6830445e-2
5.0e0 6.2730062e-1 7.2711416e-2 7.2711416e-2
5.0e0 6.7943603e-1 1.0579823e-1 1.0579823e-1
5.0e0 7.3590445e-1 1.4565226e-1 1.4565226e-1
5.0e0 7.9706601e-1 1.912786e-1 1.912786e-1
5.0e0 8.6331074e-1 2.4129578e-1 2.4129578e-1
5.0e0 9.3506113e-1 2.9413373e-1 2.9413373e-1
5.0e0 1.0127747e0 3.4821614e-1 3.4821614e-1
5.0e0 1.0969472e0 4.0210071e-1 4.0210071e-1
5.0e0 1.1881153e0 4.5456834e-1 4.5456834e-1
5.0e0 1.2868604e0 5.0466461e-1 5.0466461e-1
5.0e0 1.3938123e0 5.517037e-1 5.517037e-1
5.0e0 1.509653e0 5.9524698e-1 5.9524698e-1
5.0e0 1.6351214e0 6.3506721e-1 6.3506721e-1
5.0e0 1.7710175e0 6.7110719e-1 6.7110719e-1
5.0e0 1.9182081e0 7.0343879e-1 7.0343879e-1
5.0e0 2.0776318e0 7.3222584e-1 7.3222584e-1
5.0e0 2.2503052e0 7.5769278e-1 7.5769278e-1
5.0e0 2.4373297e0 7.8009947e-1 7.8009947e-1
5.0e0 2.639898e0 7.9972181e-1 7.9972181e-1
5.0e0 2.8593018e0 8.1683752e-1 8.1683752e-1
5.0e0 3.0969405e0 8.3171622e-1 8.3171622e-1
5.0e0 3.3543295e0 8.4461293e-1 8.4461293e-1
5.0e0 3.6331102e0 8.5576412e-1 8.5576412e-1
5.0e0 3.9350607e0 8.653858e-1 8.653858e-1
5.0e0 4.2621064e0 8.7367288e-1 8.7367288e-1
5.0e0 4.6163332e0 8.8079959e-1 8.8079959e-1
5.0e0 5.0e0 8.8692044e-1 8.8692044e-1


==> fig/root-figure2_contourtmp0.dat <==
1.0e-1 1.0e-1 5.1482002e-131 5.1482002e-131
1.0e-1 1.0831107e-1 1.3210449e-124 1.3210449e-124
1.0e-1 1.1731288e-1 3.8398041e-119 3.8398041e-119
1.0e-1 1.2706284e-1 1.7434932e-114 1.7434932e-114
1.0e-1 1.3762313e-1 1.6264509e-110 1.6264509e-110
1.0e-1 1.4906109e-1 3.9373192e-107 3.9373192e-107
1.0e-1 1.6144966e-1 3.0182824e-104 3.0182824e-104
1.0e-1 1.7486786e-1 8.6819959e-102 8.6819959e-102
1.0e-1 1.8940126e-1 1.0829388e-99 1.0829388e-99
1.0e-1 2.0514253e-1 6.626216e-98 6.626216e-98
1.0e-1 2.2219208e-1 2.2092966e-96 2.2092966e-96
1.0e-1 2.4065862e-1 4.3901745e-95 4.3901745e-95
1.0e-1 2.6065994e-1 5.6120142e-94 5.6120142e-94
1.0e-1 2.8232357e-1 4.9253792e-93 4.9253792e-93
1.0e-1 3.0578769e-1 3.137231e-92 3.137231e-92
1.0e-1 3.3120193e-1 1.5204924e-91 1.5204924e-91
1.0e-1 3.5872836e-1 5.8380258e-91 5.8380258e-91
1.0e-1 3.8854254e-1 1.8378929e-90 1.8378929e-90
1.0e-1 4.2083459e-1 4.8850859e-90 4.8850859e-90
1.0e-1 4.5581046e-1 1.1240079e-89 1.1240079e-89
1.0e-1 4.936932e-1 2.2869581e-89 2.2869581e-89
1.0e-1 5.347244e-1 4.1900641e-89 4.1900641e-89
1.0e-1 5.7916573e-1 7.0206199e-89 7.0206199e-89
1.0e-1 6.2730062e-1 1.0900584e-88 1.0900584e-88
1.0e-1 6.7943603e-1 1.5860818e-88 1.5860818e-88
1.0e-1 7.3590445e-1 2.1835564e-88 2.1835564e-88
1.0e-1 7.9706601e-1 2.8675669e-88 2.8675669e-88
1.0e-1 8.6331074e-1 3.6174031e-88 3.6174031e-88
1.0e-1 9.3506113e-1 4.4095271e-88 4.4095271e-88
1.0e-1 1.0127747e0 5.2203074e-88 5.2203074e-88
1.0e-1 1.0969472e0 6.0281218e-88 6.0281218e-88
1.0e-1 1.1881153e0 6.8146941e-88 6.8146941e-88
1.0e-1 1.2868604e0 7.5657158e-88 7.5657158e-88
1.0e-1 1.3938123e0 8.2709058e-88 8.2709058e-88
1.0e-1 1.509653e0 8.923688e-88 8.923688e-88
1.0e-1 1.6351214e0 9.5206558e-88 9.5206558e-88
1.0e-1 1.7710175e0 1.0060952e-87 1.0060952e-87
1.0e-1 1.9182081e0 1.0545653e-87 1.0545653e-87
1.0e-1 2.0776318e0 1.0977216e-87 1.0977216e-87
1.0e-1 2.2503052e0 1.1359006e-87 1.1359006e-87
1.0e-1 2.4373297e0 1.1694918e-87 1.1694918e-87
1.0e-1 2.639898e0 1.1989087e-87 1.1989087e-87
1.0e-1 2.8593018e0 1.2245679e-87 1.2245679e-87
1.0e-1 3.0969405e0 1.2468734e-87 1.2468734e-87
1.0e-1 3.3543295e0 1.2662076e-87 1.2662076e-87
1.0e-1 3.6331102e0 1.2829249e-87 1.2829249e-87
1.0e-1 3.9350607e0 1.2973494e-87 1.2973494e-87
1.0e-1 4.2621064e0 1.309773e-87 1.309773e-87
1.0e-1 4.6163332e0 1.3204571e-87 1.3204571e-87
1.0e-1 5.0e0 1.3296332e-87 1.3296332e-87

1.0831107e-1 1.0e-1 3.3898442e-118 3.3898442e-118
1.0831107e-1 1.0831107e-1 8.6984505e-112 8.6984505e-112
1.0831107e-1 1.1731288e-1 2.5283278e-106 2.5283278e-106
1.0831107e-1 1.2706284e-1 1.1480071e-101 1.1480071e-101
1.0831107e-1 1.3762313e-1 1.0709403e-97 1.0709403e-97
1.0831107e-1 1.4906109e-1 2.5925369e-94 2.5925369e-94
1.0831107e-1 1.6144966e-1 1.987395e-91 1.987395e-91
1.0831107e-1 1.7486786e-1 5.7166801e-89 5.7166801e-89
1.0831107e-1 1.8940126e-1 7.1306354e-87 7.1306354e-87
1.0831107e-1 2.0514253e-1 4.3630471e-85 4.3630471e-85
1.0831107e-1 2.2219208e-1 1.4547164e-83 1.4547164e-83
1.0831107e-1 2.4065862e-1 2.8907205e-82 2.8907205e-82
1.0831107e-1 2.6065994e-1 3.6952436e-81 3.6952436e-81
1.0831107e-1 2.8232357e-1 3.2431272e-80 3.2431272e-80
1.0831107e-1 3.0578769e-1 2.0657169e-79 2.0657169e-79
1.0831107e-1 3.3120193e-1 1.0011717e-78 1.0011717e-78
1.0831107e-1 3.5872836e-1 3.8440615e-78 3.8440615e-78
1.0831107e-1 3.8854254e-1 1.2101648e-77 1.2101648e-77
1.0831107e-1 4.2083459e-1 3.216596e-77 3.216596e-77
1.0831107e-1 4.5581046e-1 7.4010559e-77 7.4010559e-77
1.0831107e-1 4.936932e-1 1.5058528e-76 1.5058528e-76
1.0831107e-1 5.347244e-1 2.7589573e-76 2.7589573e-76
1.0831107e-1 5.7916573e-1 4.6227433e-76 4.6227433e-76
1.0831107e-1 6.2730062e-1 7.1775147e-76 7.1775147e-76
1.0831107e-1 6.7943603e-1 1.0443592e-75 1.0443592e-75
1.0831107e-1 7.3590445e-1 1.4377677e-75 1.4377677e-75
1.0831107e-1 7.9706601e-1 1.888156e-75 1.888156e-75
1.0831107e-1 8.6331074e-1 2.3818874e-75 2.3818874e-75
1.0831107e-1 9.3506113e-1 2.9034632e-75 2.9034632e-75
1.0831107e-1 1.0127747e0 3.4373234e-75 3.4373234e-75
1.0831107e-1 1.0969472e0 3.9692306e-75 3.9692306e-75
1.0831107e-1 1.1881153e0 4.4871509e-75 4.4871509e-75
1.0831107e-1 1.2868604e0 4.9816629e-75 4.9816629e-75
1.0831107e-1 1.3938123e0 5.4459969e-75 5.4459969e-75
1.0831107e-1 1.509653e0 5.8758228e-75 5.8758228e-75
1.0831107e-1 1.6351214e0 6.2688976e-75 6.2688976e-75
1.0831107e-1 1.7710175e0 6.6246568e-75 6.6246568e-75
1.0831107e-1 1.9182081e0 6.9438096e-75 6.9438096e-75
1.0831107e-1 2.0776318e0 7.2279733e-75 7.2279733e-75
1.0831107e-1 2.2503052e0 7.4793635e-75 7.4793635e-75
1.0831107e-1 2.4373297e0 7.7005452e-75 7.7005452e-75
1.0831107e-1 2.639898e0 7.894242e-75 7.894242e-75
1.0831107e-1 2.8593018e0 8.0631951e-75 8.0631951e-75
1.0831107e-1 3.0969405e0 8.2100663e-75 8.2100663e-75
1.0831107e-1 3.3543295e0 8.3373727e-75 8.3373727e-75
1.0831107e-1 3.6331102e0 8.4474487e-75 8.4474487e-75
1.0831107e-1 3.9350607e0 8.5424266e-75 8.5424266e-75
1.0831107e-1 4.2621064e0 8.6242303e-75 8.6242303e-75
1.0831107e-1 4.6163332e0 8.6945798e-75 8.6945798e-75
1.0831107e-1 5.0e0 8.7550001e-75 8.7550001e-75

1.1731288e-1 1.0e-1 2.863932e-107 2.863932e-107
1.1731288e-1 1.0831107e-1 7.3489428e-101 7.3489428e-101
1.1731288e-1 1.1731288e-1 2.1360743e-95 2.1360743e-95
1.1731288e-1 1.2706284e-1 9.6990129e-91 9.6990129e-91
1.1731288e-1 1.3762313e-1 9.0479094e-87 9.0479094e-87
1.1731288e-1 1.4906109e-1 2.1903217e-83 2.1903217e-83
1.1731288e-1 1.6144966e-1 1.6790636e-80 1.6790636e-80
1.1731288e-1 1.7486786e-1 4.8297745e-78 4.8297745e-78
1.1731288e-1 1.8940126e-1 6.0243639e-76 6.0243639e-76
1.1731288e-1 2.0514253e-1 3.6861488e-74 3.6861488e-74
1.1731288e-1 2.2219208e-1 1.2290267e-72 1.2290267e-72
1.1731288e-1 2.4065862e-1 2.4422441e-71 2.4422441e-71
1.1731288e-1 2.6065994e-1 3.1219507e-70 3.1219507e-70
1.1731288e-1 2.8232357e-1 2.7399772e-69 2.7399772e-69
1.1731288e-1 3.0578769e-1 1.7452344e-68 1.7452344e-68
1.1731288e-1 3.3120193e-1 8.4584648e-68 8.4584648e-68
1.1731288e-1 3.5872836e-1 3.2476805e-67 3.2476805e-67
1.1731288e-1 3.8854254e-1 1.0224157e-66 1.0224157e-66
1.1731288e-1 4.2083459e-1 2.7175622e-66 2.7175622e-66
1.1731288e-1 4.5581046e-1 6.2528304e-66 6.2528304e-66
1.1731288e-1 4.936932e-1 1.2722296e-65 1.2722296e-65
1.1731288e-1 5.347244e-1 2.3309231e-65 2.3309231e-65
1.1731288e-1 5.7916573e-1 3.9055549e-65 3.9055549e-65
1.1731288e-1 6.2730062e-1 6.0639702e-65 6.0639702e-65
1.1731288e-1 6.7943603e-1 8.8233372e-65 8.8233372e-65
1.1731288e-1 7.3590445e-1 1.2147074e-64 1.2147074e-64
1.1731288e-1 7.9706601e-1 1.595221e-64 1.595221e-64
1.1731288e-1 8.6331074e-1 2.0123531e-64 2.0123531e-64
1.1731288e-1 9.3506113e-1 2.4530099e-64 2.4530099e-64
1.1731288e-1 1.0127747e0 2.9040451e-64 2.9040451e-64
1.1731288e-1 1.0969472e0 3.3534304e-64 3.3534304e-64
1.1731288e-1 1.1881153e0 3.7909988e-64 3.7909988e-64
1.1731288e-1 1.2868604e0 4.2087905e-64 4.2087905e-64
1.1731288e-1 1.3938123e0 4.601086e-64 4.601086e-64
1.1731288e-1 1.509653e0 4.9642273e-64 4.9642273e-64
1.1731288e-1 1.6351214e0 5.2963191e-64 5.2963191e-64
1.1731288e-1 1.7710175e0 5.5968846e-64 5.5968846e-64
1.1731288e-1 1.9182081e0 5.8665229e-64 5.8665229e-64
1.1731288e-1 2.0776318e0 6.1066005e-64 6.1066005e-64
1.1731288e-1 2.2503052e0 6.3189891e-64 6.3189891e-64
1.1731288e-1 2.4373297e0 6.505856e-64 6.505856e-64
1.1731288e-1 2.639898e0 6.6695019e-64 6.6695019e-64
1.1731288e-1 2.8593018e0 6.8122431e-64 6.8122431e-64
1.1731288e-1 3.0969405e0 6.9363281e-64 6.9363281e-64
1.1731288e-1 3.3543295e0 7.0438838e-64 7.0438838e-64
1.1731288e-1 3.6331102e0 7.1368822e-64 7.1368822e-64
1.1731288e-1 3.9350607e0 7.2171249e-64 7.2171249e-64
1.1731288e-1 4.2621064e0 7.2862373e-64 7.2862373e-64
1.1731288e-1 4.6163332e0 7.3456725e-64 7.3456725e-64
1.1731288e-1 5.0e0 7.396719e-64 7.396719e-64

1.2706284e-1 1.0e-1 5.9045266e-98 5.9045266e-98
1.2706284e-1 1.0831107e-1 1.5151207e-91 1.5151207e-91
1.2706284e-1 1.1731288e-1 4.403913e-86 4.403913e-86
1.2706284e-1 1.2706284e-1 1.9996313e-81 1.9996313e-81
1.2706284e-1 1.3762313e-1 1.8653942e-77 1.8653942e-77
1.2706284e-1 1.4906109e-1 4.5157541e-74 4.5157541e-74
1.2706284e-1 1.6144966e-1 3.4617008e-71 3.4617008e-71
1.2706284e-1 1.7486786e-1 9.9574752e-69 9.9574752e-69
1.2706284e-1 1.8940126e-1 1.2420343e-66 1.2420343e-66
1.2706284e-1 2.0514253e-1 7.599679e-65 7.599679e-65
1.2706284e-1 2.2219208e-1 2.5338662e-63 2.5338662e-63
1.2706284e-1 2.4065862e-1 5.0351387e-62 5.0351387e-62
1.2706284e-1 2.6065994e-1 6.4364799e-61 6.4364799e-61
1.2706284e-1 2.8232357e-1 5.6489708e-60 5.6489708e-60
1.2706284e-1 3.0578769e-1 3.5981242e-59 3.5981242e-59
1.2706284e-1 3.3120193e-1 1.7438693e-58 1.7438693e-58
1.2706284e-1 3.5872836e-1 6.6956951e-58 6.6956951e-58
1.2706284e-1 3.8854254e-1 2.1078993e-57 2.1078993e-57
1.2706284e-1 4.2083459e-1 5.602758e-57 5.602758e-57
1.2706284e-1 4.5581046e-1 1.2891369e-56 1.2891369e-56
1.2706284e-1 4.936932e-1 2.6229371e-56 2.6229371e-56
1.2706284e-1 5.347244e-1 4.8056299e-56 4.8056299e-56
1.2706284e-1 5.7916573e-1 8.0520251e-56 8.0520251e-56
1.2706284e-1 6.2730062e-1 1.2501998e-55 1.2501998e-55
1.2706284e-1 6.7943603e-1 1.8190945e-55 1.8190945e-55
1.2706284e-1 7.3590445e-1 2.5043445e-55 2.5043445e-55
1.2706284e-1 7.9706601e-1 3.2888436e-55 3.2888436e-55
1.2706284e-1 8.6331074e-1 4.1488388e-55 4.1488388e-55
1.2706284e-1 9.3506113e-1 5.0573344e-55 5.0573344e-55
1.2706284e-1 1.0127747e0 5.9872271e-55 5.9872271e-55
1.2706284e-1 1.0969472e0 6.9137182e-55 6.9137182e-55
1.2706284e-1 1.1881153e0 7.8158465e-55 7.8158465e-55
1.2706284e-1 1.2868604e0 8.6772015e-55 8.6772015e-55
1.2706284e-1 1.3938123e0 9.4859915e-55 9.4859915e-55
1.2706284e-1 1.509653e0 1.0234674e-54 1.0234674e-54
1.2706284e-1 1.6351214e0 1.0919343e-54 1.0919343e-54
1.2706284e-1 1.7710175e0 1.1539015e-54 1.1539015e-54
1.2706284e-1 1.9182081e0 1.2094924e-54 1.2094924e-54
1.2706284e-1 2.0776318e0 1.2589889e-54 1.2589889e-54
1.2706284e-1 2.2503052e0 1.3027767e-54 1.3027767e-54
1.2706284e-1 2.4373297e0 1.3413028e-54 1.3413028e-54
1.2706284e-1 2.639898e0 1.3750414e-54 1.3750414e-54
1.2706284e-1 2.8593018e0 1.4044702e-54 1.4044702e-54
1.2706284e-1 3.0969405e0 1.4300526e-54 1.4300526e-54
1.2706284e-1 3.3543295e0 1.4522272e-54 1.4522272e-54
1.2706284e-1 3.6331102e0 1.4714005e-54 1.4714005e-54
1.2706284e-1 3.9350607e0 1.487944e-54 1.487944e-54
1.2706284e-1 4.2621064e0 1.5021929e-54 1.5021929e-54
1.2706284e-1 4.6163332e0 1.5144465e-54 1.5144465e-54
1.2706284e-1 5.0e0 1.5249707e-54 1.5249707e-54

1.3762313e-1 1.0e-1 5.1383833e-90 5.1383833e-90
1.3762313e-1 1.0831107e-1 1.3185259e-83 1.3185259e-83
1.3762313e-1 1.1731288e-1 3.8324821e-78 3.8324821e-78
1.3762313e-1 1.2706284e-1 1.7401686e-73 1.7401686e-73
1.3762313e-1 1.3762313e-1 1.6233495e-69 1.6233495e-69
1.3762313e-1 1.4906109e-1 3.9298113e-66 3.9298113e-66
1.3762313e-1 1.6144966e-1 3.0125269e-63 3.0125269e-63
1.3762313e-1 1.7486786e-1 8.6654404e-61 8.6654404e-61
1.3762313e-1 1.8940126e-1 1.0808738e-58 1.0808738e-58
1.3762313e-1 2.0514253e-1 6.6135807e-57 6.6135807e-57
1.3762313e-1 2.2219208e-1 2.2050838e-55 2.2050838e-55
1.3762313e-1 2.4065862e-1 4.381803e-54 4.381803e-54
1.3762313e-1 2.6065994e-1 5.6013128e-53 5.6013128e-53
1.3762313e-1 2.8232357e-1 4.9159871e-52 4.9159871e-52
1.3762313e-1 3.0578769e-1 3.1312487e-51 3.1312487e-51
1.3762313e-1 3.3120193e-1 1.5175931e-50 1.5175931e-50
1.3762313e-1 3.5872836e-1 5.8268935e-50 5.8268935e-50
1.3762313e-1 3.8854254e-1 1.8343883e-49 1.8343883e-49
1.3762313e-1 4.2083459e-1 4.8757707e-49 4.8757707e-49
1.3762313e-1 4.5581046e-1 1.1218646e-48 1.1218646e-48
1.3762313e-1 4.936932e-1 2.2825972e-48 2.2825972e-48
1.3762313e-1 5.347244e-1 4.1820742e-48 4.1820742e-48
1.3762313e-1 5.7916573e-1 7.0072325e-48 7.0072325e-48
1.3762313e-1 6.2730062e-1 1.0879798e-47 1.0879798e-47
1.3762313e-1 6.7943603e-1 1.5830574e-47 1.5830574e-47
1.3762313e-1 7.3590445e-1 2.1793926e-47 2.1793926e-47
1.3762313e-1 7.9706601e-1 2.8620989e-47 2.8620989e-47
1.3762313e-1 8.6331074e-1 3.6105052e-47 3.6105052e-47
1.3762313e-1 9.3506113e-1 4.4011187e-47 4.4011187e-47
1.3762313e-1 1.0127747e0 5.2103529e-47 5.2103529e-47
1.3762313e-1 1.0969472e0 6.0166269e-47 6.0166269e-47
1.3762313e-1 1.1881153e0 6.8016993e-47 6.8016993e-47
1.3762313e-1 1.2868604e0 7.551289e-47 7.551289e-47
1.3762313e-1 1.3938123e0 8.2551342e-47 8.2551342e-47
1.3762313e-1 1.509653e0 8.9066717e-47 8.9066717e-47
1.3762313e-1 1.6351214e0 9.5025011e-47 9.5025011e-47
1.3762313e-1 1.7710175e0 1.0041767e-46 1.0041767e-46
1.3762313e-1 1.9182081e0 1.0525544e-46 1.0525544e-46
1.3762313e-1 2.0776318e0 1.0956284e-46 1.0956284e-46
1.3762313e-1 2.2503052e0 1.1337346e-46 1.1337346e-46
1.3762313e-1 2.4373297e0 1.1672617e-46 1.1672617e-46
1.3762313e-1 2.639898e0 1.1966226e-46 1.1966226e-46
1.3762313e-1 2.8593018e0 1.2222328e-46 1.2222328e-46
1.3762313e-1 3.0969405e0 1.2444957e-46 1.2444957e-46
1.3762313e-1 3.3543295e0 1.2637931e-46 1.2637931e-46
1.3762313e-1 3.6331102e0 1.2804786e-46 1.2804786e-46
1.3762313e-1 3.9350607e0 1.2948755e-46 1.2948755e-46
1.3762313e-1 4.2621064e0 1.3072754e-46 1.3072754e-46
1.3762313e-1 4.6163332e0 1.3179391e-46 1.3179391e-46
1.3762313e-1 5.0e0 1.3270977e-46 1.3270977e-46

1.4906109e-1 1.0e-1 3.0112432e-83 3.0112432e-83
1.4906109e-1 1.0831107e-1 7.7269479e-77 7.7269479e-77
1.4906109e-1 1.1731288e-1 2.2459468e-71 2.2459468e-71
1.4906109e-1 1.2706284e-1 1.0197898e-66 1.0197898e-66
1.4906109e-1 1.3762313e-1 9.5133037e-63 9.5133037e-63
1.4906109e-1 1.4906109e-1 2.3029846e-59 2.3029846e-59
1.4906109e-1 1.6144966e-1 1.7654291e-56 1.7654291e-56
1.4906109e-1 1.7486786e-1 5.078202e-54 5.078202e-54
1.4906109e-1 1.8940126e-1 6.3342371e-52 6.3342371e-52
1.4906109e-1 2.0514253e-1 3.8757521e-50 3.8757521e-50
1.4906109e-1 2.2219208e-1 1.2922437e-48 1.2922437e-48
1.4906109e-1 2.4065862e-1 2.567865e-47 2.567865e-47
1.4906109e-1 2.6065994e-1 3.2825334e-46 3.2825334e-46
1.4906109e-1 2.8232357e-1 2.8809125e-45 2.8809125e-45
1.4906109e-1 3.0578769e-1 1.8350035e-44 1.8350035e-44
1.4906109e-1 3.3120193e-1 8.89354e-44 8.89354e-44
1.4906109e-1 3.5872836e-1 3.4147303e-43 3.4147303e-43
1.4906109e-1 3.8854254e-1 1.0750053e-42 1.0750053e-42
1.4906109e-1 4.2083459e-1 2.8573445e-42 2.8573445e-42
1.4906109e-1 4.5581046e-1 6.5744552e-42 6.5744552e-42
1.4906109e-1 4.936932e-1 1.3376688e-41 1.3376688e-41
1.4906109e-1 5.347244e-1 2.450818e-41 2.450818e-41
1.4906109e-1 5.7916573e-1 4.1064436e-41 4.1064436e-41
1.4906109e-1 6.2730062e-1 6.3758806e-41 6.3758806e-41
1.4906109e-1 6.7943603e-1 9.2771802e-41 9.2771802e-41
1.4906109e-1 7.3590445e-1 1.2771879e-40 1.2771879e-40
1.4906109e-1 7.9706601e-1 1.6772738e-40 1.6772738e-40
1.4906109e-1 8.6331074e-1 2.1158618e-40 2.1158618e-40
1.4906109e-1 9.3506113e-1 2.5791845e-40 2.5791845e-40
1.4906109e-1 1.0127747e0 3.0534195e-40 3.0534195e-40
1.4906109e-1 1.0969472e0 3.5259197e-40 3.5259197e-40
1.4906109e-1 1.1881153e0 3.9859951e-40 3.9859951e-40
1.4906109e-1 1.2868604e0 4.4252766e-40 4.4252766e-40
1.4906109e-1 1.3938123e0 4.8377506e-40 4.8377506e-40
1.4906109e-1 1.509653e0 5.2195706e-40 5.2195706e-40
1.4906109e-1 1.6351214e0 5.5687441e-40 5.5687441e-40
1.4906109e-1 1.7710175e0 5.8847697e-40 5.8847697e-40
1.4906109e-1 1.9182081e0 6.1682773e-40 6.1682773e-40
1.4906109e-1 2.0776318e0 6.4207036e-40 6.4207036e-40
1.4906109e-1 2.2503052e0 6.6440168e-40 6.6440168e-40
1.4906109e-1 2.4373297e0 6.8404955e-40 6.8404955e-40
1.4906109e-1 2.639898e0 7.0125588e-40 7.0125588e-40
1.4906109e-1 2.8593018e0 7.1626422e-40 7.1626422e-40
1.4906109e-1 3.0969405e0 7.2931097e-40 7.2931097e-40
1.4906109e-1 3.3543295e0 7.4061977e-40 7.4061977e-40
1.4906109e-1 3.6331102e0 7.5039797e-40 7.5039797e-40
1.4906109e-1 3.9350607e0 7.5883497e-40 7.5883497e-40
1.4906109e-1 4.2621064e0 7.6610171e-40 7.6610171e-40
1.4906109e-1 4.6163332e0 7.7235094e-40 7.7235094e-40
1.4906109e-1 5.0e0 7.7771816e-40 7.7771816e-40

1.6144966e-1 1.0e-1 1.769556e-77 1.769556e-77
1.6144966e-1 1.0831107e-1 4.5407383e-71 4.5407383e-71
1.6144966e-1 1.1731288e-1 1.3198299e-65 1.3198299e-65
1.6144966e-1 1.2706284e-1 5.9927912e-61 5.9927912e-61
1.6144966e-1 1.3762313e-1 5.5904897e-57 5.5904897e-57
1.6144966e-1 1.4906109e-1 1.3533481e-53 1.3533481e-53
1.6144966e-1 1.6144966e-1 1.0374538e-50 1.0374538e-50
1.6144966e-1 1.7486786e-1 2.9842037e-48 2.9842037e-48
1.6144966e-1 1.8940126e-1 3.7223123e-46 3.7223123e-46
1.6144966e-1 2.0514253e-1 2.2775844e-44 2.2775844e-44
1.6144966e-1 2.2219208e-1 7.5938657e-43 7.5938657e-43
1.6144966e-1 2.4065862e-1 1.509005e-41 1.509005e-41
1.6144966e-1 2.6065994e-1 1.9289797e-40 1.9289797e-40
1.6144966e-1 2.8232357e-1 1.6929673e-39 1.6929673e-39
1.6144966e-1 3.0578769e-1 1.0783392e-38 1.0783392e-38
1.6144966e-1 3.3120193e-1 5.2262858e-38 5.2262858e-38
1.6144966e-1 3.5872836e-1 2.0066651e-37 2.0066651e-37
1.6144966e-1 3.8854254e-1 6.3172651e-37 6.3172651e-37
1.6144966e-1 4.2083459e-1 1.6791175e-36 1.6791175e-36
1.6144966e-1 4.5581046e-1 3.8634764e-36 3.8634764e-36
1.6144966e-1 4.936932e-1 7.8608064e-36 7.8608064e-36
1.6144966e-1 5.347244e-1 1.4402224e-35 1.4402224e-35
1.6144966e-1 5.7916573e-1 2.4131502e-35 2.4131502e-35
1.6144966e-1 6.2730062e-1 3.7467841e-35 3.7467841e-35
1.6144966e-1 6.7943603e-1 5.4517318e-35 5.4517318e-35
1.6144966e-1 7.3590445e-1 7.5053906e-35 7.5053906e-35
1.6144966e-1 7.9706601e-1 9.8564939e-35 9.8564939e-35
1.6144966e-1 8.6331074e-1 1.2433855e-34 1.2433855e-34
1.6144966e-1 9.3506113e-1 1.5156569e-34 1.5156569e-34
1.6144966e-1 1.0127747e0 1.7943409e-34 1.7943409e-34
1.6144966e-1 1.0969472e0 2.0720055e-34 2.0720055e-34
1.6144966e-1 1.1881153e0 2.3423687e-34 2.3423687e-34
1.6144966e-1 1.2868604e0 2.6005123e-34 2.6005123e-34
1.6144966e-1 1.3938123e0 2.8429025e-34 2.8429025e-34
1.6144966e-1 1.509653e0 3.0672789e-34 3.0672789e-34
1.6144966e-1 1.6351214e0 3.2724706e-34 3.2724706e-34
1.6144966e-1 1.7710175e0 3.4581829e-34 3.4581829e-34
1.6144966e-1 1.9182081e0 3.6247861e-34 3.6247861e-34
1.6144966e-1 2.0776318e0 3.7731243e-34 3.7731243e-34
1.6144966e-1 2.2503052e0 3.9043543e-34 3.9043543e-34
1.6144966e-1 2.4373297e0 4.0198149e-34 4.0198149e-34
1.6144966e-1 2.639898e0 4.1209279e-34 4.1209279e-34
1.6144966e-1 2.8593018e0 4.2091243e-34 4.2091243e-34
1.6144966e-1 3.0969405e0 4.2857935e-34 4.2857935e-34
1.6144966e-1 3.3543295e0 4.3522496e-34 4.3522496e-34
1.6144966e-1 3.6331102e0 4.4097111e-34 4.4097111e-34
1.6144966e-1 3.9350607e0 4.4592912e-34 4.4592912e-34
1.6144966e-1 4.2621064e0 4.5019941e-34 4.5019941e-34
1.6144966e-1 4.6163332e0 4.5387177e-34 4.5387177e-34
1.6144966e-1 5.0e0 4.5702581e-34 4.5702581e-34

1.7486786e-1 1.0e-1 1.4641438e-72 1.4641438e-72
1.7486786e-1 1.0831107e-1 3.7570405e-66 3.7570405e-66
1.7486786e-1 1.1731288e-1 1.092037e-60 1.092037e-60
1.7486786e-1 1.2706284e-1 4.9584798e-56 4.9584798e-56
1.7486786e-1 1.3762313e-1 4.6256126e-52 4.6256126e-52
1.7486786e-1 1.4906109e-1 1.1197702e-48 1.1197702e-48
1.7486786e-1 1.6144966e-1 8.5839695e-46 8.5839695e-46
1.7486786e-1 1.7486786e-1 2.4691522e-43 2.4691522e-43
1.7486786e-1 1.8940126e-1 3.0798688e-41 3.0798688e-41
1.7486786e-1 2.0514253e-1 1.8844902e-39 1.8844902e-39
1.7486786e-1 2.2219208e-1 6.2832207e-38 6.2832207e-38
1.7486786e-1 2.4065862e-1 1.2485619e-36 1.2485619e-36
1.7486786e-1 2.6065994e-1 1.596052e-35 1.596052e-35
1.7486786e-1 2.8232357e-1 1.4007736e-34 1.4007736e-34
1.7486786e-1 3.0578769e-1 8.9222582e-34 8.9222582e-34
1.7486786e-1 3.3120193e-1 4.3242676e-33 4.3242676e-33
1.7486786e-1 3.5872836e-1 1.6603296e-32 1.6603296e-32
1.7486786e-1 3.8854254e-1 5.2269519e-32 5.2269519e-32
1.7486786e-1 4.2083459e-1 1.3893143e-31 1.3893143e-31
1.7486786e-1 4.5581046e-1 3.1966689e-31 3.1966689e-31
1.7486786e-1 4.936932e-1 6.5040894e-31 6.5040894e-31
1.7486786e-1 5.347244e-1 1.1916507e-30 1.1916507e-30
1.7486786e-1 5.7916573e-1 1.9966583e-30 1.9966583e-30
1.7486786e-1 6.2730062e-1 3.1001169e-30 3.1001169e-30
1.7486786e-1 6.7943603e-1 4.5108033e-30 4.5108033e-30
1.7486786e-1 7.3590445e-1 6.2100157e-30 6.2100157e-30
1.7486786e-1 7.9706601e-1 8.155336e-30 8.155336e-30
1.7486786e-1 8.6331074e-1 1.0287864e-29 1.0287864e-29
1.7486786e-1 9.3506113e-1 1.2540657e-29 1.2540657e-29
1.7486786e-1 1.0127747e0 1.484651e-29 1.484651e-29
1.7486786e-1 1.0969472e0 1.7143927e-29 1.7143927e-29
1.7486786e-1 1.1881153e0 1.9380932e-29 1.9380932e-29
1.7486786e-1 1.2868604e0 2.1516831e-29 2.1516831e-29
1.7486786e-1 1.3938123e0 2.3522386e-29 2.3522386e-29
1.7486786e-1 1.509653e0 2.5378893e-29 2.5378893e-29
1.7486786e-1 1.6351214e0 2.7076664e-29 2.7076664e-29
1.7486786e-1 1.7710175e0 2.8613261e-29 2.8613261e-29
1.7486786e-1 1.9182081e0 2.9991748e-29 2.9991748e-29
1.7486786e-1 2.0776318e0 3.121911e-29 3.121911e-29
1.7486786e-1 2.2503052e0 3.2304916e-29 3.2304916e-29
1.7486786e-1 2.4373297e0 3.3260246e-29 3.3260246e-29
1.7486786e-1 2.639898e0 3.4096862e-29 3.4096862e-29
1.7486786e-1 2.8593018e0 3.4826606e-29 3.4826606e-29
1.7486786e-1 3.0969405e0 3.5460972e-29 3.5460972e-29
1.7486786e-1 3.3543295e0 3.6010835e-29 3.6010835e-29
1.7486786e-1 3.6331102e0 3.6486276e-29 3.6486276e-29
1.7486786e-1 3.9350607e0 3.6896505e-29 3.6896505e-29
1.7486786e-1 4.2621064e0 3.7249832e-29 3.7249832e-29
1.7486786e-1 4.6163332e0 3.7553686e-29 3.7553686e-29
1.7486786e-1 5.0e0 3.7814654e-29 3.7814654e-29

1.8940126e-1 1.0e-1 2.2779931e-68 2.2779931e-68
1.8940126e-1 1.0831107e-1 5.8454045e-62 5.8454045e-62
1.8940126e-1 1.1731288e-1 1.6990496e-56 1.6990496e-56
1.8940126e-1 1.2706284e-1 7.714668e-52 7.714668e-52
1.8940126e-1 1.3762313e-1 7.1967753e-48 7.1967753e-48
1.8940126e-1 1.4906109e-1 1.7421984e-44 1.7421984e-44
1.8940126e-1 1.6144966e-1 1.3355399e-41 1.3355399e-41
1.8940126e-1 1.7486786e-1 3.841639e-39 3.841639e-39
1.8940126e-1 1.8940126e-1 4.7918245e-37 4.7918245e-37
1.8940126e-1 2.0514253e-1 2.9319906e-35 2.9319906e-35
1.8940126e-1 2.2219208e-1 9.7757707e-34 9.7757707e-34
1.8940126e-1 2.4065862e-1 1.9425793e-32 1.9425793e-32
1.8940126e-1 2.6065994e-1 2.4832231e-31 2.4832231e-31
1.8940126e-1 2.8232357e-1 2.1793985e-30 2.1793985e-30
1.8940126e-1 3.0578769e-1 1.3881726e-29 1.3881726e-29
1.8940126e-1 3.3120193e-1 6.7279266e-29 6.7279266e-29
1.8940126e-1 3.5872836e-1 2.5832295e-28 2.5832295e-28
1.8940126e-1 3.8854254e-1 8.1323711e-28 8.1323711e-28
1.8940126e-1 4.2083459e-1 2.1615694e-27 2.1615694e-27
1.8940126e-1 4.5581046e-1 4.9735484e-27 4.9735484e-27
1.8940126e-1 4.936932e-1 1.011941e-26 1.011941e-26
1.8940126e-1 5.347244e-1 1.8540338e-26 1.8540338e-26
1.8940126e-1 5.7916573e-1 3.1065078e-26 3.1065078e-26
1.8940126e-1 6.2730062e-1 4.8233276e-26 4.8233276e-26
1.8940126e-1 6.7943603e-1 7.0181489e-26 7.0181489e-26
1.8940126e-1 7.3590445e-1 9.6618744e-26 9.6618744e-26
1.8940126e-1 7.9706601e-1 1.2688508e-25 1.2688508e-25
1.8940126e-1 8.6331074e-1 1.6006408e-25 1.6006408e-25
1.8940126e-1 9.3506113e-1 1.9511425e-25 1.9511425e-25
1.8940126e-1 1.0127747e0 2.3098993e-25 2.3098993e-25
1.8940126e-1 1.0969472e0 2.6673438e-25 2.6673438e-25
1.8940126e-1 1.1881153e0 3.015389e-25 3.015389e-25
1.8940126e-1 1.2868604e0 3.3477037e-25 3.3477037e-25
1.8940126e-1 1.3938123e0 3.6597385e-25 3.6597385e-25
1.8940126e-1 1.509653e0 3.9485838e-25 3.9485838e-25
1.8940126e-1 1.6351214e0 4.2127321e-25 4.2127321e-25
1.8940126e-1 1.7710175e0 4.4518042e-25 4.4518042e-25
1.8940126e-1 1.9182081e0 4.6662765e-25 4.6662765e-25
1.8940126e-1 2.0776318e0 4.857236e-25 4.857236e-25
1.8940126e-1 2.2503052e0 5.0261715e-25 5.0261715e-25
1.8940126e-1 2.4373297e0 5.1748068e-25 5.1748068e-25
1.8940126e-1 2.639898e0 5.3049721e-25 5.3049721e-25
1.8940126e-1 2.8593018e0 5.4185095e-25 5.4185095e-25
1.8940126e-1 3.0969405e0 5.5172077e-25 5.5172077e-25
1.8940126e-1 3.3543295e0 5.6027582e-25 5.6027582e-25
1.8940126e-1 3.6331102e0 5.6767299e-25 5.6767299e-25
1.8940126e-1 3.9350607e0 5.7405555e-25 5.7405555e-25
1.8940126e-1 4.2621064e0 5.7955281e-25 5.7955281e-25
1.8940126e-1 4.6163332e0 5.8428033e-25 5.8428033e-25
1.8940126e-1 5.0e0 5.883406e-25 5.883406e-25

2.0514253e-1 1.0e-1 8.5285607e-65 8.5285607e-65
2.0514253e-1 1.0831107e-1 2.1884564e-58 2.1884564e-58
2.0514253e-1 1.1731288e-1 6.3610585e-53 6.3610585e-53
2.0514253e-1 1.2706284e-1 2.8882885e-48 2.8882885e-48
2.0514253e-1 1.3762313e-1 2.6943951e-44 2.6943951e-44
2.0514253e-1 1.4906109e-1 6.522603e-41 6.522603e-41
2.0514253e-1 1.6144966e-1 5.0001173e-38 5.0001173e-38
2.0514253e-1 1.7486786e-1 1.4382682e-35 1.4382682e-35
2.0514253e-1 1.8940126e-1 1.7940074e-33 1.7940074e-33
2.0514253e-1 2.0514253e-1 1.0977057e-31 1.0977057e-31
2.0514253e-1 2.2219208e-1 3.6599432e-30 3.6599432e-30
2.0514253e-1 2.4065862e-1 7.2728076e-29 7.2728076e-29
2.0514253e-1 2.6065994e-1 9.2969196e-28 9.2969196e-28
2.0514253e-1 2.8232357e-1 8.1594331e-27 8.1594331e-27
2.0514253e-1 3.0578769e-1 5.1971687e-26 5.1971687e-26
2.0514253e-1 3.3120193e-1 2.5188632e-25 2.5188632e-25
2.0514253e-1 3.5872836e-1 9.6713329e-25 9.6713329e-25
2.0514253e-1 3.8854254e-1 3.0446721e-24 3.0446721e-24
2.0514253e-1 4.2083459e-1 8.092683e-24 8.092683e-24
2.0514253e-1 4.5581046e-1 1.8620429e-23 1.8620429e-23
2.0514253e-1 4.936932e-1 3.788598e-23 3.788598e-23
2.0514253e-1 5.347244e-1 6.9413027e-23 6.9413027e-23
2.0514253e-1 5.7916573e-1 1.163043e-22 1.163043e-22
2.0514253e-1 6.2730062e-1 1.8058019e-22 1.8058019e-22
2.0514253e-1 6.7943603e-1 2.6275193e-22 2.6275193e-22
2.0514253e-1 7.3590445e-1 3.6173016e-22 3.6173016e-22
2.0514253e-1 7.9706601e-1 4.7504405e-22 4.7504405e-22
2.0514253e-1 8.6331074e-1 5.9926267e-22 5.9926267e-22
2.0514253e-1 9.3506113e-1 7.3048673e-22 7.3048673e-22
2.0514253e-1 1.0127747e0 8.6480142e-22 8.6480142e-22
2.0514253e-1 1.0969472e0 9.9862477e-22 9.9862477e-22
2.0514253e-1 1.1881153e0 1.1289291e-21 1.1289291e-21
2.0514253e-1 1.2868604e0 1.2533442e-21 1.2533442e-21
2.0514253e-1 1.3938123e0 1.3701666e-21 1.3701666e-21
2.0514253e-1 1.509653e0 1.4783072e-21 1.4783072e-21
2.0514253e-1 1.6351214e0 1.5772015e-21 1.5772015e-21
2.0514253e-1 1.7710175e0 1.6667075e-21 1.6667075e-21
2.0514253e-1 1.9182081e0 1.7470036e-21 1.7470036e-21
2.0514253e-1 2.0776318e0 1.8184968e-21 1.8184968e-21
2.0514253e-1 2.2503052e0 1.8817445e-21 1.8817445e-21
2.0514253e-1 2.4373297e0 1.9373919e-21 1.9373919e-21
2.0514253e-1 2.639898e0 1.9861244e-21 1.9861244e-21
2.0514253e-1 2.8593018e0 2.0286315e-21 2.0286315e-21
2.0514253e-1 3.0969405e0 2.0655831e-21 2.0655831e-21
2.0514253e-1 3.3543295e0 2.0976123e-21 2.0976123e-21
2.0514253e-1 3.6331102e0 2.1253065e-21 2.1253065e-21
2.0514253e-1 3.9350607e0 2.1492021e-21 2.1492021e-21
2.0514253e-1 4.2621064e0 2.1697832e-21 2.1697832e-21
2.0514253e-1 4.6163332e0 2.1874826e-21 2.1874826e-21
2.0514253e-1 5.0e0 2.2026838e-21 2.2026838e-21

2.2219208e-1 1.0e-1 9.4809666e-62 9.4809666e-62
2.2219208e-1 1.0831107e-1 2.4328469e-55 2.4328469e-55
2.2219208e-1 1.1731288e-1 7.0714139e-50 7.0714139e-50
2.2219208e-1 1.2706284e-1 3.210831e-45 3.210831e-45
2.2219208e-1 1.3762313e-1 2.995285e-41 2.995285e-41
2.2219208e-1 1.4906109e-1 7.2509985e-38 7.2509985e-38
2.2219208e-1 1.6144966e-1 5.558493e-35 5.558493e-35
2.2219208e-1 1.7486786e-1 1.5988833e-32 1.5988833e-32
2.2219208e-1 1.8940126e-1 1.9943488e-30 1.9943488e-30
2.2219208e-1 2.0514253e-1 1.2202892e-28 1.2202892e-28
2.2219208e-1 2.2219208e-1 4.0686583e-27 4.0686583e-27
2.2219208e-1 2.4065862e-1 8.0849804e-26 8.0849804e-26
2.2219208e-1 2.6065994e-1 1.033513e-24 1.033513e-24
2.2219208e-1 2.8232357e-1 9.0706176e-24 9.0706176e-24
2.2219208e-1 3.0578769e-1 5.7775496e-23 5.7775496e-23
2.2219208e-1 3.3120193e-1 2.800151e-22 2.800151e-22
2.2219208e-1 3.5872836e-1 1.0751355e-21 1.0751355e-21
2.2219208e-1 3.8854254e-1 3.3846783e-21 3.3846783e-21
2.2219208e-1 4.2083459e-1 8.9964133e-21 8.9964133e-21
2.2219208e-1 4.5581046e-1 2.069982e-20 2.069982e-20
2.2219208e-1 4.936932e-1 4.2116803e-20 4.2116803e-20
2.2219208e-1 5.347244e-1 7.7164555e-20 7.7164555e-20
2.2219208e-1 5.7916573e-1 1.292923e-19 1.292923e-19
2.2219208e-1 6.2730062e-1 2.0074603e-19 2.0074603e-19
2.2219208e-1 6.7943603e-1 2.920941e-19 2.920941e-19
2.2219208e-1 7.3590445e-1 4.0212548e-19 4.0212548e-19
2.2219208e-1 7.9706601e-1 5.2809342e-19 5.2809342e-19
2.2219208e-1 8.6331074e-1 6.6618384e-19 6.6618384e-19
2.2219208e-1 9.3506113e-1 8.1206203e-19 8.1206203e-19
2.2219208e-1 1.0127747e0 9.6137597e-19 9.6137597e-19
2.2219208e-1 1.0969472e0 1.1101437e-18 1.1101437e-18
2.2219208e-1 1.1881153e0 1.2549995e-18 1.2549995e-18
2.2219208e-1 1.2868604e0 1.3933083e-18 1.3933083e-18
2.2219208e-1 1.3938123e0 1.5231766e-18 1.5231766e-18
2.2219208e-1 1.509653e0 1.6433935e-18 1.6433935e-18
2.2219208e-1 1.6351214e0 1.7533316e-18 1.7533316e-18
2.2219208e-1 1.7710175e0 1.8528329e-18 1.8528329e-18
2.2219208e-1 1.9182081e0 1.9420959e-18 1.9420959e-18
2.2219208e-1 2.0776318e0 2.0215729e-18 2.0215729e-18
2.2219208e-1 2.2503052e0 2.0918836e-18 2.0918836e-18
2.2219208e-1 2.4373297e0 2.1537453e-18 2.1537453e-18
2.2219208e-1 2.639898e0 2.2079199e-18 2.2079199e-18
2.2219208e-1 2.8593018e0 2.2551739e-18 2.2551739e-18
2.2219208e-1 3.0969405e0 2.296252e-18 2.296252e-18
2.2219208e-1 3.3543295e0 2.331858e-18 2.331858e-18
2.2219208e-1 3.6331102e0 2.3626448e-18 2.3626448e-18
2.2219208e-1 3.9350607e0 2.3892089e-18 2.3892089e-18
2.2219208e-1 4.2621064e0 2.4120884e-18 2.4120884e-18
2.2219208e-1 4.6163332e0 2.4317643e-18 2.4317643e-18
2.2219208e-1 5.0e0 2.4486631e-18 2.4486631e-18

2.4065862e-1 1.0e-1 3.7437612e-59 3.7437612e-59
2.4065862e-1 1.0831107e-1 9.606613e-53 9.606613e-53
2.4065862e-1 1.1731288e-1 2.7922981e-47 2.7922981e-47
2.4065862e-1 1.2706284e-1 1.2678649e-42 1.2678649e-42
2.4065862e-1 1.3762313e-1 1.1827519e-38 1.1827519e-38
2.4065862e-1 1.4906109e-1 2.8632109e-35 2.8632109e-35
2.4065862e-1 1.6144966e-1 2.1948891e-32 2.1948891e-32
2.4065862e-1 1.7486786e-1 6.3135305e-30 6.3135305e-30
2.4065862e-1 1.8940126e-1 7.87511e-28 7.87511e-28
2.4065862e-1 2.0514253e-1 4.8185714e-26 4.8185714e-26
2.4065862e-1 2.2219208e-1 1.6065962e-24 1.6065962e-24
2.4065862e-1 2.4065862e-1 3.1925264e-23 3.1925264e-23
2.4065862e-1 2.6065994e-1 4.0810458e-22 4.0810458e-22
2.4065862e-1 2.8232357e-1 3.5817262e-21 3.5817262e-21
2.4065862e-1 3.0578769e-1 2.2813883e-20 2.2813883e-20
2.4065862e-1 3.3120193e-1 1.1056991e-19 1.1056991e-19
2.4065862e-1 3.5872836e-1 4.245401e-19 4.245401e-19
2.4065862e-1 3.8854254e-1 1.3365122e-18 1.3365122e-18
2.4065862e-1 4.2083459e-1 3.552425e-18 3.552425e-18
2.4065862e-1 4.5581046e-1 8.1737637e-18 8.1737637e-18
2.4065862e-1 4.936932e-1 1.6630715e-17 1.6630715e-17
2.4065862e-1 5.347244e-1 3.0470065e-17 3.0470065e-17
2.4065862e-1 5.7916573e-1 5.1053811e-17 5.1053811e-17
2.4065862e-1 6.2730062e-1 7.9268837e-17 7.9268837e-17
2.4065862e-1 6.7943603e-1 1.1533956e-16 1.1533956e-16
2.4065862e-1 7.3590445e-1 1.5878779e-16 1.5878779e-16
2.4065862e-1 7.9706601e-1 2.0852891e-16 2.0852891e-16
2.4065862e-1 8.6331074e-1 2.6305685e-16 2.6305685e-16
2.4065862e-1 9.3506113e-1 3.2065995e-16 3.2065995e-16
2.4065862e-1 1.0127747e0 3.7961974e-16 3.7961974e-16
2.4065862e-1 1.0969472e0 4.3836384e-16 4.3836384e-16
2.4065862e-1 1.1881153e0 4.9556323e-16 4.9556323e-16
2.4065862e-1 1.2868604e0 5.5017738e-16 5.5017738e-16
2.4065862e-1 1.3938123e0 6.0145866e-16 6.0145866e-16
2.4065862e-1 1.509653e0 6.4892885e-16 6.4892885e-16
2.4065862e-1 1.6351214e0 6.9234024e-16 6.9234024e-16
2.4065862e-1 1.7710175e0 7.3163046e-16 7.3163046e-16
2.4065862e-1 1.9182081e0 7.6687786e-16 7.6687786e-16
2.4065862e-1 2.0776318e0 7.9826104e-16 7.9826104e-16
2.4065862e-1 2.2503052e0 8.260247e-16 8.260247e-16
2.4065862e-1 2.4373297e0 8.5045213e-16 8.5045213e-16
2.4065862e-1 2.639898e0 8.7184409e-16 8.7184409e-16
2.4065862e-1 2.8593018e0 8.9050336e-16 8.9050336e-16
2.4065862e-1 3.0969405e0 9.0672389e-16 9.0672389e-16
2.4065862e-1 3.3543295e0 9.2078367e-16 9.2078367e-16
2.4065862e-1 3.6331102e0 9.3294053e-16 9.3294053e-16
2.4065862e-1 3.9350607e0 9.4342993e-16 9.4342993e-16
2.4065862e-1 4.2621064e0 9.5246438e-16 9.5246438e-16
2.4065862e-1 4.6163332e0 9.6023381e-16 9.6023381e-16
2.4065862e-1 5.0e0 9.6690665e-16 9.6690665e-16

2.6065994e-1 1.0e-1 6.1176142e-57 6.1176142e-57
2.6065994e-1 1.0831107e-1 1.5697997e-50 1.5697997e-50
2.6065994e-1 1.1731288e-1 4.5628451e-45 4.5628451e-45
2.6065994e-1 1.2706284e-1 2.0717956e-40 2.0717956e-40
2.6065994e-1 1.3762313e-1 1.9327141e-36 1.9327141e-36
2.6065994e-1 1.4906109e-1 4.6787225e-33 4.6787225e-33
2.6065994e-1 1.6144966e-1 3.5866296e-30 3.5866296e-30
2.6065994e-1 1.7486786e-1 1.0316829e-27 1.0316829e-27
2.6065994e-1 1.8940126e-1 1.2868579e-25 1.2868579e-25
2.6065994e-1 2.0514253e-1 7.8739426e-24 7.8739426e-24
2.6065994e-1 2.2219208e-1 2.6253105e-22 2.6253105e-22
2.6065994e-1 2.4065862e-1 5.2168511e-21 5.2168511e-21
2.6065994e-1 2.6065994e-1 6.668765e-20 6.668765e-20
2.6065994e-1 2.8232357e-1 5.8528356e-19 5.8528356e-19
2.6065994e-1 3.0578769e-1 3.7279764e-18 3.7279764e-18
2.6065994e-1 3.3120193e-1 1.8068035e-17 1.8068035e-17
2.6065994e-1 3.5872836e-1 6.9373351e-17 6.9373351e-17
2.6065994e-1 3.8854254e-1 2.183971e-16 2.183971e-16
2.6065994e-1 4.2083459e-1 5.8049551e-16 5.8049551e-16
2.6065994e-1 4.5581046e-1 1.3356603e-15 1.3356603e-15
2.6065994e-1 4.936932e-1 2.7175958e-15 2.7175958e-15
2.6065994e-1 5.347244e-1 4.9790596e-15 4.9790596e-15
2.6065994e-1 5.7916573e-1 8.3426134e-15 8.3426134e-15
2.6065994e-1 6.2730062e-1 1.2953181e-14 1.2953181e-14
2.6065994e-1 6.7943603e-1 1.8847435e-14 1.8847435e-14
2.6065994e-1 7.3590445e-1 2.5947234e-14 2.5947234e-14
2.6065994e-1 7.9706601e-1 3.4075342e-14 3.4075342e-14
2.6065994e-1 8.6331074e-1 4.2985657e-14 4.2985657e-14
2.6065994e-1 9.3506113e-1 5.2398478e-14 5.2398478e-14
2.6065994e-1 1.0127747e0 6.2032993e-14 6.2032993e-14
2.6065994e-1 1.0969472e0 7.1632263e-14 7.1632263e-14
2.6065994e-1 1.1881153e0 8.0979114e-14 8.0979114e-14
2.6065994e-1 1.2868604e0 8.9903517e-14 8.9903517e-14
2.6065994e-1 1.3938123e0 9.82833e-14 9.82833e-14
2.6065994e-1 1.509653e0 1.0604032e-13 1.0604032e-13
2.6065994e-1 1.6351214e0 1.131341e-13 1.131341e-13
2.6065994e-1 1.7710175e0 1.1955445e-13 1.1955445e-13
2.6065994e-1 1.9182081e0 1.2531416e-13 1.2531416e-13
2.6065994e-1 2.0776318e0 1.3044243e-13 1.3044243e-13
2.6065994e-1 2.2503052e0 1.3497924e-13 1.3497924e-13
2.6065994e-1 2.4373297e0 1.3897088e-13 1.3897088e-13
2.6065994e-1 2.639898e0 1.4246651e-13 1.4246651e-13
2.6065994e-1 2.8593018e0 1.4551559e-13 1.4551559e-13
2.6065994e-1 3.0969405e0 1.4816615e-13 1.4816615e-13
2.6065994e-1 3.3543295e0 1.5046364e-13 1.5046364e-13
2.6065994e-1 3.6331102e0 1.5245017e-13 1.5245017e-13
2.6065994e-1 3.9350607e0 1.5416422e-13 1.5416422e-13
2.6065994e-1 4.2621064e0 1.5564053e-13 1.5564053e-13
2.6065994e-1 4.6163332e0 1.5691012e-13 1.5691012e-13
2.6065994e-1 5.0e0 1.5800051e-13 1.5800051e-13

2.8232357e-1 1.0e-1 4.7122021e-55 4.7122021e-55
2.8232357e-1 1.0831107e-1 1.2091664e-48 1.2091664e-48
2.8232357e-1 1.1731288e-1 3.5146133e-43 3.5146133e-43
2.8232357e-1 1.2706284e-1 1.5958378e-38 1.5958378e-38
2.8232357e-1 1.3762313e-1 1.4887077e-34 1.4887077e-34
2.8232357e-1 1.4906109e-1 3.6038699e-31 3.6038699e-31
2.8232357e-1 1.6144966e-1 2.7626658e-28 2.7626658e-28
2.8232357e-1 1.7486786e-1 7.9467227e-26 7.9467227e-26
2.8232357e-1 1.8940126e-1 9.9122535e-24 9.9122535e-24
2.8232357e-1 2.0514253e-1 6.0650456e-22 6.0650456e-22
2.8232357e-1 2.2219208e-1 2.0221925e-20 2.0221925e-20
2.8232357e-1 2.4065862e-1 4.0183732e-19 4.0183732e-19
2.8232357e-1 2.6065994e-1 5.1367359e-18 5.1367359e-18
2.8232357e-1 2.8232357e-1 4.5082517e-17 4.5082517e-17
2.8232357e-1 3.0578769e-1 2.8715407e-16 2.8715407e-16
2.8232357e-1 3.3120193e-1 1.3917228e-15 1.3917228e-15
2.8232357e-1 3.5872836e-1 5.3436068e-15 5.3436068e-15
2.8232357e-1 3.8854254e-1 1.6822429e-14 1.6822429e-14
2.8232357e-1 4.2083459e-1 4.4713708e-14 4.4713708e-14
2.8232357e-1 4.5581046e-1 1.0288163e-13 1.0288163e-13
2.8232357e-1 4.936932e-1 2.093277e-13 2.093277e-13
2.8232357e-1 5.347244e-1 3.83521e-13 3.83521e-13
2.8232357e-1 5.7916573e-1 6.4260477e-13 6.4260477e-13
2.8232357e-1 6.2730062e-1 9.9774202e-13 9.9774202e-13
2.8232357e-1 6.7943603e-1 1.4517575e-12 1.4517575e-12
2.8232357e-1 7.3590445e-1 1.9986322e-12 1.9986322e-12
2.8232357e-1 7.9706601e-1 2.6247144e-12 2.6247144e-12
2.8232357e-1 8.6331074e-1 3.3110473e-12 3.3110473e-12
2.8232357e-1 9.3506113e-1 4.0360868e-12 4.0360868e-12
2.8232357e-1 1.0127747e0 4.7782026e-12 4.7782026e-12
2.8232357e-1 1.0969472e0 5.5176036e-12 5.5176036e-12
2.8232357e-1 1.1881153e0 6.2375616e-12 6.2375616e-12
2.8232357e-1 1.2868604e0 6.9249797e-12 6.9249797e-12
2.8232357e-1 1.3938123e0 7.5704476e-12 7.5704476e-12
2.8232357e-1 1.509653e0 8.167946e-12 8.167946e-12
2.8232357e-1 1.6351214e0 8.714357e-12 8.714357e-12
2.8232357e-1 1.7710175e0 9.2088957e-12 9.2088957e-12
2.8232357e-1 1.9182081e0 9.6525481e-12 9.6525481e-12
2.8232357e-1 2.0776318e0 1.0047562e-11 1.0047562e-11
2.8232357e-1 2.2503052e0 1.0397018e-11 1.0397018e-11
2.8232357e-1 2.4373297e0 1.0704482e-11 1.0704482e-11
2.8232357e-1 2.639898e0 1.0973738e-11 1.0973738e-11
2.8232357e-1 2.8593018e0 1.1208599e-11 1.1208599e-11
2.8232357e-1 3.0969405e0 1.1412764e-11 1.1412764e-11
2.8232357e-1 3.3543295e0 1.1589732e-11 1.1589732e-11
2.8232357e-1 3.6331102e0 1.1742748e-11 1.1742748e-11
2.8232357e-1 3.9350607e0 1.1874776e-11 1.1874776e-11
2.8232357e-1 4.2621064e0 1.1988491e-11 1.1988491e-11
2.8232357e-1 4.6163332e0 1.2086283e-11 1.2086283e-11
2.8232357e-1 5.0e0 1.2170273e-11 1.2170273e-11

3.0578769e-1 1.0e-1 1.9117784e-53 1.9117784e-53
3.0578769e-1 1.0831107e-1 4.9056856e-47 4.9056856e-47
3.0578769e-1 1.1731288e-1 1.425907e-41 1.425907e-41
3.0578769e-1 1.2706284e-1 6.4744426e-37 6.4744426e-37
3.0578769e-1 1.3762313e-1 6.0398074e-33 6.0398074e-33
3.0578769e-1 1.4906109e-1 1.4621191e-29 1.4621191e-29
3.0578769e-1 1.6144966e-1 1.1208358e-26 1.1208358e-26
3.0578769e-1 1.7486786e-1 3.2240495e-24 3.2240495e-24
3.0578769e-1 1.8940126e-1 4.0214813e-22 4.0214813e-22
3.0578769e-1 2.0514253e-1 2.460638e-20 2.460638e-20
3.0578769e-1 2.2219208e-1 8.2041984e-19 8.2041984e-19
3.0578769e-1 2.4065862e-1 1.6302864e-17 1.6302864e-17
3.0578769e-1 2.6065994e-1 2.0840152e-16 2.0840152e-16
3.0578769e-1 2.8232357e-1 1.8290341e-15 1.8290341e-15
3.0578769e-1 3.0578769e-1 1.1650072e-14 1.1650072e-14
3.0578769e-1 3.3120193e-1 5.6463318e-14 5.6463318e-14
3.0578769e-1 3.5872836e-1 2.1679444e-13 2.1679444e-13
3.0578769e-1 3.8854254e-1 6.824995e-13 6.824995e-13
3.0578769e-1 4.2083459e-1 1.8140712e-12 1.8140712e-12
3.0578769e-1 4.5581046e-1 4.1739909e-12 4.1739909e-12
3.0578769e-1 4.936932e-1 8.4925936e-12 8.4925936e-12
3.0578769e-1 5.347244e-1 1.5559757e-11 1.5559757e-11
3.0578769e-1 5.7916573e-1 2.6070994e-11 2.6070994e-11
3.0578769e-1 6.2730062e-1 4.0479199e-11 4.0479199e-11
3.0578769e-1 6.7943603e-1 5.8898973e-11 5.8898973e-11
3.0578769e-1 7.3590445e-1 8.1086123e-11 8.1086123e-11
3.0578769e-1 7.9706601e-1 1.0648678e-10 1.0648678e-10
3.0578769e-1 8.6331074e-1 1.3433186e-10 1.3433186e-10
3.0578769e-1 9.3506113e-1 1.637473e-10 1.637473e-10
3.0578769e-1 1.0127747e0 1.9385553e-10 1.9385553e-10
3.0578769e-1 1.0969472e0 2.2385363e-10 2.2385363e-10
3.0578769e-1 1.1881153e0 2.5306291e-10 2.5306291e-10
3.0578769e-1 1.2868604e0 2.8095202e-10 2.8095202e-10
3.0578769e-1 1.3938123e0 3.0713917e-10 3.0713917e-10
3.0578769e-1 1.509653e0 3.3138016e-10 3.3138016e-10
3.0578769e-1 1.6351214e0 3.535485e-10 3.535485e-10
3.0578769e-1 1.7710175e0 3.7361233e-10 3.7361233e-10
3.0578769e-1 1.9182081e0 3.9161167e-10 3.9161167e-10
3.0578769e-1 2.0776318e0 4.0763771e-10 4.0763771e-10
3.0578769e-1 2.2503052e0 4.2181542e-10 4.2181542e-10
3.0578769e-1 2.4373297e0 4.3428946e-10 4.3428946e-10
3.0578769e-1 2.639898e0 4.4521342e-10 4.4521342e-10
3.0578769e-1 2.8593018e0 4.5474191e-10 4.5474191e-10
3.0578769e-1 3.0969405e0 4.6302504e-10 4.6302504e-10
3.0578769e-1 3.3543295e0 4.7020477e-10 4.7020477e-10
3.0578769e-1 3.6331102e0 4.7641276e-10 4.7641276e-10
3.0578769e-1 3.9350607e0 4.8176924e-10 4.8176924e-10
3.0578769e-1 4.2621064e0 4.8638275e-10 4.8638275e-10
3.0578769e-1 4.6163332e0 4.9035026e-10 4.9035026e-10
3.0578769e-1 5.0e0 4.937578e-10 4.937578e-10

3.3120193e-1 1.0e-1 4.4906903e-52 4.4906903e-52
3.3120193e-1 1.0831107e-1 1.1523257e-45 1.1523257e-45
3.3120193e-1 1.1731288e-1 3.3493979e-40 3.3493979e-40
3.3120193e-1 1.2706284e-1 1.5208204e-35 1.5208204e-35
3.3120193e-1 1.3762313e-1 1.4187264e-31 1.4187264e-31
3.3120193e-1 1.4906109e-1 3.4344587e-28 3.4344587e-28
3.3120193e-1 1.6144966e-1 2.6327981e-25 2.6327981e-25
3.3120193e-1 1.7486786e-1 7.573162e-23 7.573162e-23
3.3120193e-1 1.8940126e-1 9.446297e-21 9.446297e-21
3.3120193e-1 2.0514253e-1 5.7799391e-19 5.7799391e-19
3.3120193e-1 2.2219208e-1 1.927133e-17 1.927133e-17
3.3120193e-1 2.4065862e-1 3.8294769e-16 3.8294769e-16
3.3120193e-1 2.6065994e-1 4.8952675e-15 4.8952675e-15
3.3120193e-1 2.8232357e-1 4.2963272e-14 4.2963272e-14
3.3120193e-1 3.0578769e-1 2.7365549e-13 2.7365549e-13
3.3120193e-1 3.3120193e-1 1.3263005e-12 1.3263005e-12
3.3120193e-1 3.5872836e-1 5.0924138e-12 5.0924138e-12
3.3120193e-1 3.8854254e-1 1.6031638e-11 1.6031638e-11
3.3120193e-1 4.2083459e-1 4.26118e-11 4.26118e-11
3.3120193e-1 4.5581046e-1 9.804536e-11 9.804536e-11
3.3120193e-1 4.936932e-1 1.9948759e-10 1.9948759e-10
3.3120193e-1 5.347244e-1 3.6549239e-10 3.6549239e-10
3.3120193e-1 5.7916573e-1 6.1239711e-10 6.1239711e-10
3.3120193e-1 6.2730062e-1 9.5084002e-10 9.5084002e-10
3.3120193e-1 6.7943603e-1 1.3835131e-9 1.3835131e-9
3.3120193e-1 7.3590445e-1 1.9046803e-9 1.9046803e-9
3.3120193e-1 7.9706601e-1 2.5013314e-9 2.5013314e-9
3.3120193e-1 8.6331074e-1 3.1554012e-9 3.1554012e-9
3.3120193e-1 9.3506113e-1 3.8463579e-9 3.8463579e-9
3.3120193e-1 1.0127747e0 4.5535882e-9 4.5535882e-9
3.3120193e-1 1.0969472e0 5.2582314e-9 5.2582314e-9
3.3120193e-1 1.1881153e0 5.9443454e-9 5.9443454e-9
3.3120193e-1 1.2868604e0 6.5994493e-9 6.5994493e-9
3.3120193e-1 1.3938123e0 7.2145749e-9 7.2145749e-9
3.3120193e-1 1.509653e0 7.7839861e-9 7.7839861e-9
3.3120193e-1 1.6351214e0 8.3047113e-9 8.3047113e-9
3.3120193e-1 1.7710175e0 8.7760027e-9 8.7760027e-9
3.3120193e-1 1.9182081e0 9.1987998e-9 9.1987998e-9
3.3120193e-1 2.0776318e0 9.5752451e-9 9.5752451e-9
3.3120193e-1 2.2503052e0 9.9082738e-9 9.9082738e-9
3.3120193e-1 2.4373297e0 1.0201284e-8 1.0201284e-8
3.3120193e-1 2.639898e0 1.0457883e-8 1.0457883e-8
3.3120193e-1 2.8593018e0 1.0681704e-8 1.0681704e-8
3.3120193e-1 3.0969405e0 1.0876271e-8 1.0876271e-8
3.3120193e-1 3.3543295e0 1.104492e-8 1.104492e-8
3.3120193e-1 3.6331102e0 1.1190743e-8 1.1190743e-8
3.3120193e-1 3.9350607e0 1.1316565e-8 1.1316565e-8
3.3120193e-1 4.2621064e0 1.1424934e-8 1.1424934e-8
3.3120193e-1 4.6163332e0 1.151813e-8 1.151813e-8
3.3120193e-1 5.0e0 1.1598171e-8 1.1598171e-8

3.5872836e-1 1.0e-1 6.6202836e-51 6.6202836e-51
3.5872836e-1 1.0831107e-1 1.6987863e-44 1.6987863e-44
3.5872836e-1 1.1731288e-1 4.937763e-39 4.937763e-39
3.5872836e-1 1.2706284e-1 2.24203e-34 2.24203e-34
3.5872836e-1 1.3762313e-1 2.0915205e-30 2.0915205e-30
3.5872836e-1 1.4906109e-1 5.0631617e-27 5.0631617e-27
3.5872836e-1 1.6144966e-1 3.8813342e-24 3.8813342e-24
3.5872836e-1 1.7486786e-1 1.1164538e-21 1.1164538e-21
3.5872836e-1 1.8940126e-1 1.3925958e-19 1.3925958e-19
3.5872836e-1 2.0514253e-1 8.5209253e-18 8.5209253e-18
3.5872836e-1 2.2219208e-1 2.8410259e-16 2.8410259e-16
3.5872836e-1 2.4065862e-1 5.645507e-15 5.645507e-15
3.5872836e-1 2.6065994e-1 7.2167212e-14 7.2167212e-14
3.5872836e-1 2.8232357e-1 6.3337488e-13 6.3337488e-13
3.5872836e-1 3.0578769e-1 4.0342951e-12 4.0342951e-12
3.5872836e-1 3.3120193e-1 1.9552641e-11 1.9552641e-11
3.5872836e-1 3.5872836e-1 7.5073589e-11 7.5073589e-11
3.5872836e-1 3.8854254e-1 2.3634226e-10 2.3634226e-10
3.5872836e-1 4.2083459e-1 6.2819341e-10 6.2819341e-10
3.5872836e-1 4.5581046e-1 1.4454083e-9 1.4454083e-9
3.5872836e-1 4.936932e-1 2.9408941e-9 2.9408941e-9
3.5872836e-1 5.347244e-1 5.3881768e-9 5.3881768e-9
3.5872836e-1 5.7916573e-1 9.0281056e-9 9.0281056e-9
3.5872836e-1 6.2730062e-1 1.4017512e-8 1.4017512e-8
3.5872836e-1 6.7943603e-1 2.0396083e-8 2.0396083e-8
3.5872836e-1 7.3590445e-1 2.8079255e-8 2.8079255e-8
3.5872836e-1 7.9706601e-1 3.687523e-8 3.687523e-8
3.5872836e-1 8.6331074e-1 4.6517683e-8 4.6517683e-8
3.5872836e-1 9.3506113e-1 5.6703933e-8 5.6703933e-8
3.5872836e-1 1.0127747e0 6.7130092e-8 6.7130092e-8
3.5872836e-1 1.0969472e0 7.7518112e-8 7.7518112e-8
3.5872836e-1 1.1881153e0 8.763297e-8 8.763297e-8
3.5872836e-1 1.2868604e0 9.729067e-8 9.729067e-8
3.5872836e-1 1.3938123e0 1.06359e-7 1.06359e-7
3.5872836e-1 1.509653e0 1.147534e-7 1.147534e-7
3.5872836e-1 1.6351214e0 1.2243005e-7 1.2243005e-7
3.5872836e-1 1.7710175e0 1.2937794e-7 1.2937794e-7
3.5872836e-1 1.9182081e0 1.3561092e-7 1.3561092e-7
3.5872836e-1 2.0776318e0 1.4116057e-7 1.4116057e-7
3.5872836e-1 2.2503052e0 1.4607016e-7 1.4607016e-7
3.5872836e-1 2.4373297e0 1.5038978e-7 1.5038978e-7
3.5872836e-1 2.639898e0 1.5417263e-7 1.5417263e-7
3.5872836e-1 2.8593018e0 1.5747225e-7 1.5747225e-7
3.5872836e-1 3.0969405e0 1.603406e-7 1.603406e-7
3.5872836e-1 3.3543295e0 1.6282687e-7 1.6282687e-7
3.5872836e-1 3.6331102e0 1.6497663e-7 1.6497663e-7
3.5872836e-1 3.9350607e0 1.6683152e-7 1.6683152e-7
3.5872836e-1 4.2621064e0 1.6842913e-7 1.6842913e-7
3.5872836e-1 4.6163332e0 1.6980304e-7 1.6980304e-7
3.5872836e-1 5.0e0 1.7098303e-7 1.7098303e-7

3.8854254e-1 1.0e-1 6.5612259e-50 6.5612259e-50
3.8854254e-1 1.0831107e-1 1.6836319e-43 1.6836319e-43
3.8854254e-1 1.1731288e-1 4.8937145e-38 4.8937145e-38
3.8854254e-1 1.2706284e-1 2.2220295e-33 2.2220295e-33
3.8854254e-1 1.3762313e-1 2.0728626e-29 2.0728626e-29
3.8854254e-1 1.4906109e-1 5.0179946e-26 5.0179946e-26
3.8854254e-1 1.6144966e-1 3.8467099e-23 3.8467099e-23
3.8854254e-1 1.7486786e-1 1.1064942e-20 1.1064942e-20
3.8854254e-1 1.8940126e-1 1.3801729e-18 1.3801729e-18
3.8854254e-1 2.0514253e-1 8.4449124e-17 8.4449124e-17
3.8854254e-1 2.2219208e-1 2.8156819e-15 2.8156819e-15
3.8854254e-1 2.4065862e-1 5.595145e-14 5.595145e-14
3.8854254e-1 2.6065994e-1 7.1523428e-13 7.1523428e-13
3.8854254e-1 2.8232357e-1 6.2772472e-12 6.2772472e-12
3.8854254e-1 3.0578769e-1 3.9983063e-11 3.9983063e-11
3.8854254e-1 3.3120193e-1 1.9378218e-10 1.9378218e-10
3.8854254e-1 3.5872836e-1 7.4403879e-10 7.4403879e-10
3.8854254e-1 3.8854254e-1 2.3423391e-9 2.3423391e-9
3.8854254e-1 4.2083459e-1 6.2258947e-9 6.2258947e-9
3.8854254e-1 4.5581046e-1 1.4325142e-8 1.4325142e-8
3.8854254e-1 4.936932e-1 2.9146591e-8 2.9146591e-8
3.8854254e-1 5.347244e-1 5.3401103e-8 5.3401103e-8
3.8854254e-1 5.7916573e-1 8.9475683e-8 8.9475683e-8
3.8854254e-1 6.2730062e-1 1.3892466e-7 1.3892466e-7
3.8854254e-1 6.7943603e-1 2.0214135e-7 2.0214135e-7
3.8854254e-1 7.3590445e-1 2.7828767e-7 2.7828767e-7
3.8854254e-1 7.9706601e-1 3.6546276e-7 3.6546276e-7
3.8854254e-1 8.6331074e-1 4.6102712e-7 4.6102712e-7
3.8854254e-1 9.3506113e-1 5.6198093e-7 5.6198093e-7
3.8854254e-1 1.0127747e0 6.6531243e-7 6.6531243e-7
3.8854254e-1 1.0969472e0 7.6826594e-7 7.6826594e-7
3.8854254e-1 1.1881153e0 8.685122e-7 8.685122e-7
3.8854254e-1 1.2868604e0 9.6422766e-7 9.6422766e-7
3.8854254e-1 1.3938123e0 1.054102e-6 1.054102e-6
3.8854254e-1 1.509653e0 1.1372971e-6 1.1372971e-6
3.8854254e-1 1.6351214e0 1.2133789e-6 1.2133789e-6
3.8854254e-1 1.7710175e0 1.282238e-6 1.282238e-6
3.8854254e-1 1.9182081e0 1.3440117e-6 1.3440117e-6
3.8854254e-1 2.0776318e0 1.3990131e-6 1.3990131e-6
3.8854254e-1 2.2503052e0 1.447671e-6 1.447671e-6
3.8854254e-1 2.4373297e0 1.490482e-6 1.490482e-6
3.8854254e-1 2.639898e0 1.527973e-6 1.527973e-6
3.8854254e-1 2.8593018e0 1.5606748e-6 1.5606748e-6
3.8854254e-1 3.0969405e0 1.5891025e-6 1.5891025e-6
3.8854254e-1 3.3543295e0 1.6137433e-6 1.6137433e-6
3.8854254e-1 3.6331102e0 1.6350492e-6 1.6350492e-6
3.8854254e-1 3.9350607e0 1.6534326e-6 1.6534326e-6
3.8854254e-1 4.2621064e0 1.6692662e-6 1.6692662e-6
3.8854254e-1 4.6163332e0 1.6828827e-6 1.6828827e-6
3.8854254e-1 5.0e0 1.6945774e-6 1.6945774e-6

4.2083459e-1 1.0e-1 4.6354189e-49 4.6354189e-49
4.2083459e-1 1.0831107e-1 1.1894636e-42 1.1894636e-42
4.2083459e-1 1.1731288e-1 3.4573443e-37 3.4573443e-37
4.2083459e-1 1.2706284e-1 1.5698343e-32 1.5698343e-32
4.2083459e-1 1.3762313e-1 1.4644499e-28 1.4644499e-28
4.2083459e-1 1.4906109e-1 3.5451465e-25 3.5451465e-25
4.2083459e-1 1.6144966e-1 2.7176494e-22 2.7176494e-22
4.2083459e-1 1.7486786e-1 7.8172344e-20 7.8172344e-20
4.2083459e-1 1.8940126e-1 9.7507378e-18 9.7507378e-18
4.2083459e-1 2.0514253e-1 5.9662184e-16 5.9662184e-16
4.2083459e-1 2.2219208e-1 1.9892418e-14 1.9892418e-14
4.2083459e-1 2.4065862e-1 3.9528956e-13 3.9528956e-13
4.2083459e-1 2.6065994e-1 5.0530351e-12 5.0530351e-12
4.2083459e-1 2.8232357e-1 4.4347917e-11 4.4347917e-11
4.2083459e-1 3.0578769e-1 2.8247502e-10 2.8247502e-10
4.2083459e-1 3.3120193e-1 1.3690453e-9 1.3690453e-9
4.2083459e-1 3.5872836e-1 5.2565351e-9 5.2565351e-9
4.2083459e-1 3.8854254e-1 1.6548315e-8 1.6548315e-8
4.2083459e-1 4.2083459e-1 4.3985119e-8 4.3985119e-8
4.2083459e-1 4.5581046e-1 1.0120522e-7 1.0120522e-7
4.2083459e-1 4.936932e-1 2.059168e-7 2.059168e-7
4.2083459e-1 5.347244e-1 3.772717e-7 3.772717e-7
4.2083459e-1 5.7916573e-1 6.3213381e-7 6.3213381e-7
4.2083459e-1 6.2730062e-1 9.8148426e-7 9.8148426e-7
4.2083459e-1 6.7943603e-1 1.4281018e-6 1.4281018e-6
4.2083459e-1 7.3590445e-1 1.9660654e-6 1.9660654e-6
4.2083459e-1 7.9706601e-1 2.5819458e-6 2.5819458e-6
4.2083459e-1 8.6331074e-1 3.2570953e-6 3.2570953e-6
4.2083459e-1 9.3506113e-1 3.9703206e-6 3.9703206e-6
4.2083459e-1 1.0127747e0 4.7003439e-6 4.7003439e-6
4.2083459e-1 1.0969472e0 5.4276968e-6 5.4276968e-6
4.2083459e-1 1.1881153e0 6.1359233e-6 6.1359233e-6
4.2083459e-1 1.2868604e0 6.8121403e-6 6.8121403e-6
4.2083459e-1 1.3938123e0 7.4470905e-6 7.4470905e-6
4.2083459e-1 1.509653e0 8.034853e-6 8.034853e-6
4.2083459e-1 1.6351214e0 8.5723605e-6 8.5723605e-6
4.2083459e-1 1.7710175e0 9.0588409e-6 9.0588409e-6
4.2083459e-1 1.9182081e0 9.4952642e-6 9.4952642e-6
4.2083459e-1 2.0776318e0 9.8838418e-6 9.8838418e-6
4.2083459e-1 2.2503052e0 1.0227604e-5 1.0227604e-5
4.2083459e-1 2.4373297e0 1.0530057e-5 1.0530057e-5
4.2083459e-1 2.639898e0 1.0794926e-5 1.0794926e-5
4.2083459e-1 2.8593018e0 1.102596e-5 1.102596e-5
4.2083459e-1 3.0969405e0 1.1226798e-5 1.1226798e-5
4.2083459e-1 3.3543295e0 1.1400882e-5 1.1400882e-5
4.2083459e-1 3.6331102e0 1.1551405e-5 1.1551405e-5
4.2083459e-1 3.9350607e0 1.1681282e-5 1.1681282e-5
4.2083459e-1 4.2621064e0 1.1793144e-5 1.1793144e-5
4.2083459e-1 4.6163332e0 1.1889343e-5 1.1889343e-5
4.2083459e-1 5.0e0 1.1971964e-5 1.1971964e-5

4.5581046e-1 1.0e-1 2.4540494e-48 2.4540494e-48
4.5581046e-1 1.0831107e-1 6.2971707e-42 6.2971707e-42
4.5581046e-1 1.1731288e-1 1.8303618e-36 1.8303618e-36
4.5581046e-1 1.2706284e-1 8.3109016e-32 8.3109016e-32
4.5581046e-1 1.3762313e-1 7.7529832e-28 7.7529832e-28
4.5581046e-1 1.4906109e-1 1.8768454e-24 1.8768454e-24
4.5581046e-1 1.6144966e-1 1.438758e-21 1.438758e-21
4.5581046e-1 1.7486786e-1 4.1385428e-19 4.1385428e-19
4.5581046e-1 1.8940126e-1 5.162164e-17 5.162164e-17
4.5581046e-1 2.0514253e-1 3.1585915e-15 3.1585915e-15
4.5581046e-1 2.2219208e-1 1.0531298e-13 1.0531298e-13
4.5581046e-1 2.4065862e-1 2.092713e-12 2.092713e-12
4.5581046e-1 2.6065994e-1 2.6751408e-11 2.6751408e-11
4.5581046e-1 2.8232357e-1 2.3478349e-10 2.3478349e-10
4.5581046e-1 3.0578769e-1 1.4954585e-9 1.4954585e-9
4.5581046e-1 3.3120193e-1 7.2478992e-9 7.2478992e-9
4.5581046e-1 3.5872836e-1 2.7828762e-8 2.7828762e-8
4.5581046e-1 3.8854254e-1 8.7608872e-8 8.7608872e-8
4.5581046e-1 4.2083459e-1 2.3286279e-7 2.3286279e-7
4.5581046e-1 4.5581046e-1 5.3579326e-7 5.3579326e-7
4.5581046e-1 4.936932e-1 1.0901496e-6 1.0901496e-6
4.5581046e-1 5.347244e-1 1.9973241e-6 1.9973241e-6
4.5581046e-1 5.7916573e-1 3.3465964e-6 3.3465964e-6
4.5581046e-1 6.2730062e-1 5.1961019e-6 5.1961019e-6
4.5581046e-1 6.7943603e-1 7.5605515e-6 7.5605515e-6
4.5581046e-1 7.3590445e-1 1.0408599e-5 1.0408599e-5
4.5581046e-1 7.9706601e-1 1.3669148e-5 1.3669148e-5
4.5581046e-1 8.6331074e-1 1.7243475e-5 1.7243475e-5
4.5581046e-1 9.3506113e-1 2.101938e-5 2.101938e-5
4.5581046e-1 1.0127747e0 2.4884216e-5 2.4884216e-5
4.5581046e-1 1.0969472e0 2.8734914e-5 2.8734914e-5
4.5581046e-1 1.1881153e0 3.2484355e-5 3.2484355e-5
4.5581046e-1 1.2868604e0 3.6064333e-5 3.6064333e-5
4.5581046e-1 1.3938123e0 3.942584e-5 3.942584e-5
4.5581046e-1 1.509653e0 4.2537529e-5 4.2537529e-5
4.5581046e-1 1.6351214e0 4.5383161e-5 4.5383161e-5
4.5581046e-1 1.7710175e0 4.795865e-5 4.795865e-5
4.5581046e-1 1.9182081e0 5.026913e-5 5.026913e-5
4.5581046e-1 2.0776318e0 5.232631e-5 5.232631e-5
4.5581046e-1 2.2503052e0 5.4146228e-5 5.4146228e-5
4.5581046e-1 2.4373297e0 5.5747455e-5 5.5747455e-5
4.5581046e-1 2.639898e0 5.7149706e-5 5.7149706e-5
4.5581046e-1 2.8593018e0 5.8372828e-5 5.8372828e-5
4.5581046e-1 3.0969405e0 5.943609e-5 5.943609e-5
4.5581046e-1 3.3543295e0 6.0357714e-5 6.0357714e-5
4.5581046e-1 3.6331102e0 6.11546e-5 6.11546e-5
4.5581046e-1 3.9350607e0 6.1842184e-5 6.1842184e-5
4.5581046e-1 4.2621064e0 6.2434396e-5 6.2434396e-5
4.5581046e-1 4.6163332e0 6.2943685e-5 6.2943685e-5
4.5581046e-1 5.0e0 6.3381092e-5 6.3381092e-5

4.936932e-1 1.0e-1 1.0159235e-47 1.0159235e-47
4.936932e-1 1.0831107e-1 2.6068927e-41 2.6068927e-41
4.936932e-1 1.1731288e-1 7.5773027e-36 7.5773027e-36
4.936932e-1 1.2706284e-1 3.4405338e-31 3.4405338e-31
4.936932e-1 1.3762313e-1 3.2095676e-27 3.2095676e-27
4.936932e-1 1.4906109e-1 7.7697348e-24 7.7697348e-24
4.936932e-1 1.6144966e-1 5.9561474e-21 5.9561474e-21
4.936932e-1 1.7486786e-1 1.7132674e-18 1.7132674e-18
4.936932e-1 1.8940126e-1 2.1370244e-16 2.1370244e-16
4.936932e-1 2.0514253e-1 1.3075887e-14 1.3075887e-14
4.936932e-1 2.2219208e-1 4.35973e-13 4.35973e-13
4.936932e-1 2.4065862e-1 8.6633797e-12 8.6633797e-12
4.936932e-1 2.6065994e-1 1.1074505e-10 1.1074505e-10
4.936932e-1 2.8232357e-1 9.7195293e-10 9.7195293e-10
4.936932e-1 3.0578769e-1 6.1908753e-9 6.1908753e-9
4.936932e-1 3.3120193e-1 3.0004738e-8 3.0004738e-8
4.936932e-1 3.5872836e-1 1.1520507e-7 1.1520507e-7
4.936932e-1 3.8854254e-1 3.6268181e-7 3.6268181e-7
4.936932e-1 4.2083459e-1 9.6400164e-7 9.6400164e-7
4.936932e-1 4.5581046e-1 2.2180684e-6 2.2180684e-6
4.936932e-1 4.936932e-1 4.5129838e-6 4.5129838e-6
4.936932e-1 5.347244e-1 8.2684905e-6 8.2684905e-6
4.936932e-1 5.7916573e-1 1.3854186e-5 1.3854186e-5
4.936932e-1 6.2730062e-1 2.151074e-5 2.151074e-5
4.936932e-1 6.7943603e-1 3.129905e-5 3.129905e-5
4.936932e-1 7.3590445e-1 4.3089353e-5 4.3089353e-5
4.936932e-1 7.9706601e-1 5.6587321e-5 5.6587321e-5
4.936932e-1 8.6331074e-1 7.1384262e-5 7.1384262e-5
4.936932e-1 9.3506113e-1 8.7015692e-5 8.7015692e-5
4.936932e-1 1.0127747e0 1.0301528e-4 1.0301528e-4
4.936932e-1 1.0969472e0 1.1895634e-4 1.1895634e-4
4.936932e-1 1.1881153e0 1.3447821e-4 1.3447821e-4
4.936932e-1 1.2868604e0 1.4929855e-4 1.4929855e-4
4.936932e-1 1.3938123e0 1.6321446e-4 1.6321446e-4
4.936932e-1 1.509653e0 1.7609618e-4 1.7609618e-4
4.936932e-1 1.6351214e0 1.8787649e-4 1.8787649e-4
4.936932e-1 1.7710175e0 1.9853845e-4 1.9853845e-4
4.936932e-1 1.9182081e0 2.0810334e-4 2.0810334e-4
4.936932e-1 2.0776318e0 2.1661962e-4 2.1661962e-4
4.936932e-1 2.2503052e0 2.2415369e-4 2.2415369e-4
4.936932e-1 2.4373297e0 2.3078242e-4 2.3078242e-4
4.936932e-1 2.639898e0 2.3658744e-4 2.3658744e-4
4.936932e-1 2.8593018e0 2.416509e-4 2.416509e-4
4.936932e-1 3.0969405e0 2.4605258e-4 2.4605258e-4
4.936932e-1 3.3543295e0 2.498679e-4 2.498679e-4
4.936932e-1 3.6331102e0 2.5316684e-4 2.5316684e-4
4.936932e-1 3.9350607e0 2.5601329e-4 2.5601329e-4
4.936932e-1 4.2621064e0 2.5846492e-4 2.5846492e-4
4.936932e-1 4.6163332e0 2.6057326e-4 2.6057326e-4
4.936932e-1 5.0e0 2.6238403e-4 2.6238403e-4

5.347244e-1 1.0e-1 3.4102476e-47 3.4102476e-47
5.347244e-1 1.0831107e-1 8.7508061e-41 8.7508061e-41
5.347244e-1 1.1731288e-1 2.5435457e-35 2.5435457e-35
5.347244e-1 1.2706284e-1 1.1549169e-30 1.1549169e-30
5.347244e-1 1.3762313e-1 1.0773863e-26 1.0773863e-26
5.347244e-1 1.4906109e-1 2.6081412e-23 2.6081412e-23
5.347244e-1 1.6144966e-1 1.999357e-20 1.999357e-20
5.347244e-1 1.7486786e-1 5.7510885e-18 5.7510885e-18
5.347244e-1 1.8940126e-1 7.1735544e-16 7.1735544e-16
5.347244e-1 2.0514253e-1 4.3893081e-14 4.3893081e-14
5.347244e-1 2.2219208e-1 1.4634723e-12 1.4634723e-12
5.347244e-1 2.4065862e-1 2.9081196e-11 2.9081196e-11
5.347244e-1 2.6065994e-1 3.7174851e-10 3.7174851e-10
5.347244e-1 2.8232357e-1 3.2626474e-9 3.2626474e-9
5.347244e-1 3.0578769e-1 2.0781504e-8 2.0781504e-8
5.347244e-1 3.3120193e-1 1.0071977e-7 1.0071977e-7
5.347244e-1 3.5872836e-1 3.8671987e-7 3.8671987e-7
5.347244e-1 3.8854254e-1 1.2174487e-6 1.2174487e-6
5.347244e-1 4.2083459e-1 3.2359566e-6 3.2359566e-6
5.347244e-1 4.5581046e-1 7.4456025e-6 7.4456025e-6
5.347244e-1 4.936932e-1 1.5149165e-5 1.5149165e-5
5.347244e-1 5.347244e-1 2.7755633e-5 2.7755633e-5
5.347244e-1 5.7916573e-1 4.6505674e-5 4.6505674e-5
5.347244e-1 6.2730062e-1 7.2207159e-5 7.2207159e-5
5.347244e-1 6.7943603e-1 1.0506452e-4 1.0506452e-4
5.347244e-1 7.3590445e-1 1.4464215e-4 1.4464215e-4
5.347244e-1 7.9706601e-1 1.8995208e-4 1.8995208e-4
5.347244e-1 8.6331074e-1 2.3962238e-4 2.3962238e-4
5.347244e-1 9.3506113e-1 2.920939e-4 2.920939e-4
5.347244e-1 1.0127747e0 3.4580124e-4 3.4580124e-4
5.347244e-1 1.0969472e0 3.9931212e-4 3.9931212e-4
5.347244e-1 1.1881153e0 4.5141589e-4 4.5141589e-4
5.347244e-1 1.2868604e0 5.0116473e-4 5.0116473e-4
5.347244e-1 1.3938123e0 5.4787761e-4 5.4787761e-4
5.347244e-1 1.509653e0 5.9111891e-4 5.9111891e-4
5.347244e-1 1.6351214e0 6.3066298e-4 6.3066298e-4
5.347244e-1 1.7710175e0 6.6645303e-4 6.6645303e-4
5.347244e-1 1.9182081e0 6.9856041e-4 6.9856041e-4
5.347244e-1 2.0776318e0 7.2714781e-4 7.2714781e-4
5.347244e-1 2.2503052e0 7.5243814e-4 7.5243814e-4
5.347244e-1 2.4373297e0 7.7468945e-4 7.7468945e-4
5.347244e-1 2.639898e0 7.941757e-4 7.941757e-4
5.347244e-1 2.8593018e0 8.1117271e-4 8.1117271e-4
5.347244e-1 3.0969405e0 8.2594823e-4 8.2594823e-4
5.347244e-1 3.3543295e0 8.387555e-4 8.387555e-4
5.347244e-1 3.6331102e0 8.4982935e-4 8.4982935e-4
5.347244e-1 3.9350607e0 8.593843e-4 8.593843e-4
5.347244e-1 4.2621064e0 8.6761392e-4 8.6761392e-4
5.347244e-1 4.6163332e0 8.7469121e-4 8.7469121e-4
5.347244e-1 5.0e0 8.807696e-4 8.807696e-4

5.7916573e-1 1.0e-1 9.5740457e-47 9.5740457e-47
5.7916573e-1 1.0831107e-1 2.4567313e-40 2.4567313e-40
5.7916573e-1 1.1731288e-1 7.1408372e-35 7.1408372e-35
5.7916573e-1 1.2706284e-1 3.2423532e-30 3.2423532e-30
5.7916573e-1 1.3762313e-1 3.0246911e-26 3.0246911e-26
5.7916573e-1 1.4906109e-1 7.3221849e-23 7.3221849e-23
5.7916573e-1 1.6144966e-1 5.6130633e-20 5.6130633e-20
5.7916573e-1 1.7486786e-1 1.6145803e-17 1.6145803e-17
5.7916573e-1 1.8940126e-1 2.0139282e-15 2.0139282e-15
5.7916573e-1 2.0514253e-1 1.2322694e-13 1.2322694e-13
5.7916573e-1 2.2219208e-1 4.1086021e-12 4.1086021e-12
5.7916573e-1 2.4065862e-1 8.1643544e-11 8.1643544e-11
5.7916573e-1 2.6065994e-1 1.0436595e-9 1.0436595e-9
5.7916573e-1 2.8232357e-1 9.1596681e-9 9.1596681e-9
5.7916573e-1 3.0578769e-1 5.8342705e-8 5.8342705e-8
5.7916573e-1 3.3120193e-1 2.8276414e-7 2.8276414e-7
5.7916573e-1 3.5872836e-1 1.0856906e-6 1.0856906e-6
5.7916573e-1 3.8854254e-1 3.4179073e-6 3.4179073e-6
5.7916573e-1 4.2083459e-1 9.0847352e-6 9.0847352e-6
5.7916573e-1 4.5581046e-1 2.0903039e-5 2.0903039e-5
5.7916573e-1 4.936932e-1 4.2530283e-5 4.2530283e-5
5.7916573e-1 5.347244e-1 7.7922115e-5 7.7922115e-5
5.7916573e-1 5.7916573e-1 1.3056162e-4 1.3056162e-4
5.7916573e-1 6.2730062e-1 2.0271685e-4 2.0271685e-4
5.7916573e-1 6.7943603e-1 2.9496172e-4 2.9496172e-4
5.7916573e-1 7.3590445e-1 4.0607333e-4 4.0607333e-4
5.7916573e-1 7.9706601e-1 5.3327795e-4 5.3327795e-4
5.7916573e-1 8.6331074e-1 6.7272408e-4 6.7272408e-4
5.7916573e-1 9.3506113e-1 8.2003442e-4 8.2003442e-4
5.7916573e-1 1.0127747e0 9.7081425e-4 9.7081425e-4
5.7916573e-1 1.0969472e0 1.1210425e-3 1.1210425e-3
5.7916573e-1 1.1881153e0 1.2673204e-3 1.2673204e-3
5.7916573e-1 1.2868604e0 1.406987e-3 1.406987e-3
5.7916573e-1 1.3938123e0 1.5381303e-3 1.5381303e-3
5.7916573e-1 1.509653e0 1.6595275e-3 1.6595275e-3
5.7916573e-1 1.6351214e0 1.7705448e-3 1.7705448e-3
5.7916573e-1 1.7710175e0 1.871023e-3 1.871023e-3
5.7916573e-1 1.9182081e0 1.9611624e-3 1.9611624e-3
5.7916573e-1 2.0776318e0 2.0414197e-3 2.0414197e-3
5.7916573e-1 2.2503052e0 2.1124206e-3 2.1124206e-3
5.7916573e-1 2.4373297e0 2.1748897e-3 2.1748897e-3
5.7916573e-1 2.639898e0 2.229596e-3 2.229596e-3
5.7916573e-1 2.8593018e0 2.277314e-3 2.277314e-3
5.7916573e-1 3.0969405e0 2.3187953e-3 2.3187953e-3
5.7916573e-1 3.3543295e0 2.3547509e-3 2.3547509e-3
5.7916573e-1 3.6331102e0 2.38584e-3 2.38584e-3
5.7916573e-1 3.9350607e0 2.4126649e-3 2.4126649e-3
5.7916573e-1 4.2621064e0 2.435769e-3 2.435769e-3
5.7916573e-1 4.6163332e0 2.455638e-3 2.455638e-3
5.7916573e-1 5.0e0 2.4727027e-3 2.4727027e-3

6.2730062e-1 1.0e-1 2.3080442e-46 2.3080442e-46
6.2730062e-1 1.0831107e-1 5.9225166e-40 5.9225166e-40
6.2730062e-1 1.1731288e-1 1.7214633e-34 1.7214633e-34
6.2730062e-1 1.2706284e-1 7.8164393e-30 7.8164393e-30
6.2730062e-1 1.3762313e-1 7.2917146e-26 7.2917146e-26
6.2730062e-1 1.4906109e-1 1.7651813e-22 1.7651813e-22
6.2730062e-1 1.6144966e-1 1.3531582e-19 1.3531582e-19
6.2730062e-1 1.7486786e-1 3.8923176e-17 3.8923176e-17
6.2730062e-1 1.8940126e-1 4.8550379e-15 4.8550379e-15
6.2730062e-1 2.0514253e-1 2.9706692e-13 2.9706692e-13
6.2730062e-1 2.2219208e-1 9.9047319e-12 9.9047319e-12
6.2730062e-1 2.4065862e-1 1.9682057e-10 1.9682057e-10
6.2730062e-1 2.6065994e-1 2.5159816e-9 2.5159816e-9
6.2730062e-1 2.8232357e-1 2.208149e-8 2.208149e-8
6.2730062e-1 3.0578769e-1 1.4064853e-7 1.4064853e-7
6.2730062e-1 3.3120193e-1 6.8166809e-7 6.8166809e-7
6.2730062e-1 3.5872836e-1 2.6173073e-6 2.6173073e-6
6.2730062e-1 3.8854254e-1 8.2396528e-6 8.2396528e-6
6.2730062e-1 4.2083459e-1 2.1900847e-5 2.1900847e-5
6.2730062e-1 4.5581046e-1 5.0391591e-5 5.0391591e-5
6.2730062e-1 4.936932e-1 1.0252905e-4 1.0252905e-4
6.2730062e-1 5.347244e-1 1.8784921e-4 1.8784921e-4
6.2730062e-1 5.7916573e-1 3.1474886e-4 3.1474886e-4
6.2730062e-1 6.2730062e-1 4.8869566e-4 4.8869566e-4
6.2730062e-1 6.7943603e-1 7.1107318e-4 7.1107318e-4
6.2730062e-1 7.3590445e-1 9.7893331e-4 9.7893331e-4
6.2730062e-1 7.9706601e-1 1.2855894e-3 1.2855894e-3
6.2730062e-1 8.6331074e-1 1.6217564e-3 1.6217564e-3
6.2730062e-1 9.3506113e-1 1.9768819e-3 1.9768819e-3
6.2730062e-1 1.0127747e0 2.3403714e-3 2.3403714e-3
6.2730062e-1 1.0969472e0 2.7025312e-3 2.7025312e-3
6.2730062e-1 1.1881153e0 3.0551678e-3 3.0551678e-3
6.2730062e-1 1.2868604e0 3.3918663e-3 3.3918663e-3
6.2730062e-1 1.3938123e0 3.7080175e-3 3.7080175e-3
6.2730062e-1 1.509653e0 4.0006732e-3 4.0006732e-3
6.2730062e-1 1.6351214e0 4.2683062e-3 4.2683062e-3
6.2730062e-1 1.7710175e0 4.510532e-3 4.510532e-3
6.2730062e-1 1.9182081e0 4.7278337e-3 4.7278337e-3
6.2730062e-1 2.0776318e0 4.9213123e-3 4.9213123e-3
6.2730062e-1 2.2503052e0 5.0924764e-3 5.0924764e-3
6.2730062e-1 2.4373297e0 5.2430725e-3 5.2430725e-3
6.2730062e-1 2.639898e0 5.3749549e-3 5.3749549e-3
6.2730062e-1 2.8593018e0 5.48999e-3 5.48999e-3
6.2730062e-1 3.0969405e0 5.5899903e-3 5.5899903e-3
6.2730062e-1 3.3543295e0 5.6766694e-3 5.6766694e-3
6.2730062e-1 3.6331102e0 5.7516169e-3 5.7516169e-3
6.2730062e-1 3.9350607e0 5.8162845e-3 5.8162845e-3
6.2730062e-1 4.2621064e0 5.8719822e-3 5.8719822e-3
6.2730062e-1 4.6163332e0 5.9198811e-3 5.9198811e-3
6.2730062e-1 5.0e0 5.9610195e-3 5.9610195e-3

6.7943603e-1 1.0e-1 4.8864759e-46 4.8864759e-46
6.7943603e-1 1.0831107e-1 1.2538856e-39 1.2538856e-39
6.7943603e-1 1.1731288e-1 3.6445961e-34 3.6445961e-34
6.7943603e-1 1.2706284e-1 1.6548575e-29 1.6548575e-29
6.7943603e-1 1.3762313e-1 1.5437654e-25 1.5437654e-25
6.7943603e-1 1.4906109e-1 3.7371537e-22 3.7371537e-22
6.7943603e-1 1.6144966e-1 2.8648389e-19 2.8648389e-19
6.7943603e-1 1.7486786e-1 8.2406203e-17 8.2406203e-17
6.7943603e-1 1.8940126e-1 1.0278843e-14 1.0278843e-14
6.7943603e-1 2.0514253e-1 6.2893523e-13 6.2893523e-13
6.7943603e-1 2.2219208e-1 2.0969803e-11 2.0969803e-11
6.7943603e-1 2.4065862e-1 4.1669867e-10 4.1669867e-10
6.7943603e-1 2.6065994e-1 5.3267104e-9 5.3267104e-9
6.7943603e-1 2.8232357e-1 4.6749826e-8 4.6749826e-8
6.7943603e-1 3.0578769e-1 2.9777403e-7 2.9777403e-7
6.7943603e-1 3.3120193e-1 1.4431936e-6 1.4431936e-6
6.7943603e-1 3.5872836e-1 5.5412321e-6 5.5412321e-6
6.7943603e-1 3.8854254e-1 1.7444581e-5 1.7444581e-5
6.7943603e-1 4.2083459e-1 4.6367378e-5 4.6367378e-5
6.7943603e-1 4.5581046e-1 1.0668656e-4 1.0668656e-4
6.7943603e-1 4.936932e-1 2.1706937e-4 2.1706937e-4
6.7943603e-1 5.347244e-1 3.9770495e-4 3.9770495e-4
6.7943603e-1 5.7916573e-1 6.6637055e-4 6.6637055e-4
6.7943603e-1 6.2730062e-1 1.034642e-3 1.034642e-3
6.7943603e-1 6.7943603e-1 1.5054486e-3 1.5054486e-3
6.7943603e-1 7.3590445e-1 2.0725487e-3 2.0725487e-3
6.7943603e-1 7.9706601e-1 2.7217855e-3 2.7217855e-3
6.7943603e-1 8.6331074e-1 3.4335015e-3 3.4335015e-3
6.7943603e-1 9.3506113e-1 4.1853554e-3 4.1853554e-3
6.7943603e-1 1.0127747e0 4.9549173e-3 4.9549173e-3
6.7943603e-1 1.0969472e0 5.721664e-3 5.721664e-3
6.7943603e-1 1.1881153e0 6.4682485e-3 6.4682485e-3
6.7943603e-1 1.2868604e0 7.1810898e-3 7.1810898e-3
6.7943603e-1 1.3938123e0 7.8504293e-3 7.8504293e-3
6.7943603e-1 1.509653e0 8.4700253e-3 8.4700253e-3
6.7943603e-1 1.6351214e0 9.0366445e-3 9.0366445e-3
6.7943603e-1 1.7710175e0 9.549473e-3 9.549473e-3
6.7943603e-1 1.9182081e0 1.0009533e-2 1.0009533e-2
6.7943603e-1 2.0776318e0 1.0419156e-2 1.0419156e-2
6.7943603e-1 2.2503052e0 1.0781537e-2 1.0781537e-2
6.7943603e-1 2.4373297e0 1.1100371e-2 1.1100371e-2
6.7943603e-1 2.639898e0 1.1379586e-2 1.1379586e-2
6.7943603e-1 2.8593018e0 1.1623132e-2 1.1623132e-2
6.7943603e-1 3.0969405e0 1.1834848e-2 1.1834848e-2
6.7943603e-1 3.3543295e0 1.2018361e-2 1.2018361e-2
6.7943603e-1 3.6331102e0 1.2177036e-2 1.2177036e-2
6.7943603e-1 3.9350607e0 1.2313947e-2 1.2313947e-2
6.7943603e-1 4.2621064e0 1.2431867e-2 1.2431867e-2
6.7943603e-1 4.6163332e0 1.2533276e-2 1.2533276e-2
6.7943603e-1 5.0e0 1.2620372e-2 1.2620372e-2

7.3590445e-1 1.0e-1 9.2613305e-46 9.2613305e-46
7.3590445e-1 1.0831107e-1 2.3764875e-39 2.3764875e-39
7.3590445e-1 1.1731288e-1 6.9075975e-34 6.9075975e-34
7.3590445e-1 1.2706284e-1 3.1364489e-29 3.1364489e-29
7.3590445e-1 1.3762313e-1 2.9258962e-25 2.9258962e-25
7.3590445e-1 1.4906109e-1 7.0830219e-22 7.0830219e-22
7.3590445e-1 1.6144966e-1 5.4297249e-19 5.4297249e-19
7.3590445e-1 1.7486786e-1 1.5618436e-16 1.5618436e-16
7.3590445e-1 1.8940126e-1 1.9481477e-14 1.9481477e-14
7.3590445e-1 2.0514253e-1 1.19202e-12 1.19202e-12
7.3590445e-1 2.2219208e-1 3.9744037e-11 3.9744037e-11
7.3590445e-1 2.4065862e-1 7.8976837e-10 7.8976837e-10
7.3590445e-1 2.6065994e-1 1.0095706e-8 1.0095706e-8
7.3590445e-1 2.8232357e-1 8.8604877e-8 8.8604877e-8
7.3590445e-1 3.0578769e-1 5.6437069e-7 5.6437069e-7
7.3590445e-1 3.3120193e-1 2.7352827e-6 2.7352827e-6
7.3590445e-1 3.5872836e-1 1.0502289e-5 1.0502289e-5
7.3590445e-1 3.8854254e-1 3.3062689e-5 3.3062689e-5
7.3590445e-1 4.2083459e-1 8.7880024e-5 8.7880024e-5
7.3590445e-1 4.5581046e-1 2.0220287e-4 2.0220287e-4
7.3590445e-1 4.936932e-1 4.1141125e-4 4.1141125e-4
7.3590445e-1 5.347244e-1 7.5376961e-4 7.5376961e-4
7.3590445e-1 5.7916573e-1 1.2629711e-3 1.2629711e-3
7.3590445e-1 6.2730062e-1 1.9609555e-3 1.9609555e-3
7.3590445e-1 6.7943603e-1 2.8532745e-3 2.8532745e-3
7.3590445e-1 7.3590445e-1 3.9280984e-3 3.9280984e-3
7.3590445e-1 7.9706601e-1 5.158596e-3 5.158596e-3
7.3590445e-1 8.6331074e-1 6.5075103e-3 6.5075103e-3
7.3590445e-1 9.3506113e-1 7.932498e-3 7.932498e-3
7.3590445e-1 1.0127747e0 9.3910474e-3 9.3910474e-3
7.3590445e-1 1.0969472e0 1.0844261e-2 1.0844261e-2
7.3590445e-1 1.1881153e0 1.2259262e-2 1.2259262e-2
7.3590445e-1 1.2868604e0 1.3610309e-2 1.3610309e-2
7.3590445e-1 1.3938123e0 1.4878907e-2 1.4878907e-2
7.3590445e-1 1.509653e0 1.6053226e-2 1.6053226e-2
7.3590445e-1 1.6351214e0 1.7127139e-2 1.7127139e-2
7.3590445e-1 1.7710175e0 1.8099102e-2 1.8099102e-2
7.3590445e-1 1.9182081e0 1.8971053e-2 1.8971053e-2
7.3590445e-1 2.0776318e0 1.9747412e-2 1.9747412e-2
7.3590445e-1 2.2503052e0 2.043423e-2 2.043423e-2
7.3590445e-1 2.4373297e0 2.1038517e-2 2.1038517e-2
7.3590445e-1 2.639898e0 2.1567712e-2 2.1567712e-2
7.3590445e-1 2.8593018e0 2.2029306e-2 2.2029306e-2
7.3590445e-1 3.0969405e0 2.243057e-2 2.243057e-2
7.3590445e-1 3.3543295e0 2.2778381e-2 2.2778381e-2
7.3590445e-1 3.6331102e0 2.3079118e-2 2.3079118e-2
7.3590445e-1 3.9350607e0 2.3338605e-2 2.3338605e-2
7.3590445e-1 4.2621064e0 2.35621e-2 2.35621e-2
7.3590445e-1 4.6163332e0 2.37543e-2 2.37543e-2
7.3590445e-1 5.0e0 2.3919373e-2 2.3919373e-2

7.9706601e-1 1.0e-1 1.5972456e-45 1.5972456e-45
7.9706601e-1 1.0831107e-1 4.0985842e-39 4.0985842e-39
7.9706601e-1 1.1731288e-1 1.1913115e-33 1.1913115e-33
7.9706601e-1 1.2706284e-1 5.4092435e-29 5.4092435e-29
7.9706601e-1 1.3762313e-1 5.0461161e-25 5.0461161e-25
7.9706601e-1 1.4906109e-1 1.2215659e-21 1.2215659e-21
7.9706601e-1 1.6144966e-1 9.3643179e-19 9.3643179e-19
7.9706601e-1 1.7486786e-1 2.693617e-16 2.693617e-16
7.9706601e-1 1.8940126e-1 3.3598523e-14 3.3598523e-14
7.9706601e-1 2.0514253e-1 2.0558047e-12 2.0558047e-12
7.9706601e-1 2.2219208e-1 6.8544134e-11 6.8544134e-11
7.9706601e-1 2.4065862e-1 1.3620657e-9 1.3620657e-9
7.9706601e-1 2.6065994e-1 1.7411454e-8 1.7411454e-8
7.9706601e-1 2.8232357e-1 1.5281147e-7 1.5281147e-7
7.9706601e-1 3.0578769e-1 9.7333596e-7 9.7333596e-7
7.9706601e-1 3.3120193e-1 4.7173765e-6 4.7173765e-6
7.9706601e-1 3.5872836e-1 1.8112662e-5 1.8112662e-5
7.9706601e-1 3.8854254e-1 5.7021217e-5 5.7021217e-5
7.9706601e-1 4.2083459e-1 1.5156136e-4 1.5156136e-4
7.9706601e-1 4.5581046e-1 3.4872705e-4 3.4872705e-4
7.9706601e-1 4.936932e-1 7.0953608e-4 7.0953608e-4
7.9706601e-1 5.347244e-1 1.2999808e-3 1.2999808e-3
7.9706601e-1 5.7916573e-1 2.1781698e-3 2.1781698e-3
7.9706601e-1 6.2730062e-1 3.3819412e-3 3.3819412e-3
7.9706601e-1 6.7943603e-1 4.9208697e-3 4.9208697e-3
7.9706601e-1 7.3590445e-1 6.7745535e-3 6.7745535e-3
7.9706601e-1 7.9706601e-1 8.8967183e-3 8.8967183e-3
7.9706601e-1 8.6331074e-1 1.1223109e-2 1.1223109e-2
7.9706601e-1 9.3506113e-1 1.3680699e-2 1.3680699e-2
7.9706601e-1 1.0127747e0 1.6196171e-2 1.6196171e-2
7.9706601e-1 1.0969472e0 1.8702441e-2 1.8702441e-2
7.9706601e-1 1.1881153e0 2.1142807e-2 2.1142807e-2
7.9706601e-1 1.2868604e0 2.3472876e-2 2.3472876e-2
7.9706601e-1 1.3938123e0 2.566075e-2 2.566075e-2
7.9706601e-1 1.509653e0 2.7686028e-2 2.7686028e-2
7.9706601e-1 1.6351214e0 2.9538139e-2 2.9538139e-2
7.9706601e-1 1.7710175e0 3.1214425e-2 3.1214425e-2
7.9706601e-1 1.9182081e0 3.2718227e-2 3.2718227e-2
7.9706601e-1 2.0776318e0 3.4057165e-2 3.4057165e-2
7.9706601e-1 2.2503052e0 3.524168e-2 3.524168e-2
7.9706601e-1 2.4373297e0 3.6283856e-2 3.6283856e-2
7.9706601e-1 2.639898e0 3.7196527e-2 3.7196527e-2
7.9706601e-1 2.8593018e0 3.799261e-2 3.799261e-2
7.9706601e-1 3.0969405e0 3.8684646e-2 3.8684646e-2
7.9706601e-1 3.3543295e0 3.9284495e-2 3.9284495e-2
7.9706601e-1 3.6331102e0 3.9803157e-2 3.9803157e-2
7.9706601e-1 3.9350607e0 4.0250679e-2 4.0250679e-2
7.9706601e-1 4.2621064e0 4.0636127e-2 4.0636127e-2
7.9706601e-1 4.6163332e0 4.0967603e-2 4.0967603e-2
7.9706601e-1 5.0e0 4.1252295e-2 4.1252295e-2

8.6331074e-1 1.0e-1 2.5417825e-45 2.5417825e-45
8.6331074e-1 1.0831107e-1 6.5222966e-39 6.5222966e-39
8.6331074e-1 1.1731288e-1 1.8957978e-33 1.8957978e-33
8.6331074e-1 1.2706284e-1 8.6080189e-29 8.6080189e-29
8.6331074e-1 1.3762313e-1 8.0301548e-25 8.0301548e-25
8.6331074e-1 1.4906109e-1 1.9439433e-21 1.9439433e-21
8.6331074e-1 1.6144966e-1 1.4901941e-18 1.4901941e-18
8.6331074e-1 1.7486786e-1 4.2864971e-16 4.2864971e-16
8.6331074e-1 1.8940126e-1 5.346713e-14 5.346713e-14
8.6331074e-1 2.0514253e-1 3.2715122e-12 3.2715122e-12
8.6331074e-1 2.2219208e-1 1.0907795e-10 1.0907795e-10
8.6331074e-1 2.4065862e-1 2.1675281e-9 2.1675281e-9
8.6331074e-1 2.6065994e-1 2.7707779e-8 2.7707779e-8
8.6331074e-1 2.8232357e-1 2.4317707e-7 2.4317707e-7
8.6331074e-1 3.0578769e-1 1.5489216e-6 1.5489216e-6
8.6331074e-1 3.3120193e-1 7.5070139e-6 7.5070139e-6
8.6331074e-1 3.5872836e-1 2.882365e-5 2.882365e-5
8.6331074e-1 3.8854254e-1 9.0740918e-5 9.0740918e-5
8.6331074e-1 4.2083459e-1 2.411877e-4 2.411877e-4
8.6331074e-1 4.5581046e-1 5.5494804e-4 5.5494804e-4
8.6331074e-1 4.936932e-1 1.1291228e-3 1.1291228e-3
8.6331074e-1 5.347244e-1 2.0687291e-3 2.0687291e-3
8.6331074e-1 5.7916573e-1 3.4662383e-3 3.4662383e-3
8.6331074e-1 6.2730062e-1 5.3818642e-3 5.3818642e-3
8.6331074e-1 6.7943603e-1 7.8308436e-3 7.8308436e-3
8.6331074e-1 7.3590445e-1 1.078071e-2 1.078071e-2
8.6331074e-1 7.9706601e-1 1.4157824e-2 1.4157824e-2
8.6331074e-1 8.6331074e-1 1.7859935e-2 1.7859935e-2
8.6331074e-1 9.3506113e-1 2.1770829e-2 2.1770829e-2
8.6331074e-1 1.0127747e0 2.5773834e-2 2.5773834e-2
8.6331074e-1 1.0969472e0 2.9762196e-2 2.9762196e-2
8.6331074e-1 1.1881153e0 3.3645681e-2 3.3645681e-2
8.6331074e-1 1.2868604e0 3.7353645e-2 3.7353645e-2
8.6331074e-1 1.3938123e0 4.0835326e-2 4.0835326e-2
8.6331074e-1 1.509653e0 4.4058259e-2 4.4058259e-2
8.6331074e-1 1.6351214e0 4.7005624e-2 4.7005624e-2
8.6331074e-1 1.7710175e0 4.9673187e-2 4.9673187e-2
8.6331074e-1 1.9182081e0 5.2066268e-2 5.2066268e-2
8.6331074e-1 2.0776318e0 5.4196992e-2 5.4196992e-2
8.6331074e-1 2.2503052e0 5.6081973e-2 5.6081973e-2
8.6331074e-1 2.4373297e0 5.7740444e-2 5.7740444e-2
8.6331074e-1 2.639898e0 5.9192826e-2 5.9192826e-2
8.6331074e-1 2.8593018e0 6.0459676e-2 6.0459676e-2
8.6331074e-1 3.0969405e0 6.1560949e-2 6.1560949e-2
8.6331074e-1 3.3543295e0 6.2515521e-2 6.2515521e-2
8.6331074e-1 3.6331102e0 6.3340897e-2 6.3340897e-2
8.6331074e-1 3.9350607e0 6.4053062e-2 6.4053062e-2
8.6331074e-1 4.2621064e0 6.4666445e-2 6.4666445e-2
8.6331074e-1 4.6163332e0 6.5193942e-2 6.5193942e-2
8.6331074e-1 5.0e0 6.5646987e-2 6.5646987e-2

9.3506113e-1 1.0e-1 3.7768401e-45 3.7768401e-45
9.3506113e-1 1.0831107e-1 9.6914946e-39 9.6914946e-39
9.3506113e-1 1.1731288e-1 2.8169701e-33 2.8169701e-33
9.3506113e-1 1.2706284e-1 1.2790674e-28 1.2790674e-28
9.3506113e-1 1.3762313e-1 1.1932024e-24 1.1932024e-24
9.3506113e-1 1.4906109e-1 2.8885095e-21 2.8885095e-21
9.3506113e-1 1.6144966e-1 2.2142826e-18 2.2142826e-18
9.3506113e-1 1.7486786e-1 6.3693153e-16 6.3693153e-16
9.3506113e-1 1.8940126e-1 7.9446925e-14 7.9446925e-14
9.3506113e-1 2.0514253e-1 4.8611471e-12 4.8611471e-12
9.3506113e-1 2.2219208e-1 1.6207917e-10 1.6207917e-10
9.3506113e-1 2.4065862e-1 3.2207347e-9 3.2207347e-9
9.3506113e-1 2.6065994e-1 4.1171049e-8 4.1171049e-8
9.3506113e-1 2.8232357e-1 3.6133734e-7 3.6133734e-7
9.3506113e-1 3.0578769e-1 2.301546e-6 2.301546e-6
9.3506113e-1 3.3120193e-1 1.1154688e-5 1.1154688e-5
9.3506113e-1 3.5872836e-1 4.2829123e-5 4.2829123e-5
9.3506113e-1 3.8854254e-1 1.3483213e-4 1.3483213e-4
9.3506113e-1 4.2083459e-1 3.5838133e-4 3.5838133e-4
9.3506113e-1 4.5581046e-1 8.245985e-4 8.245985e-4
9.3506113e-1 4.936932e-1 1.677766e-3 1.677766e-3
9.3506113e-1 5.347244e-1 3.073929e-3 3.073929e-3
9.3506113e-1 5.7916573e-1 5.150491e-3 5.150491e-3
9.3506113e-1 6.2730062e-1 7.9969237e-3 7.9969237e-3
9.3506113e-1 6.7943603e-1 1.1635867e-2 1.1635867e-2
9.3506113e-1 7.3590445e-1 1.601908e-2 1.601908e-2
9.3506113e-1 7.9706601e-1 2.1037142e-2 2.1037142e-2
9.3506113e-1 8.6331074e-1 2.6538115e-2 2.6538115e-2
9.3506113e-1 9.3506113e-1 3.2349322e-2 3.2349322e-2
9.3506113e-1 1.0127747e0 3.8297396e-2 3.8297396e-2
9.3506113e-1 1.0969472e0 4.4223712e-2 4.4223712e-2
9.3506113e-1 1.1881153e0 4.999419e-2 4.999419e-2
9.3506113e-1 1.2868604e0 5.5503861e-2 5.5503861e-2
9.3506113e-1 1.3938123e0 6.06773e-2 6.06773e-2
9.3506113e-1 1.509653e0 6.5466263e-2 6.5466263e-2
9.3506113e-1 1.6351214e0 6.9845758e-2 6.9845758e-2
9.3506113e-1 1.7710175e0 7.3809497e-2 7.3809497e-2
9.3506113e-1 1.9182081e0 7.736538e-2 7.736538e-2
9.3506113e-1 2.0776318e0 8.0531428e-2 8.0531428e-2
9.3506113e-1 2.2503052e0 8.3332325e-2 8.3332325e-2
9.3506113e-1 2.4373297e0 8.5796651e-2 8.5796651e-2
9.3506113e-1 2.639898e0 8.7954749e-2 8.7954749e-2
9.3506113e-1 2.8593018e0 8.9837163e-2 8.9837163e-2
9.3506113e-1 3.0969405e0 9.1473547e-2 9.1473547e-2
9.3506113e-1 3.3543295e0 9.2891949e-2 9.2891949e-2
9.3506113e-1 3.6331102e0 9.4118376e-2 9.4118376e-2
9.3506113e-1 3.9350607e0 9.5176584e-2 9.5176584e-2
9.3506113e-1 4.2621064e0 9.6088011e-2 9.6088011e-2
9.3506113e-1 4.6163332e0 9.6871819e-2 9.6871819e-2
9.3506113e-1 5.0e0 9.7545e-2 9.7545e-2

1.0127747e0 1.0e-1 5.2934245e-45 5.2934245e-45
1.0127747e0 1.0831107e-1 1.3583099e-38 1.3583099e-38
1.0127747e0 1.1731288e-1 3.9481202e-33 3.9481202e-33
1.0127747e0 1.2706284e-1 1.792675e-28 1.792675e-28
1.0127747e0 1.3762313e-1 1.6723311e-24 1.6723311e-24
1.0127747e0 1.4906109e-1 4.0483861e-21 4.0483861e-21
1.0127747e0 1.6144966e-1 3.1034244e-18 3.1034244e-18
1.0127747e0 1.7486786e-1 8.926904e-16 8.926904e-16
1.0127747e0 1.8940126e-1 1.1134872e-13 1.1134872e-13
1.0127747e0 2.0514253e-1 6.8131332e-12 6.8131332e-12
1.0127747e0 2.2219208e-1 2.2716181e-10 2.2716181e-10
1.0127747e0 2.4065862e-1 4.5140158e-9 4.5140158e-9
1.0127747e0 2.6065994e-1 5.770322e-8 5.770322e-8
1.0127747e0 2.8232357e-1 5.0643179e-7 5.0643179e-7
1.0127747e0 3.0578769e-1 3.2257283e-6 3.2257283e-6
1.0127747e0 3.3120193e-1 1.5633836e-5 1.5633836e-5
1.0127747e0 3.5872836e-1 6.0027092e-5 6.0027092e-5
1.0127747e0 3.8854254e-1 1.8897376e-4 1.8897376e-4
1.0127747e0 4.2083459e-1 5.0228881e-4 5.0228881e-4
1.0127747e0 4.5581046e-1 1.1557148e-3 1.1557148e-3
1.0127747e0 4.936932e-1 2.3514703e-3 2.3514703e-3
1.0127747e0 5.347244e-1 4.3082605e-3 4.3082605e-3
1.0127747e0 5.7916573e-1 7.2186628e-3 7.2186628e-3
1.0127747e0 6.2730062e-1 1.1208076e-2 1.1208076e-2
1.0127747e0 6.7943603e-1 1.6308232e-2 1.6308232e-2
1.0127747e0 7.3590445e-1 2.2451517e-2 2.2451517e-2
1.0127747e0 7.9706601e-1 2.9484574e-2 2.9484574e-2
1.0127747e0 8.6331074e-1 3.7194455e-2 3.7194455e-2
1.0127747e0 9.3506113e-1 4.5339143e-2 4.5339143e-2
1.0127747e0 1.0127747e0 5.3675657e-2 5.3675657e-2
1.0127747e0 1.0969472e0 6.1981675e-2 6.1981675e-2
1.0127747e0 1.1881153e0 7.006928e-2 7.006928e-2
1.0127747e0 1.2868604e0 7.7791352e-2 7.7791352e-2
1.0127747e0 1.3938123e0 8.5042176e-2 8.5042176e-2
1.0127747e0 1.509653e0 9.175414e-2 9.175414e-2
1.0127747e0 1.6351214e0 9.7892215e-2 9.7892215e-2
1.0127747e0 1.7710175e0 1.0344759e-1 1.0344759e-1
1.0127747e0 1.9182081e0 1.0843133e-1 1.0843133e-1
1.0127747e0 2.0776318e0 1.128687e-1 1.128687e-1
1.0127747e0 2.2503052e0 1.1679429e-1 1.1679429e-1
1.0127747e0 2.4373297e0 1.2024816e-1 1.2024816e-1
1.0127747e0 2.639898e0 1.2327284e-1 1.2327284e-1
1.0127747e0 2.8593018e0 1.2591114e-1 1.2591114e-1
1.0127747e0 3.0969405e0 1.2820461e-1 1.2820461e-1
1.0127747e0 3.3543295e0 1.3019257e-1 1.3019257e-1
1.0127747e0 3.6331102e0 1.3191146e-1 1.3191146e-1
1.0127747e0 3.9350607e0 1.3339459e-1 1.3339459e-1
1.0127747e0 4.2621064e0 1.34672e-1 1.34672e-1
1.0127747e0 4.6163332e0 1.3577055e-1 1.3577055e-1
1.0127747e0 5.0e0 1.3671404e-1 1.3671404e-1

1.0969472e0 1.0e-1 7.058438e-45 7.058438e-45
1.0969472e0 1.0831107e-1 1.8112181e-38 1.8112181e-38
1.0969472e0 1.1731288e-1 5.264562e-33 5.264562e-33
1.0969472e0 1.2706284e-1 2.3904157e-28 2.3904157e-28
1.0969472e0 1.3762313e-1 2.2299449e-24 2.2299449e-24
1.0969472e0 1.4906109e-1 5.3982601e-21 5.3982601e-21
1.0969472e0 1.6144966e-1 4.138215e-18 4.138215e-18
1.0969472e0 1.7486786e-1 1.1903447e-15 1.1903447e-15
1.0969472e0 1.8940126e-1 1.4847629e-13 1.4847629e-13
1.0969472e0 2.0514253e-1 9.084871e-12 9.084871e-12
1.0969472e0 2.2219208e-1 3.0290553e-10 3.0290553e-10
1.0969472e0 2.4065862e-1 6.0191471e-9 6.0191471e-9
1.0969472e0 2.6065994e-1 7.6943499e-8 7.6943499e-8
1.0969472e0 2.8232357e-1 6.7529393e-7 6.7529393e-7
1.0969472e0 3.0578769e-1 4.3012994e-6 4.3012994e-6
1.0969472e0 3.3120193e-1 2.0846706e-5 2.0846706e-5
1.0969472e0 3.5872836e-1 8.0042231e-5 8.0042231e-5
1.0969472e0 3.8854254e-1 2.5198424e-4 2.5198424e-4
1.0969472e0 4.2083459e-1 6.6976953e-4 6.6976953e-4
1.0969472e0 4.5581046e-1 1.5410706e-3 1.5410706e-3
1.0969472e0 4.936932e-1 3.1355331e-3 3.1355331e-3
1.0969472e0 5.347244e-1 5.7447858e-3 5.7447858e-3
1.0969472e0 5.7916573e-1 9.6256183e-3 9.6256183e-3
1.0969472e0 6.2730062e-1 1.4945242e-2 1.4945242e-2
1.0969472e0 6.7943603e-1 2.1745969e-2 2.1745969e-2
1.0969472e0 7.3590445e-1 2.9937641e-2 2.9937641e-2
1.0969472e0 7.9706601e-1 3.9315766e-2 3.9315766e-2
1.0969472e0 8.6331074e-1 4.9596392e-2 4.9596392e-2
1.0969472e0 9.3506113e-1 6.0456805e-2 6.0456805e-2
1.0969472e0 1.0127747e0 7.1573005e-2 7.1573005e-2
1.0969472e0 1.0969472e0 8.2648541e-2 8.2648541e-2
1.0969472e0 1.1881153e0 9.3432837e-2 9.3432837e-2
1.0969472e0 1.2868604e0 1.0372972e-1 1.0372972e-1
1.0969472e0 1.3938123e0 1.1339822e-1 1.1339822e-1
1.0969472e0 1.509653e0 1.2234819e-1 1.2234819e-1
1.0969472e0 1.6351214e0 1.3053292e-1 1.3053292e-1
1.0969472e0 1.7710175e0 1.3794064e-1 1.3794064e-1
1.0969472e0 1.9182081e0 1.4458614e-1 1.4458614e-1
1.0969472e0 2.0776318e0 1.5050308e-1 1.5050308e-1
1.0969472e0 2.2503052e0 1.5573761e-1 1.5573761e-1
1.0969472e0 2.4373297e0 1.6034312e-1 1.6034312e-1
1.0969472e0 2.639898e0 1.6437634e-1 1.6437634e-1
1.0969472e0 2.8593018e0 1.6789433e-1 1.6789433e-1
1.0969472e0 3.0969405e0 1.7095253e-1 1.7095253e-1
1.0969472e0 3.3543295e0 1.7360334e-1 1.7360334e-1
1.0969472e0 3.6331102e0 1.7589538e-1 1.7589538e-1
1.0969472e0 3.9350607e0 1.7787303e-1 1.7787303e-1
1.0969472e0 4.2621064e0 1.7957638e-1 1.7957638e-1
1.0969472e0 4.6163332e0 1.8104122e-1 1.8104122e-1
1.0969472e0 5.0e0 1.8229931e-1 1.8229931e-1

1.1881153e0 1.0e-1 9.0206389e-45 9.0206389e-45
1.1881153e0 1.0831107e-1 2.3147253e-38 2.3147253e-38
1.1881153e0 1.1731288e-1 6.7280767e-33 6.7280767e-33
1.1881153e0 1.2706284e-1 3.0549361e-28 3.0549361e-28
1.1881153e0 1.3762313e-1 2.8498554e-24 2.8498554e-24
1.1881153e0 1.4906109e-1 6.898942e-21 6.898942e-21
1.1881153e0 1.6144966e-1 5.2886124e-18 5.2886124e-18
1.1881153e0 1.7486786e-1 1.521253e-15 1.521253e-15
1.1881153e0 1.8940126e-1 1.8975175e-13 1.8975175e-13
1.1881153e0 2.0514253e-1 1.1610407e-11 1.1610407e-11
1.1881153e0 2.2219208e-1 3.8711134e-10 3.8711134e-10
1.1881153e0 2.4065862e-1 7.6924317e-9 7.6924317e-9
1.1881153e0 2.6065994e-1 9.8333303e-8 9.8333303e-8
1.1881153e0 2.8232357e-1 8.6302135e-7 8.6302135e-7
1.1881153e0 3.0578769e-1 5.4970332e-6 5.4970332e-6
1.1881153e0 3.3120193e-1 2.6641958e-5 2.6641958e-5
1.1881153e0 3.5872836e-1 1.0229346e-4 1.0229346e-4
1.1881153e0 3.8854254e-1 3.2203426e-4 3.2203426e-4
1.1881153e0 4.2083459e-1 8.559612e-4 8.559612e-4
1.1881153e0 4.5581046e-1 1.9694785e-3 1.9694785e-3
1.1881153e0 4.936932e-1 4.0071913e-3 4.0071913e-3
1.1881153e0 5.347244e-1 7.3417998e-3 7.3417998e-3
1.1881153e0 5.7916573e-1 1.2301479e-2 1.2301479e-2
1.1881153e0 6.2730062e-1 1.9099924e-2 1.9099924e-2
1.1881153e0 6.7943603e-1 2.779121e-2 2.779121e-2
1.1881153e0 7.3590445e-1 3.8260115e-2 3.8260115e-2
1.1881153e0 7.9706601e-1 5.0245299e-2 5.0245299e-2
1.1881153e0 8.6331074e-1 6.3383873e-2 6.3383873e-2
1.1881153e0 9.3506113e-1 7.7263412e-2 7.7263412e-2
1.1881153e0 1.0127747e0 9.1469845e-2 9.1469845e-2
1.1881153e0 1.0969472e0 1.0562431e-1 1.0562431e-1
1.1881153e0 1.1881153e0 1.1940657e-1 1.1940657e-1
1.1881153e0 1.2868604e0 1.3256592e-1 1.3256592e-1
1.1881153e0 1.3938123e0 1.4492221e-1 1.4492221e-1
1.1881153e0 1.509653e0 1.5636021e-1 1.5636021e-1
1.1881153e0 1.6351214e0 1.6682024e-1 1.6682024e-1
1.1881153e0 1.7710175e0 1.7628726e-1 1.7628726e-1
1.1881153e0 1.9182081e0 1.8478017e-1 1.8478017e-1
1.1881153e0 2.0776318e0 1.9234199e-1 1.9234199e-1
1.1881153e0 2.2503052e0 1.9903167e-1 1.9903167e-1
1.1881153e0 2.4373297e0 2.0491749e-1 2.0491749e-1
1.1881153e0 2.639898e0 2.1007191e-1 2.1007191e-1
1.1881153e0 2.8593018e0 2.1456789e-1 2.1456789e-1
1.1881153e0 3.0969405e0 2.1847624e-1 2.1847624e-1
1.1881153e0 3.3543295e0 2.2186396e-1 2.2186396e-1
1.1881153e0 3.6331102e0 2.2479317e-1 2.2479317e-1
1.1881153e0 3.9350607e0 2.2732061e-1 2.2732061e-1
1.1881153e0 4.2621064e0 2.2949747e-1 2.2949747e-1
1.1881153e0 4.6163332e0 2.3136952e-1 2.3136952e-1
1.1881153e0 5.0e0 2.3297735e-1 2.3297735e-1

1.2868604e0 1.0e-1 1.111846e-44 1.111846e-44
1.2868604e0 1.0831107e-1 2.8530329e-38 2.8530329e-38
1.2868604e0 1.1731288e-1 8.2927441e-33 8.2927441e-33
1.2868604e0 1.2706284e-1 3.7653855e-28 3.7653855e-28
1.2868604e0 1.3762313e-1 3.5126118e-24 3.5126118e-24
1.2868604e0 1.4906109e-1 8.5033454e-21 8.5033454e-21
1.2868604e0 1.6144966e-1 6.518521e-18 6.518521e-18
1.2868604e0 1.7486786e-1 1.8750324e-15 1.8750324e-15
1.2868604e0 1.8940126e-1 2.3388001e-13 2.3388001e-13
1.2868604e0 2.0514253e-1 1.4310499e-11 1.4310499e-11
1.2868604e0 2.2219208e-1 4.7713713e-10 4.7713713e-10
1.2868604e0 2.4065862e-1 9.4813674e-9 9.4813674e-9
1.2868604e0 2.6065994e-1 1.2120149e-7 1.2120149e-7
1.2868604e0 2.8232357e-1 1.0637238e-6 1.0637238e-6
1.2868604e0 3.0578769e-1 6.7754117e-6 6.7754117e-6
1.2868604e0 3.3120193e-1 3.2837755e-5 3.2837755e-5
1.2868604e0 3.5872836e-1 1.2608261e-4 1.2608261e-4
1.2868604e0 3.8854254e-1 3.9692587e-4 3.9692587e-4
1.2868604e0 4.2083459e-1 1.0550217e-3 1.0550217e-3
1.2868604e0 4.5581046e-1 2.4274962e-3 2.4274962e-3
1.2868604e0 4.936932e-1 4.9390953e-3 4.9390953e-3
1.2868604e0 5.347244e-1 9.0491932e-3 9.0491932e-3
1.2868604e0 5.7916573e-1 1.5162285e-2 1.5162285e-2
1.2868604e0 6.2730062e-1 2.3541762e-2 2.3541762e-2
1.2868604e0 6.7943603e-1 3.4254276e-2 3.4254276e-2
1.2868604e0 7.3590445e-1 4.7157807e-2 4.7157807e-2
1.2868604e0 7.9706601e-1 6.1930239e-2 6.1930239e-2
1.2868604e0 8.6331074e-1 7.8124293e-2 7.8124293e-2
1.2868604e0 9.3506113e-1 9.5231628e-2 9.5231628e-2
1.2868604e0 1.0127747e0 1.1274188e-1 1.1274188e-1
1.2868604e0 1.0969472e0 1.3018808e-1 1.3018808e-1
1.2868604e0 1.1881153e0 1.4717551e-1 1.4717551e-1
1.2868604e0 1.2868604e0 1.6339517e-1 1.6339517e-1
1.2868604e0 1.3938123e0 1.7862501e-1 1.7862501e-1
1.2868604e0 1.509653e0 1.9272301e-1 1.9272301e-1
1.2868604e0 1.6351214e0 2.056156e-1 2.056156e-1
1.2868604e0 1.7710175e0 2.1728426e-1 2.1728426e-1
1.2868604e0 1.9182081e0 2.2775225e-1 2.2775225e-1
1.2868604e0 2.0776318e0 2.3707263e-1 2.3707263e-1
1.2868604e0 2.2503052e0 2.4531806e-1 2.4531806e-1
1.2868604e0 2.4373297e0 2.5257267e-1 2.5257267e-1
1.2868604e0 2.639898e0 2.5892579e-1 2.5892579e-1
1.2868604e0 2.8593018e0 2.6446734e-1 2.6446734e-1
1.2868604e0 3.0969405e0 2.6928462e-1 2.6928462e-1
1.2868604e0 3.3543295e0 2.7346018e-1 2.7346018e-1
1.2868604e0 3.6331102e0 2.770706e-1 2.770706e-1
1.2868604e0 3.9350607e0 2.8018581e-1 2.8018581e-1
1.2868604e0 4.2621064e0 2.8286892e-1 2.8286892e-1
1.2868604e0 4.6163332e0 2.8517633e-1 2.8517633e-1
1.2868604e0 5.0e0 2.8715807e-1 2.8715807e-1

1.3938123e0 1.0e-1 1.3287728e-44 1.3287728e-44
1.3938123e0 1.0831107e-1 3.4096741e-38 3.4096741e-38
1.3938123e0 1.1731288e-1 9.9107007e-33 9.9107007e-33
1.3938123e0 1.2706284e-1 4.5000314e-28 4.5000314e-28
1.3938123e0 1.3762313e-1 4.1979402e-24 4.1979402e-24
1.3938123e0 1.4906109e-1 1.0162391e-20 1.0162391e-20
1.3938123e0 1.6144966e-1 7.7903176e-18 7.7903176e-18
1.3938123e0 1.7486786e-1 2.2408607e-15 2.2408607e-15
1.3938123e0 1.8940126e-1 2.795112e-13 2.795112e-13
1.3938123e0 2.0514253e-1 1.710255e-11 1.710255e-11
1.3938123e0 2.2219208e-1 5.7022902e-10 5.7022902e-10
1.3938123e0 2.4065862e-1 1.133123e-8 1.133123e-8
1.3938123e0 2.6065994e-1 1.4484852e-7 1.4484852e-7
1.3938123e0 2.8232357e-1 1.2712617e-6 1.2712617e-6
1.3938123e0 3.0578769e-1 8.097329e-6 8.097329e-6
1.3938123e0 3.3120193e-1 3.9244568e-5 3.9244568e-5
1.3938123e0 3.5872836e-1 1.5068197e-4 1.5068197e-4
1.3938123e0 3.8854254e-1 4.7436813e-4 4.7436813e-4
1.3938123e0 4.2083459e-1 1.2608618e-3 1.2608618e-3
1.3938123e0 4.5581046e-1 2.9011131e-3 2.9011131e-3
1.3938123e0 4.936932e-1 5.9027379e-3 5.9027379e-3
1.3938123e0 5.347244e-1 1.0814737e-2 1.0814737e-2
1.3938123e0 5.7916573e-1 1.8120524e-2 1.8120524e-2
1.3938123e0 6.2730062e-1 2.813488e-2 2.813488e-2
1.3938123e0 6.7943603e-1 4.0937459e-2 4.0937459e-2
1.3938123e0 7.3590445e-1 5.6358535e-2 5.6358535e-2
1.3938123e0 7.9706601e-1 7.4013144e-2 7.4013144e-2
1.3938123e0 8.6331074e-1 9.336674e-2 9.336674e-2
1.3938123e0 9.3506113e-1 1.138118e-1 1.138118e-1
1.3938123e0 1.0127747e0 1.3473839e-1 1.3473839e-1
1.3938123e0 1.0969472e0 1.5558843e-1 1.5558843e-1
1.3938123e0 1.1881153e0 1.758902e-1 1.758902e-1
1.3938123e0 1.2868604e0 1.952744e-1 1.952744e-1
1.3938123e0 1.3938123e0 2.1347566e-1 2.1347566e-1
1.3938123e0 1.509653e0 2.3032425e-1 2.3032425e-1
1.3938123e0 1.6351214e0 2.4573225e-1 2.4573225e-1
1.3938123e0 1.7710175e0 2.5967752e-1 2.5967752e-1
1.3938123e0 1.9182081e0 2.7218788e-1 2.7218788e-1
1.3938123e0 2.0776318e0 2.8332671e-1 2.8332671e-1
1.3938123e0 2.2503052e0 2.9318086e-1 2.9318086e-1
1.3938123e0 2.4373297e0 3.0185088e-1 3.0185088e-1
1.3938123e0 2.639898e0 3.0944353e-1 3.0944353e-1
1.3938123e0 2.8593018e0 3.1606627e-1 3.1606627e-1
1.3938123e0 3.0969405e0 3.2182342e-1 3.2182342e-1
1.3938123e0 3.3543295e0 3.2681365e-1 3.2681365e-1
1.3938123e0 3.6331102e0 3.3112848e-1 3.3112848e-1
1.3938123e0 3.9350607e0 3.3485149e-1 3.3485149e-1
1.3938123e0 4.2621064e0 3.3805808e-1 3.3805808e-1
1.3938123e0 4.6163332e0 3.4081568e-1 3.4081568e-1
1.3938123e0 5.0e0 3.4318408e-1 3.4318408e-1

1.509653e0 1.0e-1 1.546797e-44 1.546797e-44
1.509653e0 1.0831107e-1 3.9691314e-38 3.9691314e-38
1.509653e0 1.1731288e-1 1.1536842e-32 1.1536842e-32
1.509653e0 1.2706284e-1 5.2383939e-28 5.2383939e-28
1.509653e0 1.3762313e-1 4.8867358e-24 4.8867358e-24
1.509653e0 1.4906109e-1 1.182983e-20 1.182983e-20
1.509653e0 1.6144966e-1 9.0685483e-18 9.0685483e-18
1.509653e0 1.7486786e-1 2.6085398e-15 2.6085398e-15
1.509653e0 1.8940126e-1 3.2537323e-13 3.2537323e-13
1.509653e0 2.0514253e-1 1.9908727e-11 1.9908727e-11
1.509653e0 2.2219208e-1 6.6379185e-10 6.6379185e-10
1.509653e0 2.4065862e-1 1.3190452e-8 1.3190452e-8
1.509653e0 2.6065994e-1 1.6861517e-7 1.6861517e-7
1.509653e0 2.8232357e-1 1.4798495e-6 1.4798495e-6
1.509653e0 3.0578769e-1 9.4259339e-6 9.4259339e-6
1.509653e0 3.3120193e-1 4.5683794e-5 4.5683794e-5
1.509653e0 3.5872836e-1 1.7540578e-4 1.7540578e-4
1.509653e0 3.8854254e-1 5.5220216e-4 5.5220216e-4
1.509653e0 4.2083459e-1 1.4677433e-3 1.4677433e-3
1.509653e0 4.5581046e-1 3.377126e-3 3.377126e-3
1.509653e0 4.936932e-1 6.8712556e-3 6.8712556e-3
1.509653e0 5.347244e-1 1.2589212e-2 1.2589212e-2
1.509653e0 5.7916573e-1 2.1093729e-2 2.1093729e-2
1.509653e0 6.2730062e-1 3.2751234e-2 3.2751234e-2
1.509653e0 6.7943603e-1 4.7654453e-2 4.7654453e-2
1.509653e0 7.3590445e-1 6.560581e-2 6.560581e-2
1.509653e0 7.9706601e-1 8.6157177e-2 8.6157177e-2
1.509653e0 8.6331074e-1 1.086863e-1 1.086863e-1
1.509653e0 9.3506113e-1 1.3248598e-1 1.3248598e-1
1.509653e0 1.0127747e0 1.5684619e-1 1.5684619e-1
1.509653e0 1.0969472e0 1.8111729e-1 1.8111729e-1
1.509653e0 1.1881153e0 2.0475016e-1 2.0475016e-1
1.509653e0 1.2868604e0 2.2731491e-1 2.2731491e-1
1.509653e0 1.3938123e0 2.4850262e-1 2.4850262e-1
1.509653e0 1.509653e0 2.6811572e-1 2.6811572e-1
1.509653e0 1.6351214e0 2.8605185e-1 2.8605185e-1
1.509653e0 1.7710175e0 3.0228526e-1 3.0228526e-1
1.509653e0 1.9182081e0 3.168483e-1 3.168483e-1
1.509653e0 2.0776318e0 3.2981479e-1 3.2981479e-1
1.509653e0 2.2503052e0 3.412858e-1 3.412858e-1
1.509653e0 2.4373297e0 3.513784e-1 3.513784e-1
1.509653e0 2.639898e0 3.6021684e-1 3.6021684e-1
1.509653e0 2.8593018e0 3.6792623e-1 3.6792623e-1
1.509653e0 3.0969405e0 3.7462801e-1 3.7462801e-1
1.509653e0 3.3543295e0 3.8043704e-1 3.8043704e-1
1.509653e0 3.6331102e0 3.8545985e-1 3.8545985e-1
1.509653e0 3.9350607e0 3.8979372e-1 3.8979372e-1
1.509653e0 4.2621064e0 3.9352645e-1 3.9352645e-1
1.509653e0 4.6163332e0 3.9673652e-1 3.9673652e-1
1.509653e0 5.0e0 3.9949352e-1 3.9949352e-1

1.6351214e0 1.0e-1 1.7606714e-44 1.7606714e-44
1.6351214e0 1.0831107e-1 4.51794e-38 4.51794e-38
1.6351214e0 1.1731288e-1 1.3132032e-32 1.3132032e-32
1.6351214e0 1.2706284e-1 5.9627023e-28 5.9627023e-28
1.6351214e0 1.3762313e-1 5.5624207e-24 5.5624207e-24
1.6351214e0 1.4906109e-1 1.3465531e-20 1.3465531e-20
1.6351214e0 1.6144966e-1 1.0322449e-17 1.0322449e-17
1.6351214e0 1.7486786e-1 2.9692205e-15 2.9692205e-15
1.6351214e0 1.8940126e-1 3.7036231e-13 3.7036231e-13
1.6351214e0 2.0514253e-1 2.266149e-11 2.266149e-11
1.6351214e0 2.2219208e-1 7.5557381e-10 7.5557381e-10
1.6351214e0 2.4065862e-1 1.5014285e-8 1.5014285e-8
1.6351214e0 2.6065994e-1 1.9192945e-7 1.9192945e-7
1.6351214e0 2.8232357e-1 1.6844671e-6 1.6844671e-6
1.6351214e0 3.0578769e-1 1.072925e-5 1.072925e-5
1.6351214e0 3.3120193e-1 5.2000454e-5 5.2000454e-5
1.6351214e0 3.5872836e-1 1.99659e-4 1.99659e-4
1.6351214e0 3.8854254e-1 6.285547e-4 6.285547e-4
1.6351214e0 4.2083459e-1 1.6706869e-3 1.6706869e-3
1.6351214e0 4.5581046e-1 3.8440784e-3 3.8440784e-3
1.6351214e0 4.936932e-1 7.8213385e-3 7.8213385e-3
1.6351214e0 5.347244e-1 1.4329912e-2 1.4329912e-2
1.6351214e0 5.7916573e-1 2.4010341e-2 2.4010341e-2
1.6351214e0 6.2730062e-1 3.7279721e-2 3.7279721e-2
1.6351214e0 6.7943603e-1 5.4243595e-2 5.4243595e-2
1.6351214e0 7.3590445e-1 7.4677071e-2 7.4677071e-2
1.6351214e0 7.9706601e-1 9.8070059e-2 9.8070059e-2
1.6351214e0 8.6331074e-1 1.2371426e-1 1.2371426e-1
1.6351214e0 9.3506113e-1 1.508047e-1 1.508047e-1
1.6351214e0 1.0127747e0 1.7853318e-1 1.7853318e-1
1.6351214e0 1.0969472e0 2.0616023e-1 2.0616023e-1
1.6351214e0 1.1881153e0 2.330608e-1 2.330608e-1
1.6351214e0 1.2868604e0 2.5874555e-1 2.5874555e-1
1.6351214e0 1.3938123e0 2.8286287e-1 2.8286287e-1
1.6351214e0 1.509653e0 3.0518785e-1 3.0518785e-1
1.6351214e0 1.6351214e0 3.25604e-1 3.25604e-1
1.6351214e0 1.7710175e0 3.4408199e-1 3.4408199e-1
1.6351214e0 1.9182081e0 3.6065866e-1 3.6065866e-1
1.6351214e0 2.0776318e0 3.75418e-1 3.75418e-1
1.6351214e0 2.2503052e0 3.8847511e-1 3.8847511e-1
1.6351214e0 2.4373297e0 3.999632e-1 3.999632e-1
1.6351214e0 2.639898e0 4.1002373e-1 4.1002373e-1
1.6351214e0 2.8593018e0 4.1879909e-1 4.1879909e-1
1.6351214e0 3.0969405e0 4.2642752e-1 4.2642752e-1
1.6351214e0 3.3543295e0 4.3303976e-1 4.3303976e-1
1.6351214e0 3.6331102e0 4.3875706e-1 4.3875706e-1
1.6351214e0 3.9350607e0 4.4369017e-1 4.4369017e-1
1.6351214e0 4.2621064e0 4.4793903e-1 4.4793903e-1
1.6351214e0 4.6163332e0 4.5159295e-1 4.5159295e-1
1.6351214e0 5.0e0 4.5473116e-1 4.5473116e-1

1.7710175e0 1.0e-1 1.9661775e-44 1.9661775e-44
1.7710175e0 1.0831107e-1 5.0452753e-38 5.0452753e-38
1.7710175e0 1.1731288e-1 1.4664807e-32 1.4664807e-32
1.7710175e0 1.2706284e-1 6.6586708e-28 6.6586708e-28
1.7710175e0 1.3762313e-1 6.2116682e-24 6.2116682e-24
1.7710175e0 1.4906109e-1 1.5037232e-20 1.5037232e-20
1.7710175e0 1.6144966e-1 1.1527288e-17 1.1527288e-17
1.7710175e0 1.7486786e-1 3.3157888e-15 3.3157888e-15
1.7710175e0 1.8940126e-1 4.1359112e-13 4.1359112e-13
1.7710175e0 2.0514253e-1 2.5306546e-11 2.5306546e-11
1.7710175e0 2.2219208e-1 8.4376462e-10 8.4376462e-10
1.7710175e0 2.4065862e-1 1.6766757e-8 1.6766757e-8
1.7710175e0 2.6065994e-1 2.1433152e-7 2.1433152e-7
1.7710175e0 2.8232357e-1 1.8810787e-6 1.8810787e-6
1.7710175e0 3.0578769e-1 1.1981571e-5 1.1981571e-5
1.7710175e0 3.3120193e-1 5.8069963e-5 5.8069963e-5
1.7710175e0 3.5872836e-1 2.2296326e-4 2.2296326e-4
1.7710175e0 3.8854254e-1 7.019198e-4 7.019198e-4
1.7710175e0 4.2083459e-1 1.86569e-3 1.86569e-3
1.7710175e0 4.5581046e-1 4.2927605e-3 4.2927605e-3
1.7710175e0 4.936932e-1 8.7342476e-3 8.7342476e-3
1.7710175e0 5.347244e-1 1.6002504e-2 1.6002504e-2
1.7710175e0 5.7916573e-1 2.6812836e-2 2.6812836e-2
1.7710175e0 6.2730062e-1 4.1631021e-2 4.1631021e-2
1.7710175e0 6.7943603e-1 6.0574924e-2 6.0574924e-2
1.7710175e0 7.3590445e-1 8.3393402e-2 8.3393402e-2
1.7710175e0 7.9706601e-1 1.0951683e-1 1.0951683e-1
1.7710175e0 8.6331074e-1 1.3815423e-1 1.3815423e-1
1.7710175e0 9.3506113e-1 1.6840667e-1 1.6840667e-1
1.7710175e0 1.0127747e0 1.9937163e-1 1.9937163e-1
1.7710175e0 1.0969472e0 2.3022331e-1 2.3022331e-1
1.7710175e0 1.1881153e0 2.6026373e-1 2.6026373e-1
1.7710175e0 1.2868604e0 2.8894642e-1 2.8894642e-1
1.7710175e0 1.3938123e0 3.1587871e-1 3.1587871e-1
1.7710175e0 1.509653e0 3.4080948e-1 3.4080948e-1
1.7710175e0 1.6351214e0 3.636086e-1 3.636086e-1
1.7710175e0 1.7710175e0 3.8424335e-1 3.8424335e-1
1.7710175e0 1.9182081e0 4.0275485e-1 4.0275485e-1
1.7710175e0 2.0776318e0 4.1923691e-1 4.1923691e-1
1.7710175e0 2.2503052e0 4.3381804e-1 4.3381804e-1
1.7710175e0 2.4373297e0 4.4664703e-1 4.4664703e-1
1.7710175e0 2.639898e0 4.5788183e-1 4.5788183e-1
1.7710175e0 2.8593018e0 4.6768145e-1 4.6768145e-1
1.7710175e0 3.0969405e0 4.7620027e-1 4.7620027e-1
1.7710175e0 3.3543295e0 4.8358429e-1 4.8358429e-1
1.7710175e0 3.6331102e0 4.8996892e-1 4.8996892e-1
1.7710175e0 3.9350607e0 4.9547783e-1 4.9547783e-1
1.7710175e0 4.2621064e0 5.0022261e-1 5.0022261e-1
1.7710175e0 4.6163332e0 5.0430302e-1 5.0430302e-1
1.7710175e0 5.0e0 5.0780752e-1 5.0780752e-1

1.9182081e0 1.0e-1 2.160188e-44 2.160188e-44
1.9182081e0 1.0831107e-1 5.5431127e-38 5.5431127e-38
1.9182081e0 1.1731288e-1 1.6111842e-32 1.6111842e-32
1.9182081e0 1.2706284e-1 7.3157084e-28 7.3157084e-28
1.9182081e0 1.3762313e-1 6.8245982e-24 6.8245982e-24
1.9182081e0 1.4906109e-1 1.6521016e-20 1.6521016e-20
1.9182081e0 1.6144966e-1 1.2664732e-17 1.2664732e-17
1.9182081e0 1.7486786e-1 3.6429709e-15 3.6429709e-15
1.9182081e0 1.8940126e-1 4.544018e-13 4.544018e-13
1.9182081e0 2.0514253e-1 2.7803644e-11 2.7803644e-11
1.9182081e0 2.2219208e-1 9.2702223e-10 9.2702223e-10
1.9182081e0 2.4065862e-1 1.84212e-8 1.84212e-8
1.9182081e0 2.6065994e-1 2.3548046e-7 2.3548046e-7
1.9182081e0 2.8232357e-1 2.0666922e-6 2.0666922e-6
1.9182081e0 3.0578769e-1 1.3163841e-5 1.3163841e-5
1.9182081e0 3.3120193e-1 6.3799958e-5 6.3799958e-5
1.9182081e0 3.5872836e-1 2.4496393e-4 2.4496393e-4
1.9182081e0 3.8854254e-1 7.7118103e-4 7.7118103e-4
1.9182081e0 4.2083459e-1 2.0497851e-3 2.0497851e-3
1.9182081e0 4.5581046e-1 4.7163442e-3 4.7163442e-3
1.9182081e0 4.936932e-1 9.5960906e-3 9.5960906e-3
1.9182081e0 5.347244e-1 1.7581535e-2 1.7581535e-2
1.9182081e0 5.7916573e-1 2.9458565e-2 2.9458565e-2
1.9182081e0 6.2730062e-1 4.573892e-2 4.573892e-2
1.9182081e0 6.7943603e-1 6.6552093e-2 6.6552093e-2
1.9182081e0 7.3590445e-1 9.1622161e-2 9.1622161e-2
1.9182081e0 7.9706601e-1 1.2032329e-1 1.2032329e-1
1.9182081e0 8.6331074e-1 1.5178646e-1 1.5178646e-1
1.9182081e0 9.3506113e-1 1.8502403e-1 1.8502403e-1
1.9182081e0 1.0127747e0 2.1904442e-1 2.1904442e-1
1.9182081e0 1.0969472e0 2.5294037e-1 2.5294037e-1
1.9182081e0 1.1881153e0 2.8594499e-1 2.8594499e-1
1.9182081e0 1.2868604e0 3.1745791e-1 3.1745791e-1
1.9182081e0 1.3938123e0 3.4704772e-1 3.4704772e-1
1.9182081e0 1.509653e0 3.744385e-1 3.744385e-1
1.9182081e0 1.6351214e0 3.9948731e-1 3.9948731e-1
1.9182081e0 1.7710175e0 4.2215817e-1 4.2215817e-1
1.9182081e0 1.9182081e0 4.4249627e-1 4.4249627e-1
1.9182081e0 2.0776318e0 4.6060469e-1 4.6060469e-1
1.9182081e0 2.2503052e0 4.766246e-1 4.766246e-1
1.9182081e0 2.4373297e0 4.9071947e-1 4.9071947e-1
1.9182081e0 2.639898e0 5.0306285e-1 5.0306285e-1
1.9182081e0 2.8593018e0 5.1382944e-1 5.1382944e-1
1.9182081e0 3.0969405e0 5.2318885e-1 5.2318885e-1
1.9182081e0 3.3543295e0 5.3130148e-1 5.3130148e-1
1.9182081e0 3.6331102e0 5.3831611e-1 5.3831611e-1
1.9182081e0 3.9350607e0 5.443686e-1 5.443686e-1
1.9182081e0 4.2621064e0 5.4958157e-1 5.4958157e-1
1.9182081e0 4.6163332e0 5.5406461e-1 5.5406461e-1
1.9182081e0 5.0e0 5.5791491e-1 5.5791491e-1

2.0776318e0 1.0e-1 2.3406098e-44 2.3406098e-44
2.0776318e0 1.0831107e-1 6.0060809e-38 6.0060809e-38
2.0776318e0 1.1731288e-1 1.7457525e-32 1.7457525e-32
2.0776318e0 1.2706284e-1 7.9267261e-28 7.9267261e-28
2.0776318e0 1.3762313e-1 7.3945978e-24 7.3945978e-24
2.0776318e0 1.4906109e-1 1.7900873e-20 1.7900873e-20
2.0776318e0 1.6144966e-1 1.3722507e-17 1.3722507e-17
2.0776318e0 1.7486786e-1 3.9472367e-15 3.9472367e-15
2.0776318e0 1.8940126e-1 4.9235405e-13 4.9235405e-13
2.0776318e0 2.0514253e-1 3.0125841e-11 3.0125841e-11
2.0776318e0 2.2219208e-1 1.0044484e-9 1.0044484e-9
2.0776318e0 2.4065862e-1 1.9959763e-8 1.9959763e-8
2.0776318e0 2.6065994e-1 2.5514811e-7 2.5514811e-7
2.0776318e0 2.8232357e-1 2.2393051e-6 2.2393051e-6
2.0776318e0 3.0578769e-1 1.4263302e-5 1.4263302e-5
2.0776318e0 3.3120193e-1 6.9128616e-5 6.9128616e-5
2.0776318e0 3.5872836e-1 2.6542364e-4 2.6542364e-4
2.0776318e0 3.8854254e-1 8.355911e-4 8.355911e-4
2.0776318e0 4.2083459e-1 2.2209859e-3 2.2209859e-3
2.0776318e0 4.5581046e-1 5.1102596e-3 5.1102596e-3
2.0776318e0 4.936932e-1 1.0397569e-2 1.0397569e-2
2.0776318e0 5.347244e-1 1.9049969e-2 1.9049969e-2
2.0776318e0 5.7916573e-1 3.1918984e-2 3.1918984e-2
2.0776318e0 6.2730062e-1 4.9559096e-2 4.9559096e-2
2.0776318e0 6.7943603e-1 7.2110613e-2 7.2110613e-2
2.0776318e0 7.3590445e-1 9.9274567e-2 9.9274567e-2
2.0776318e0 7.9706601e-1 1.3037285e-1 1.3037285e-1
2.0776318e0 8.6331074e-1 1.6446387e-1 1.6446387e-1
2.0776318e0 9.3506113e-1 2.0047749e-1 2.0047749e-1
2.0776318e0 1.0127747e0 2.3733931e-1 2.3733931e-1
2.0776318e0 1.0969472e0 2.7406628e-1 2.7406628e-1
2.0776318e0 1.1881153e0 3.098275e-1 3.098275e-1
2.0776318e0 1.2868604e0 3.4397242e-1 3.4397242e-1
2.0776318e0 1.3938123e0 3.7603361e-1 3.7603361e-1
2.0776318e0 1.509653e0 4.0571211e-1 4.0571211e-1
2.0776318e0 1.6351214e0 4.3285303e-1 4.3285303e-1
2.0776318e0 1.7710175e0 4.5741738e-1 4.5741738e-1
2.0776318e0 1.9182081e0 4.7945416e-1 4.7945416e-1
2.0776318e0 2.0776318e0 4.9907501e-1 4.9907501e-1
2.0776318e0 2.2503052e0 5.1643292e-1 5.1643292e-1
2.0776318e0 2.4373297e0 5.3170502e-1 5.3170502e-1
2.0776318e0 2.639898e0 5.4507933e-1 5.4507933e-1
2.0776318e0 2.8593018e0 5.5674516e-1 5.5674516e-1
2.0776318e0 3.0969405e0 5.6688628e-1 5.6688628e-1
2.0776318e0 3.3543295e0 5.7567649e-1 5.7567649e-1
2.0776318e0 3.6331102e0 5.8327699e-1 5.8327699e-1
2.0776318e0 3.9350607e0 5.8983499e-1 5.8983499e-1
2.0776318e0 4.2621064e0 5.9548336e-1 5.9548336e-1
2.0776318e0 4.6163332e0 6.0034083e-1 6.0034083e-1
2.0776318e0 5.0e0 6.0451271e-1 6.0451271e-1

2.2503052e0 1.0e-1 2.5062548e-44 2.5062548e-44
2.2503052e0 1.0831107e-1 6.4311314e-38 6.4311314e-38
2.2503052e0 1.1731288e-1 1.8692994e-32 1.8692994e-32
2.2503052e0 1.2706284e-1 8.4877006e-28 8.4877006e-28
2.2503052e0 1.3762313e-1 7.9179136e-24 7.9179136e-24
2.2503052e0 1.4906109e-1 1.9167719e-20 1.9167719e-20
2.2503052e0 1.6144966e-1 1.4693649e-17 1.4693649e-17
2.2503052e0 1.7486786e-1 4.2265827e-15 4.2265827e-15
2.2503052e0 1.8940126e-1 5.2719795e-13 5.2719795e-13
2.2503052e0 2.0514253e-1 3.2257847e-11 3.2257847e-11
2.2503052e0 2.2219208e-1 1.0755332e-9 1.0755332e-9
2.2503052e0 2.4065862e-1 2.1372316e-8 2.1372316e-8
2.2503052e0 2.6065994e-1 2.7320494e-7 2.7320494e-7
2.2503052e0 2.8232357e-1 2.3977807e-6 2.3977807e-6
2.2503052e0 3.0578769e-1 1.5272716e-5 1.5272716e-5
2.2503052e0 3.3120193e-1 7.4020849e-5 7.4020849e-5
2.2503052e0 3.5872836e-1 2.8420768e-4 2.8420768e-4
2.2503052e0 3.8854254e-1 8.9472589e-4 8.9472589e-4
2.2503052e0 4.2083459e-1 2.3781651e-3 2.3781651e-3
2.2503052e0 4.5581046e-1 5.4719128e-3 5.4719128e-3
2.2503052e0 4.936932e-1 1.1133405e-2 1.1133405e-2
2.2503052e0 5.347244e-1 2.0398135e-2 2.0398135e-2
2.2503052e0 5.7916573e-1 3.4177891e-2 3.4177891e-2
2.2503052e0 6.2730062e-1 5.3066394e-2 5.3066394e-2
2.2503052e0 6.7943603e-1 7.7213882e-2 7.7213882e-2
2.2503052e0 7.3590445e-1 1.0630023e-1 1.0630023e-1
2.2503052e0 7.9706601e-1 1.3959934e-1 1.3959934e-1
2.2503052e0 8.6331074e-1 1.7610298e-1 1.7610298e-1
2.2503052e0 9.3506113e-1 2.1466528e-1 2.1466528e-1
2.2503052e0 1.0127747e0 2.5413581e-1 2.5413581e-1
2.2503052e0 1.0969472e0 2.9346196e-1 2.9346196e-1
2.2503052e0 1.1881153e0 3.3175399e-1 3.3175399e-1
2.2503052e0 1.2868604e0 3.6831535e-1 3.6831535e-1
2.2503052e0 1.3938123e0 4.0264552e-1 4.0264552e-1
2.2503052e0 1.509653e0 4.3442436e-1 4.3442436e-1
2.2503052e0 1.6351214e0 4.6348604e-1 4.6348604e-1
2.2503052e0 1.7710175e0 4.8978882e-1 4.8978882e-1
2.2503052e0 1.9182081e0 5.1338513e-1 5.1338513e-1
2.2503052e0 2.0776318e0 5.3439455e-1 5.3439455e-1
2.2503052e0 2.2503052e0 5.5298089e-1 5.5298089e-1
2.2503052e0 2.4373297e0 5.6933379e-1 5.6933379e-1
2.2503052e0 2.639898e0 5.836546e-1 5.836546e-1
2.2503052e0 2.8593018e0 5.9614602e-1 5.9614602e-1
2.2503052e0 3.0969405e0 6.0700483e-1 6.0700483e-1
2.2503052e0 3.3543295e0 6.1641713e-1 6.1641713e-1
2.2503052e0 3.6331102e0 6.2455551e-1 6.2455551e-1
2.2503052e0 3.9350607e0 6.3157762e-1 6.3157762e-1
2.2503052e0 4.2621064e0 6.3762572e-1 6.3762572e-1
2.2503052e0 4.6163332e0 6.4282695e-1 6.4282695e-1
2.2503052e0 5.0e0 6.4729408e-1 6.4729408e-1

2.4373297e0 1.0e-1 2.6566779e-44 2.6566779e-44
2.4373297e0 1.0831107e-1 6.8171218e-38 6.8171218e-38
2.4373297e0 1.1731288e-1 1.981493e-32 1.981493e-32
2.4373297e0 1.2706284e-1 8.9971244e-28 8.9971244e-28
2.4373297e0 1.3762313e-1 8.3931393e-24 8.3931393e-24
2.4373297e0 1.4906109e-1 2.0318147e-20 2.0318147e-20
2.4373297e0 1.6144966e-1 1.5575548e-17 1.5575548e-17
2.4373297e0 1.7486786e-1 4.4802582e-15 4.4802582e-15
2.4373297e0 1.8940126e-1 5.5883988e-13 5.5883988e-13
2.4373297e0 2.0514253e-1 3.4193933e-11 3.4193933e-11
2.4373297e0 2.2219208e-1 1.1400857e-9 1.1400857e-9
2.4373297e0 2.4065862e-1 2.2655062e-8 2.2655062e-8
2.4373297e0 2.6065994e-1 2.8960245e-7 2.8960245e-7
2.4373297e0 2.8232357e-1 2.5416933e-6 2.5416933e-6
2.4373297e0 3.0578769e-1 1.618937e-5 1.618937e-5
2.4373297e0 3.3120193e-1 7.846351e-5 7.846351e-5
2.4373297e0 3.5872836e-1 3.0126556e-4 3.0126556e-4
2.4373297e0 3.8854254e-1 9.484265e-4 9.484265e-4
2.4373297e0 4.2083459e-1 2.5209003e-3 2.5209003e-3
2.4373297e0 4.5581046e-1 5.8003318e-3 5.8003318e-3
2.4373297e0 4.936932e-1 1.1801621e-2 1.1801621e-2
2.4373297e0 5.347244e-1 2.1622412e-2 2.1622412e-2
2.4373297e0 5.7916573e-1 3.6229215e-2 3.6229215e-2
2.4373297e0 6.2730062e-1 5.6251389e-2 5.6251389e-2
2.4373297e0 6.7943603e-1 8.1848187e-2 8.1848187e-2
2.4373297e0 7.3590445e-1 1.1268027e-1 1.1268027e-1
2.4373297e0 7.9706601e-1 1.4797796e-1 1.4797796e-1
2.4373297e0 8.6331074e-1 1.8667251e-1 1.8667251e-1
2.4373297e0 9.3506113e-1 2.2754929e-1 2.2754929e-1
2.4373297e0 1.0127747e0 2.693888e-1 2.693888e-1
2.4373297e0 1.0969472e0 3.1107527e-1 3.1107527e-1
2.4373297e0 1.1881153e0 3.5166555e-1 3.5166555e-1
2.4373297e0 1.2868604e0 3.9042129e-1 3.9042129e-1
2.4373297e0 1.3938123e0 4.2681192e-1 4.2681192e-1
2.4373297e0 1.509653e0 4.604981e-1 4.604981e-1
2.4373297e0 1.6351214e0 4.9130404e-1 4.9130404e-1
2.4373297e0 1.7710175e0 5.1918548e-1 5.1918548e-1
2.4373297e0 1.9182081e0 5.4419802e-1 5.4419802e-1
2.4373297e0 2.0776318e0 5.6646841e-1 5.6646841e-1
2.4373297e0 2.2503052e0 5.8617028e-1 5.8617028e-1
2.4373297e0 2.4373297e0 6.0350466e-1 6.0350466e-1
2.4373297e0 2.639898e0 6.18685e-1 6.18685e-1
2.4373297e0 2.8593018e0 6.3192615e-1 6.3192615e-1
2.4373297e0 3.0969405e0 6.4343669e-1 6.4343669e-1
2.4373297e0 3.3543295e0 6.534139e-1 6.534139e-1
2.4373297e0 3.6331102e0 6.6204075e-1 6.6204075e-1
2.4373297e0 3.9350607e0 6.6948432e-1 6.6948432e-1
2.4373297e0 4.2621064e0 6.7589542e-1 6.7589542e-1
2.4373297e0 4.6163332e0 6.8140882e-1 6.8140882e-1
2.4373297e0 5.0e0 6.8614406e-1 6.8614406e-1

2.639898e0 1.0e-1 2.792009e-44 2.792009e-44
2.639898e0 1.0831107e-1 7.1643858e-38 7.1643858e-38
2.639898e0 1.1731288e-1 2.0824302e-32 2.0824302e-32
2.639898e0 1.2706284e-1 9.4554377e-28 9.4554377e-28
2.639898e0 1.3762313e-1 8.8206856e-24 8.8206856e-24
2.639898e0 1.4906109e-1 2.1353153e-20 2.1353153e-20
2.639898e0 1.6144966e-1 1.6368966e-17 1.6368966e-17
2.639898e0 1.7486786e-1 4.7084825e-15 4.7084825e-15
2.639898e0 1.8940126e-1 5.8730717e-13 5.8730717e-13
2.639898e0 2.0514253e-1 3.5935771e-11 3.5935771e-11
2.639898e0 2.2219208e-1 1.1981616e-9 1.1981616e-9
2.639898e0 2.4065862e-1 2.380911e-8 2.380911e-8
2.639898e0 2.6065994e-1 3.0435479e-7 3.0435479e-7
2.639898e0 2.8232357e-1 2.6711671e-6 2.6711671e-6
2.639898e0 3.0578769e-1 1.7014057e-5 1.7014057e-5
2.639898e0 3.3120193e-1 8.246044e-5 8.246044e-5
2.639898e0 3.5872836e-1 3.1661202e-4 3.1661202e-4
2.639898e0 3.8854254e-1 9.9673932e-4 9.9673932e-4
2.639898e0 4.2083459e-1 2.649315e-3 2.649315e-3
2.639898e0 4.5581046e-1 6.0958006e-3 6.0958006e-3
2.639898e0 4.936932e-1 1.2402796e-2 1.2402796e-2
2.639898e0 5.347244e-1 2.2723857e-2 2.2723857e-2
2.639898e0 5.7916573e-1 3.8074731e-2 3.8074731e-2
2.639898e0 6.2730062e-1 5.9116833e-2 5.9116833e-2
2.639898e0 6.7943603e-1 8.6017532e-2 8.6017532e-2
2.639898e0 7.3590445e-1 1.184202e-1 1.184202e-1
2.639898e0 7.9706601e-1 1.5551595e-1 1.5551595e-1
2.639898e0 8.6331074e-1 1.9618161e-1 1.9618161e-1
2.639898e0 9.3506113e-1 2.3914065e-1 2.3914065e-1
2.639898e0 1.0127747e0 2.8311146e-1 2.8311146e-1
2.639898e0 1.0969472e0 3.2692144e-1 3.2692144e-1
2.639898e0 1.1881153e0 3.6957939e-1 3.6957939e-1
2.639898e0 1.2868604e0 4.1030934e-1 4.1030934e-1
2.639898e0 1.3938123e0 4.4855371e-1 4.4855371e-1
2.639898e0 1.509653e0 4.8395587e-1 4.8395587e-1
2.639898e0 1.6351214e0 5.1633105e-1 5.1633105e-1
2.639898e0 1.7710175e0 5.4563278e-1 5.4563278e-1
2.639898e0 1.9182081e0 5.7191946e-1 5.7191946e-1
2.639898e0 2.0776318e0 5.953243e-1 5.953243e-1
2.639898e0 2.2503052e0 6.1602978e-1 6.1602978e-1
2.639898e0 2.4373297e0 6.3424718e-1 6.3424718e-1
2.639898e0 2.639898e0 6.502008e-1 6.502008e-1
2.639898e0 2.8593018e0 6.6411645e-1 6.6411645e-1
2.639898e0 3.0969405e0 6.7621334e-1 6.7621334e-1
2.639898e0 3.3543295e0 6.8669879e-1 6.8669879e-1
2.639898e0 3.6331102e0 6.9576509e-1 6.9576509e-1
2.639898e0 3.9350607e0 7.0358784e-1 7.0358784e-1
2.639898e0 4.2621064e0 7.1032552e-1 7.1032552e-1
2.639898e0 4.6163332e0 7.1611977e-1 7.1611977e-1
2.639898e0 5.0e0 7.2109622e-1 7.2109622e-1

2.8593018e0 1.0e-1 2.9127974e-44 2.9127974e-44
2.8593018e0 1.0831107e-1 7.474333e-38 7.474333e-38
2.8593018e0 1.1731288e-1 2.1725207e-32 2.1725207e-32
2.8593018e0 1.2706284e-1 9.8645008e-28 9.8645008e-28
2.8593018e0 1.3762313e-1 9.2022879e-24 9.2022879e-24
2.8593018e0 1.4906109e-1 2.2276937e-20 2.2276937e-20
2.8593018e0 1.6144966e-1 1.7077124e-17 1.7077124e-17
2.8593018e0 1.7486786e-1 4.9121818e-15 4.9121818e-15
2.8593018e0 1.8940126e-1 6.1271537e-13 6.1271537e-13
2.8593018e0 2.0514253e-1 3.7490432e-11 3.7490432e-11
2.8593018e0 2.2219208e-1 1.2499967e-9 1.2499967e-9
2.8593018e0 2.4065862e-1 2.4839145e-8 2.4839145e-8
2.8593018e0 2.6065994e-1 3.1752185e-7 3.1752185e-7
2.8593018e0 2.8232357e-1 2.7867276e-6 2.7867276e-6
2.8593018e0 3.0578769e-1 1.7750122e-5 1.7750122e-5
2.8593018e0 3.3120193e-1 8.602786e-5 8.602786e-5
2.8593018e0 3.5872836e-1 3.3030935e-4 3.3030935e-4
2.8593018e0 3.8854254e-1 1.0398605e-3 1.0398605e-3
2.8593018e0 4.2083459e-1 2.7639302e-3 2.7639302e-3
2.8593018e0 4.5581046e-1 6.3595183e-3 6.3595183e-3
2.8593018e0 4.936932e-1 1.2939368e-2 1.2939368e-2
2.8593018e0 5.347244e-1 2.3706941e-2 2.3706941e-2
2.8593018e0 5.7916573e-1 3.9721928e-2 3.9721928e-2
2.8593018e0 6.2730062e-1 6.1674358e-2 6.1674358e-2
2.8593018e0 6.7943603e-1 8.973884e-2 8.973884e-2
2.8593018e0 7.3590445e-1 1.2354332e-1 1.2354332e-1
2.8593018e0 7.9706601e-1 1.6224392e-1 1.6224392e-1
2.8593018e0 8.6331074e-1 2.0466886e-1 2.0466886e-1
2.8593018e0 9.3506113e-1 2.494864e-1 2.494864e-1
2.8593018e0 1.0127747e0 2.9535949e-1 2.9535949e-1
2.8593018e0 1.0969472e0 3.4106478e-1 3.4106478e-1
2.8593018e0 1.1881153e0 3.8556821e-1 3.8556821e-1
2.8593018e0 1.2868604e0 4.2806023e-1 4.2806023e-1
2.8593018e0 1.3938123e0 4.6795913e-1 4.6795913e-1
2.8593018e0 1.509653e0 5.0489286e-1 5.0489286e-1
2.8593018e0 1.6351214e0 5.3866867e-1 5.3866867e-1
2.8593018e0 1.7710175e0 5.6923806e-1 5.6923806e-1
2.8593018e0 1.9182081e0 5.9666195e-1 5.9666195e-1
2.8593018e0 2.0776318e0 6.2107934e-1 6.2107934e-1
2.8593018e0 2.2503052e0 6.4268059e-1 6.4268059e-1
2.8593018e0 2.4373297e0 6.6168611e-1 6.6168611e-1
2.8593018e0 2.639898e0 6.7832992e-1 6.7832992e-1
2.8593018e0 2.8593018e0 6.9284759e-1 6.9284759e-1
2.8593018e0 3.0969405e0 7.0546782e-1 7.0546782e-1
2.8593018e0 3.3543295e0 7.1640689e-1 7.1640689e-1
2.8593018e0 3.6331102e0 7.2586542e-1 7.2586542e-1
2.8593018e0 3.9350607e0 7.3402659e-1 7.3402659e-1
2.8593018e0 4.2621064e0 7.4105576e-1 7.4105576e-1
2.8593018e0 4.6163332e0 7.4710069e-1 7.4710069e-1
2.8593018e0 5.0e0 7.5229244e-1 7.5229244e-1

3.0969405e0 1.0e-1 3.0198771e-44 3.0198771e-44
3.0969405e0 1.0831107e-1 7.7491029e-38 7.7491029e-38
3.0969405e0 1.1731288e-1 2.2523865e-32 2.2523865e-32
3.0969405e0 1.2706284e-1 1.0227138e-27 1.0227138e-27
3.0969405e0 1.3762313e-1 9.5405806e-24 9.5405806e-24
3.0969405e0 1.4906109e-1 2.3095878e-20 2.3095878e-20
3.0969405e0 1.6144966e-1 1.770491e-17 1.770491e-17
3.0969405e0 1.7486786e-1 5.0927624e-15 5.0927624e-15
3.0969405e0 1.8940126e-1 6.3523989e-13 6.3523989e-13
3.0969405e0 2.0514253e-1 3.8868648e-11 3.8868648e-11
3.0969405e0 2.2219208e-1 1.2959489e-9 1.2959489e-9
3.0969405e0 2.4065862e-1 2.5752276e-8 2.5752276e-8
3.0969405e0 2.6065994e-1 3.2919452e-7 3.2919452e-7
3.0969405e0 2.8232357e-1 2.8891728e-6 2.8891728e-6
3.0969405e0 3.0578769e-1 1.8402649e-5 1.8402649e-5
3.0969405e0 3.3120193e-1 8.9190399e-5 8.9190399e-5
3.0969405e0 3.5872836e-1 3.4245212e-4 3.4245212e-4
3.0969405e0 3.8854254e-1 1.0780876e-3 1.0780876e-3
3.0969405e0 4.2083459e-1 2.8655372e-3 2.8655372e-3
3.0969405e0 4.5581046e-1 6.5933057e-3 6.5933057e-3
3.0969405e0 4.936932e-1 1.3415043e-2 1.3415043e-2
3.0969405e0 5.347244e-1 2.4578451e-2 2.4578451e-2
3.0969405e0 5.7916573e-1 4.1182177e-2 4.1182177e-2
3.0969405e0 6.2730062e-1 6.3941618e-2 6.3941618e-2
3.0969405e0 6.7943603e-1 9.3037801e-2 9.3037801e-2
3.0969405e0 7.3590445e-1 1.2808499e-1 1.2808499e-1
3.0969405e0 7.9706601e-1 1.6820829e-1 1.6820829e-1
3.0969405e0 8.6331074e-1 2.1219285e-1 2.1219285e-1
3.0969405e0 9.3506113e-1 2.5865797e-1 2.5865797e-1
3.0969405e0 1.0127747e0 3.0621744e-1 3.0621744e-1
3.0969405e0 1.0969472e0 3.5360293e-1 3.5360293e-1
3.0969405e0 1.1881153e0 3.9974239e-1 3.9974239e-1
3.0969405e0 1.2868604e0 4.437965e-1 4.437965e-1
3.0969405e0 1.3938123e0 4.8516216e-1 4.8516216e-1
3.0969405e0 1.509653e0 5.2345363e-1 5.2345363e-1
3.0969405e0 1.6351214e0 5.584711e-1 5.584711e-1
3.0969405e0 1.7710175e0 5.9016427e-1 5.9016427e-1
3.0969405e0 1.9182081e0 6.1859632e-1 6.1859632e-1
3.0969405e0 2.0776318e0 6.4391133e-1 6.4391133e-1
3.0969405e0 2.2503052e0 6.6630668e-1 6.6630668e-1
3.0969405e0 2.4373297e0 6.8601088e-1 6.8601088e-1
3.0969405e0 2.639898e0 7.0326655e-1 7.0326655e-1
3.0969405e0 2.8593018e0 7.1831792e-1 7.1831792e-1
3.0969405e0 3.0969405e0 7.3140208e-1 7.3140208e-1
3.0969405e0 3.3543295e0 7.427433e-1 7.427433e-1
3.0969405e0 3.6331102e0 7.5254954e-1 7.5254954e-1
3.0969405e0 3.9350607e0 7.6101073e-1 7.6101073e-1
3.0969405e0 4.2621064e0 7.6829831e-1 7.6829831e-1
3.0969405e0 4.6163332e0 7.7456546e-1 7.7456546e-1
3.0969405e0 5.0e0 7.7994806e-1 7.7994806e-1

3.3543295e0 1.0e-1 3.1142565e-44 3.1142565e-44
3.3543295e0 1.0831107e-1 7.9912834e-38 7.9912834e-38
3.3543295e0 1.1731288e-1 2.3227797e-32 2.3227797e-32
3.3543295e0 1.2706284e-1 1.0546763e-27 1.0546763e-27
3.3543295e0 1.3762313e-1 9.8387496e-24 9.8387496e-24
3.3543295e0 1.4906109e-1 2.3817686e-20 2.3817686e-20
3.3543295e0 1.6144966e-1 1.8258236e-17 1.8258236e-17
3.3543295e0 1.7486786e-1 5.2519251e-15 5.2519251e-15
3.3543295e0 1.8940126e-1 6.5509286e-13 6.5509286e-13
3.3543295e0 2.0514253e-1 4.0083398e-11 4.0083398e-11
3.3543295e0 2.2219208e-1 1.3364508e-9 1.3364508e-9
3.3543295e0 2.4065862e-1 2.6557105e-8 2.6557105e-8
3.3543295e0 2.6065994e-1 3.3948274e-7 3.3948274e-7
3.3543295e0 2.8232357e-1 2.9794672e-6 2.9794672e-6
3.3543295e0 3.0578769e-1 1.8977781e-5 1.8977781e-5
3.3543295e0 3.3120193e-1 9.1977841e-5 9.1977841e-5
3.3543295e0 3.5872836e-1 3.5315467e-4 3.5315467e-4
3.3543295e0 3.8854254e-1 1.1117808e-3 1.1117808e-3
3.3543295e0 4.2083459e-1 2.955093e-3 2.955093e-3
3.3543295e0 4.5581046e-1 6.7993644e-3 6.7993644e-3
3.3543295e0 4.936932e-1 1.3834299e-2 1.3834299e-2
3.3543295e0 5.347244e-1 2.5346594e-2 2.5346594e-2
3.3543295e0 5.7916573e-1 4.2469232e-2 4.2469232e-2
3.3543295e0 6.2730062e-1 6.5939967e-2 6.5939967e-2
3.3543295e0 6.7943603e-1 9.5945485e-2 9.5945485e-2
3.3543295e0 7.3590445e-1 1.32088e-1 1.32088e-1
3.3543295e0 7.9706601e-1 1.7346526e-1 1.7346526e-1
3.3543295e0 8.6331074e-1 2.1882445e-1 2.1882445e-1
3.3543295e0 9.3506113e-1 2.6674173e-1 2.6674173e-1
3.3543295e0 1.0127747e0 3.1578756e-1 3.1578756e-1
3.3543295e0 1.0969472e0 3.6465398e-1 3.6465398e-1
3.3543295e0 1.1881153e0 4.1223542e-1 4.1223542e-1
3.3543295e0 1.2868604e0 4.5766634e-1 4.5766634e-1
3.3543295e0 1.3938123e0 5.0032479e-1 5.0032479e-1
3.3543295e0 1.509653e0 5.3981298e-1 5.3981298e-1
3.3543295e0 1.6351214e0 5.7592484e-1 5.7592484e-1
3.3543295e0 1.7710175e0 6.0860851e-1 6.0860851e-1
3.3543295e0 1.9182081e0 6.3792914e-1 6.3792914e-1
3.3543295e0 2.0776318e0 6.6403531e-1 6.6403531e-1
3.3543295e0 2.2503052e0 6.8713057e-1 6.8713057e-1
3.3543295e0 2.4373297e0 7.0745058e-1 7.0745058e-1
3.3543295e0 2.639898e0 7.2524554e-1 7.2524554e-1
3.3543295e0 2.8593018e0 7.407673e-1 7.407673e-1
3.3543295e0 3.0969405e0 7.5426038e-1 7.5426038e-1
3.3543295e0 3.3543295e0 7.6595604e-1 7.6595604e-1
3.3543295e0 3.6331102e0 7.7606875e-1 7.7606875e-1
3.3543295e0 3.9350607e0 7.8479438e-1 7.8479438e-1
3.3543295e0 4.2621064e0 7.9230971e-1 7.9230971e-1
3.3543295e0 4.6163332e0 7.9877273e-1 7.9877273e-1
3.3543295e0 5.0e0 8.0432355e-1 8.0432355e-1

3.6331102e0 1.0e-1 3.1970327e-44 3.1970327e-44
3.6331102e0 1.0831107e-1 8.2036898e-38 8.2036898e-38
3.6331102e0 1.1731288e-1 2.3845186e-32 2.3845186e-32
3.6331102e0 1.2706284e-1 1.0827094e-27 1.0827094e-27
3.6331102e0 1.3762313e-1 1.0100261e-23 1.0100261e-23
3.6331102e0 1.4906109e-1 2.4450755e-20 2.4450755e-20
3.6331102e0 1.6144966e-1 1.8743536e-17 1.8743536e-17
3.6331102e0 1.7486786e-1 5.39152e-15 5.39152e-15
3.6331102e0 1.8940126e-1 6.7250507e-13 6.7250507e-13
3.6331102e0 2.0514253e-1 4.1148805e-11 4.1148805e-11
3.6331102e0 2.2219208e-1 1.3719733e-9 1.3719733e-9
3.6331102e0 2.4065862e-1 2.7262986e-8 2.7262986e-8
3.6331102e0 2.6065994e-1 3.4850611e-7 3.4850611e-7
3.6331102e0 2.8232357e-1 3.0586608e-6 3.0586608e-6
3.6331102e0 3.0578769e-1 1.9482206e-5 1.9482206e-5
3.6331102e0 3.3120193e-1 9.442259e-5 9.442259e-5
3.6331102e0 3.5872836e-1 3.6254144e-4 3.6254144e-4
3.6331102e0 3.8854254e-1 1.1413316e-3 1.1413316e-3
3.6331102e0 4.2083459e-1 3.0336387e-3 3.0336387e-3
3.6331102e0 4.5581046e-1 6.9800899e-3 6.9800899e-3
3.6331102e0 4.936932e-1 1.4202011e-2 1.4202011e-2
3.6331102e0 5.347244e-1 2.6020301e-2 2.6020301e-2
3.6331102e0 5.7916573e-1 4.3598054e-2 4.3598054e-2
3.6331102e0 6.2730062e-1 6.7692636e-2 6.7692636e-2
3.6331102e0 6.7943603e-1 9.8495693e-2 9.8495693e-2
3.6331102e0 7.3590445e-1 1.3559886e-1 1.3559886e-1
3.6331102e0 7.9706601e-1 1.7807593e-1 1.7807593e-1
3.6331102e0 8.6331074e-1 2.2464076e-1 2.2464076e-1
3.6331102e0 9.3506113e-1 2.7383166e-1 2.7383166e-1
3.6331102e0 1.0127747e0 3.2418112e-1 3.2418112e-1
3.6331102e0 1.0969472e0 3.743464e-1 3.743464e-1
3.6331102e0 1.1881153e0 4.2319254e-1 4.2319254e-1
3.6331102e0 1.2868604e0 4.69831e-1 4.69831e-1
3.6331102e0 1.3938123e0 5.136233e-1 5.136233e-1
3.6331102e0 1.509653e0 5.5416108e-1 5.5416108e-1
3.6331102e0 1.6351214e0 5.9123278e-1 5.9123278e-1
3.6331102e0 1.7710175e0 6.2478517e-1 6.2478517e-1
3.6331102e0 1.9182081e0 6.5488514e-1 6.5488514e-1
3.6331102e0 2.0776318e0 6.8168521e-1 6.8168521e-1
3.6331102e0 2.2503052e0 7.0539434e-1 7.0539434e-1
3.6331102e0 2.4373297e0 7.2625445e-1 7.2625445e-1
3.6331102e0 2.639898e0 7.4452239e-1 7.4452239e-1
3.6331102e0 2.8593018e0 7.6045672e-1 7.6045672e-1
3.6331102e0 3.0969405e0 7.7430844e-1 7.7430844e-1
3.6331102e0 3.3543295e0 7.8631497e-1 7.8631497e-1
3.6331102e0 3.6331102e0 7.9669647e-1 7.9669647e-1
3.6331102e0 3.9350607e0 8.0565403e-1 8.0565403e-1
3.6331102e0 4.2621064e0 8.1336911e-1 8.1336911e-1
3.6331102e0 4.6163332e0 8.2000392e-1 8.2000392e-1
3.6331102e0 5.0e0 8.2570228e-1 8.2570228e-1

3.9350607e0 1.0e-1 3.2693277e-44 3.2693277e-44
3.9350607e0 1.0831107e-1 8.3892012e-38 8.3892012e-38
3.9350607e0 1.1731288e-1 2.4384401e-32 2.4384401e-32
3.9350607e0 1.2706284e-1 1.1071929e-27 1.1071929e-27
3.9350607e0 1.3762313e-1 1.032866e-23 1.032866e-23
3.9350607e0 1.4906109e-1 2.5003664e-20 2.5003664e-20
3.9350607e0 1.6144966e-1 1.9167386e-17 1.9167386e-17
3.9350607e0 1.7486786e-1 5.5134393e-15 5.5134393e-15
3.9350607e0 1.8940126e-1 6.8771254e-13 6.8771254e-13
3.9350607e0 2.0514253e-1 4.207931e-11 4.207931e-11
3.9350607e0 2.2219208e-1 1.402998e-9 1.402998e-9
3.9350607e0 2.4065862e-1 2.7879489e-8 2.7879489e-8
3.9350607e0 2.6065994e-1 3.5638694e-7 3.5638694e-7
3.9350607e0 2.8232357e-1 3.1278268e-6 3.1278268e-6
3.9350607e0 3.0578769e-1 1.9922761e-5 1.9922761e-5
3.9350607e0 3.3120193e-1 9.6557784e-5 9.6557784e-5
3.9350607e0 3.5872836e-1 3.7073965e-4 3.7073965e-4
3.9350607e0 3.8854254e-1 1.1671408e-3 1.1671408e-3
3.9350607e0 4.2083459e-1 3.1022388e-3 3.1022388e-3
3.9350607e0 4.5581046e-1 7.1379318e-3 7.1379318e-3
3.9350607e0 4.936932e-1 1.4523164e-2 1.4523164e-2
3.9350607e0 5.347244e-1 2.6608702e-2 2.6608702e-2
3.9350607e0 5.7916573e-1 4.4583944e-2 4.4583944e-2
3.9350607e0 6.2730062e-1 6.922338e-2 6.922338e-2
3.9350607e0 6.7943603e-1 1.0072299e-1 1.0072299e-1
3.9350607e0 7.3590445e-1 1.3866518e-1 1.3866518e-1
3.9350607e0 7.9706601e-1 1.8210278e-1 1.8210278e-1
3.9350607e0 8.6331074e-1 2.2972059e-1 2.2972059e-1
3.9350607e0 9.3506113e-1 2.8002386e-1 2.8002386e-1
3.9350607e0 1.0127747e0 3.3151188e-1 3.3151188e-1
3.9350607e0 1.0969472e0 3.8281156e-1 3.8281156e-1
3.9350607e0 1.1881153e0 4.3276227e-1 4.3276227e-1
3.9350607e0 1.2868604e0 4.8045537e-1 4.8045537e-1
3.9350607e0 1.3938123e0 5.2523795e-1 5.2523795e-1
3.9350607e0 1.509653e0 5.6669241e-1 5.6669241e-1
3.9350607e0 1.6351214e0 6.0460243e-1 6.0460243e-1
3.9350607e0 1.7710175e0 6.3891354e-1 6.3891354e-1
3.9350607e0 1.9182081e0 6.6969416e-1 6.6969416e-1
3.9350607e0 2.0776318e0 6.9710027e-1 6.9710027e-1
3.9350607e0 2.2503052e0 7.2134554e-1 7.2134554e-1
3.9350607e0 2.4373297e0 7.4267736e-1 7.4267736e-1
3.9350607e0 2.639898e0 7.613584e-1 7.613584e-1
3.9350607e0 2.8593018e0 7.7765305e-1 7.7765305e-1
3.9350607e0 3.0969405e0 7.91818e-1 7.91818e-1
3.9350607e0 3.3543295e0 8.0409604e-1 8.0409604e-1
3.9350607e0 3.6331102e0 8.147123e-1 8.147123e-1
3.9350607e0 3.9350607e0 8.2387242e-1 8.2387242e-1
3.9350607e0 4.2621064e0 8.3176196e-1 8.3176196e-1
3.9350607e0 4.6163332e0 8.385468e-1 8.385468e-1
3.9350607e0 5.0e0 8.4437402e-1 8.4437402e-1

4.2621064e0 1.0e-1 3.3322428e-44 3.3322428e-44
4.2621064e0 1.0831107e-1 8.5506434e-38 8.5506434e-38
4.2621064e0 1.1731288e-1 2.4853656e-32 2.4853656e-32
4.2621064e0 1.2706284e-1 1.1284997e-27 1.1284997e-27
4.2621064e0 1.3762313e-1 1.0527425e-23 1.0527425e-23
4.2621064e0 1.4906109e-1 2.5484836e-20 2.5484836e-20
4.2621064e0 1.6144966e-1 1.9536245e-17 1.9536245e-17
4.2621064e0 1.7486786e-1 5.6195402e-15 5.6195402e-15
4.2621064e0 1.8940126e-1 7.0094691e-13 7.0094691e-13
4.2621064e0 2.0514253e-1 4.2889087e-11 4.2889087e-11
4.2621064e0 2.2219208e-1 1.4299973e-9 1.4299973e-9
4.2621064e0 2.4065862e-1 2.8416003e-8 2.8416003e-8
4.2621064e0 2.6065994e-1 3.6324527e-7 3.6324527e-7
4.2621064e0 2.8232357e-1 3.1880188e-6 3.1880188e-6
4.2621064e0 3.0578769e-1 2.0306155e-5 2.0306155e-5
4.2621064e0 3.3120193e-1 9.8415947e-5 9.8415947e-5
4.2621064e0 3.5872836e-1 3.7787418e-4 3.7787418e-4
4.2621064e0 3.8854254e-1 1.1896013e-3 1.1896013e-3
4.2621064e0 4.2083459e-1 3.1619385e-3 3.1619385e-3
4.2621064e0 4.5581046e-1 7.2752945e-3 7.2752945e-3
4.2621064e0 4.936932e-1 1.4802648e-2 1.4802648e-2
4.2621064e0 5.347244e-1 2.7120761e-2 2.7120761e-2
4.2621064e0 5.7916573e-1 4.544192e-2 4.544192e-2
4.2621064e0 6.2730062e-1 7.0555518e-2 7.0555518e-2
4.2621064e0 6.7943603e-1 1.0266131e-1 1.0266131e-1
4.2621064e0 7.3590445e-1 1.4133366e-1 1.4133366e-1
4.2621064e0 7.9706601e-1 1.8560718e-1 1.8560718e-1
4.2621064e0 8.6331074e-1 2.3414135e-1 2.3414135e-1
4.2621064e0 9.3506113e-1 2.8541265e-1 2.8541265e-1
4.2621064e0 1.0127747e0 3.3789151e-1 3.3789151e-1
4.2621064e0 1.0969472e0 3.901784e-1 3.901784e-1
4.2621064e0 1.1881153e0 4.4109036e-1 4.4109036e-1
4.2621064e0 1.2868604e0 4.8970127e-1 4.8970127e-1
4.2621064e0 1.3938123e0 5.3534565e-1 5.3534565e-1
4.2621064e0 1.509653e0 5.7759787e-1 5.7759787e-1
4.2621064e0 1.6351214e0 6.1623743e-1 6.1623743e-1
4.2621064e0 1.7710175e0 6.5120883e-1 6.5120883e-1
4.2621064e0 1.9182081e0 6.8258179e-1 6.8258179e-1
4.2621064e0 2.0776318e0 7.105153e-1 7.105153e-1
4.2621064e0 2.2503052e0 7.3522715e-1 7.3522715e-1
4.2621064e0 2.4373297e0 7.5696948e-1 7.5696948e-1
4.2621064e0 2.639898e0 7.7601002e-1 7.7601002e-1
4.2621064e0 2.8593018e0 7.9261824e-1 7.9261824e-1
4.2621064e0 3.0969405e0 8.0705579e-1 8.0705579e-1
4.2621064e0 3.3543295e0 8.1957011e-1 8.1957011e-1
4.2621064e0 3.6331102e0 8.3039067e-1 8.3039067e-1
4.2621064e0 3.9350607e0 8.3972706e-1 8.3972706e-1
4.2621064e0 4.2621064e0 8.4776843e-1 8.4776843e-1
4.2621064e0 4.6163332e0 8.5468384e-1 8.5468384e-1
4.2621064e0 5.0e0 8.606232e-1 8.606232e-1

4.6163332e0 1.0e-1 3.386828e-44 3.386828e-44
4.6163332e0 1.0831107e-1 8.6907107e-38 8.6907107e-38
4.6163332e0 1.1731288e-1 2.5260781e-32 2.5260781e-32
4.6163332e0 1.2706284e-1 1.1469856e-27 1.1469856e-27
4.6163332e0 1.3762313e-1 1.0699874e-23 1.0699874e-23
4.6163332e0 1.4906109e-1 2.5902301e-20 2.5902301e-20
4.6163332e0 1.6144966e-1 1.9856266e-17 1.9856266e-17
4.6163332e0 1.7486786e-1 5.7115934e-15 5.7115934e-15
4.6163332e0 1.8940126e-1 7.1242907e-13 7.1242907e-13
4.6163332e0 2.0514253e-1 4.3591649e-11 4.3591649e-11
4.6163332e0 2.2219208e-1 1.453422e-9 1.453422e-9
4.6163332e0 2.4065862e-1 2.8881483e-8 2.8881483e-8
4.6163332e0 2.6065994e-1 3.6919556e-7 3.6919556e-7
4.6163332e0 2.8232357e-1 3.2402415e-6 3.2402415e-6
4.6163332e0 3.0578769e-1 2.0638789e-5 2.0638789e-5
4.6163332e0 3.3120193e-1 1.0002809e-4 1.0002809e-4
4.6163332e0 3.5872836e-1 3.8406411e-4 3.8406411e-4
4.6163332e0 3.8854254e-1 1.209088e-3 1.209088e-3
4.6163332e0 4.2083459e-1 3.2137339e-3 3.2137339e-3
4.6163332e0 4.5581046e-1 7.3944705e-3 7.3944705e-3
4.6163332e0 4.936932e-1 1.5045129e-2 1.5045129e-2
4.6163332e0 5.347244e-1 2.7565024e-2 2.7565024e-2
4.6163332e0 5.7916573e-1 4.61863e-2 4.61863e-2
4.6163332e0 6.2730062e-1 7.1711282e-2 7.1711282e-2
4.6163332e0 6.7943603e-1 1.04343e-1 1.04343e-1
4.6163332e0 7.3590445e-1 1.4364884e-1 1.4364884e-1
4.6163332e0 7.9706601e-1 1.886476e-1 1.886476e-1
4.6163332e0 8.6331074e-1 2.379768e-1 2.379768e-1
4.6163332e0 9.3506113e-1 2.9008797e-1 2.9008797e-1
4.6163332e0 1.0127747e0 3.4342649e-1 3.4342649e-1
4.6163332e0 1.0969472e0 3.9656988e-1 3.9656988e-1
4.6163332e0 1.1881153e0 4.4831583e-1 4.4831583e-1
4.6163332e0 1.2868604e0 4.9772303e-1 4.9772303e-1
4.6163332e0 1.3938123e0 5.4411511e-1 5.4411511e-1
4.6163332e0 1.509653e0 5.8705945e-1 5.8705945e-1
4.6163332e0 1.6351214e0 6.2633196e-1 6.2633196e-1
4.6163332e0 1.7710175e0 6.6187623e-1 6.6187623e-1
4.6163332e0 1.9182081e0 6.9376311e-1 6.9376311e-1
4.6163332e0 2.0776318e0 7.2215419e-1 7.2215419e-1
4.6163332e0 2.2503052e0 7.4727084e-1 7.4727084e-1
4.6163332e0 2.4373297e0 7.6936934e-1 7.6936934e-1
4.6163332e0 2.639898e0 7.8872177e-1 7.8872177e-1
4.6163332e0 2.8593018e0 8.0560206e-1 8.0560206e-1
4.6163332e0 3.0969405e0 8.202761e-1 8.202761e-1
4.6163332e0 3.3543295e0 8.3299542e-1 8.3299542e-1
4.6163332e0 3.6331102e0 8.4399323e-1 8.4399323e-1
4.6163332e0 3.9350607e0 8.5348256e-1 8.5348256e-1
4.6163332e0 4.2621064e0 8.6165566e-1 8.6165566e-1
4.6163332e0 4.6163332e0 8.6868434e-1 8.6868434e-1
4.6163332e0 5.0e0 8.7472099e-1 8.7472099e-1

5.0e0 1.0e-1 3.4340629e-44 3.4340629e-44
5.0e0 1.0831107e-1 8.8119172e-38 8.8119172e-38
5.0e0 1.1731288e-1 2.5613085e-32 2.5613085e-32
5.0e0 1.2706284e-1 1.1629822e-27 1.1629822e-27
5.0e0 1.3762313e-1 1.0849102e-23 1.0849102e-23
5.0e0 1.4906109e-1 2.6263551e-20 2.6263551e-20
5.0e0 1.6144966e-1 2.0133195e-17 2.0133195e-17
5.0e0 1.7486786e-1 5.7912511e-15 5.7912511e-15
5.0e0 1.8940126e-1 7.2236508e-13 7.2236508e-13
5.0e0 2.0514253e-1 4.4199607e-11 4.4199607e-11
5.0e0 2.2219208e-1 1.4736924e-9 1.4736924e-9
5.0e0 2.4065862e-1 2.9284284e-8 2.9284284e-8
5.0e0 2.6065994e-1 3.7434461e-7 3.7434461e-7
5.0e0 2.8232357e-1 3.2854321e-6 3.2854321e-6
5.0e0 3.0578769e-1 2.0926631e-5 2.0926631e-5
5.0e0 3.3120193e-1 1.0142315e-4 1.0142315e-4
5.0e0 3.5872836e-1 3.8942052e-4 3.8942052e-4
5.0e0 3.8854254e-1 1.2259508e-3 1.2259508e-3
5.0e0 4.2083459e-1 3.2585548e-3 3.2585548e-3
5.0e0 4.5581046e-1 7.4975987e-3 7.4975987e-3
5.0e0 4.936932e-1 1.5254959e-2 1.5254959e-2
5.0e0 5.347244e-1 2.7949464e-2 2.7949464e-2
5.0e0 5.7916573e-1 4.6830445e-2 4.6830445e-2
5.0e0 6.2730062e-1 7.2711416e-2 7.2711416e-2
5.0e0 6.7943603e-1 1.0579823e-1 1.0579823e-1
5.0e0 7.3590445e-1 1.4565226e-1 1.4565226e-1
5.0e0 7.9706601e-1 1.912786e-1 1.912786e-1
5.0e0 8.6331074e-1 2.4129578e-1 2.4129578e-1
5.0e0 9.3506113e-1 2.9413373e-1 2.9413373e-1
5.0e0 1.0127747e0 3.4821614e-1 3.4821614e-1
5.0e0 1.0969472e0 4.0210071e-1 4.0210071e-1
5.0e0 1.1881153e0 4.5456834e-1 4.5456834e-1
5.0e0 1.2868604e0 5.0466461e-1 5.0466461e-1
5.0e0 1.3938123e0 5.517037e-1 5.517037e-1
5.0e0 1.509653e0 5.9524698e-1 5.9524698e-1
5.0e0 1.6351214e0 6.3506721e-1 6.3506721e-1
5.0e0 1.7710175e0 6.7110719e-1 6.7110719e-1
5.0e0 1.9182081e0 7.0343879e-1 7.0343879e-1
5.0e0 2.0776318e0 7.3222584e-1 7.3222584e-1
5.0e0 2.2503052e0 7.5769278e-1 7.5769278e-1
5.0e0 2.4373297e0 7.8009947e-1 7.8009947e-1
5.0e0 2.639898e0 7.9972181e-1 7.9972181e-1
5.0e0 2.8593018e0 8.1683752e-1 8.1683752e-1
5.0e0 3.0969405e0 8.3171622e-1 8.3171622e-1
5.0e0 3.3543295e0 8.4461293e-1 8.4461293e-1
5.0e0 3.6331102e0 8.5576412e-1 8.5576412e-1
5.0e0 3.9350607e0 8.653858e-1 8.653858e-1
5.0e0 4.2621064e0 8.7367288e-1 8.7367288e-1
5.0e0 4.6163332e0 8.8079959e-1 8.8079959e-1
5.0e0 5.0e0 8.8692044e-1 8.8692044e-1


==> ms_contourtmp0.dat <==
1.0e-1 1.0e-1 5.1482002e-131 5.1482002e-131
1.0e-1 1.0831107e-1 1.3210449e-124 1.3210449e-124
1.0e-1 1.1731288e-1 3.8398041e-119 3.8398041e-119
1.0e-1 1.2706284e-1 1.7434932e-114 1.7434932e-114
1.0e-1 1.3762313e-1 1.6264509e-110 1.6264509e-110
1.0e-1 1.4906109e-1 3.9373192e-107 3.9373192e-107
1.0e-1 1.6144966e-1 3.0182824e-104 3.0182824e-104
1.0e-1 1.7486786e-1 8.6819959e-102 8.6819959e-102
1.0e-1 1.8940126e-1 1.0829388e-99 1.0829388e-99
1.0e-1 2.0514253e-1 6.626216e-98 6.626216e-98
1.0e-1 2.2219208e-1 2.2092966e-96 2.2092966e-96
1.0e-1 2.4065862e-1 4.3901745e-95 4.3901745e-95
1.0e-1 2.6065994e-1 5.6120142e-94 5.6120142e-94
1.0e-1 2.8232357e-1 4.9253792e-93 4.9253792e-93
1.0e-1 3.0578769e-1 3.137231e-92 3.137231e-92
1.0e-1 3.3120193e-1 1.5204924e-91 1.5204924e-91
1.0e-1 3.5872836e-1 5.8380258e-91 5.8380258e-91
1.0e-1 3.8854254e-1 1.8378929e-90 1.8378929e-90
1.0e-1 4.2083459e-1 4.8850859e-90 4.8850859e-90
1.0e-1 4.5581046e-1 1.1240079e-89 1.1240079e-89
1.0e-1 4.936932e-1 2.2869581e-89 2.2869581e-89
1.0e-1 5.347244e-1 4.1900641e-89 4.1900641e-89
1.0e-1 5.7916573e-1 7.0206199e-89 7.0206199e-89
1.0e-1 6.2730062e-1 1.0900584e-88 1.0900584e-88
1.0e-1 6.7943603e-1 1.5860818e-88 1.5860818e-88
1.0e-1 7.3590445e-1 2.1835564e-88 2.1835564e-88
1.0e-1 7.9706601e-1 2.8675669e-88 2.8675669e-88
1.0e-1 8.6331074e-1 3.6174031e-88 3.6174031e-88
1.0e-1 9.3506113e-1 4.4095271e-88 4.4095271e-88
1.0e-1 1.0127747e0 5.2203074e-88 5.2203074e-88
1.0e-1 1.0969472e0 6.0281218e-88 6.0281218e-88
1.0e-1 1.1881153e0 6.8146941e-88 6.8146941e-88
1.0e-1 1.2868604e0 7.5657158e-88 7.5657158e-88
1.0e-1 1.3938123e0 8.2709058e-88 8.2709058e-88
1.0e-1 1.509653e0 8.923688e-88 8.923688e-88
1.0e-1 1.6351214e0 9.5206558e-88 9.5206558e-88
1.0e-1 1.7710175e0 1.0060952e-87 1.0060952e-87
1.0e-1 1.9182081e0 1.0545653e-87 1.0545653e-87
1.0e-1 2.0776318e0 1.0977216e-87 1.0977216e-87
1.0e-1 2.2503052e0 1.1359006e-87 1.1359006e-87
1.0e-1 2.4373297e0 1.1694918e-87 1.1694918e-87
1.0e-1 2.639898e0 1.1989087e-87 1.1989087e-87
1.0e-1 2.8593018e0 1.2245679e-87 1.2245679e-87
1.0e-1 3.0969405e0 1.2468734e-87 1.2468734e-87
1.0e-1 3.3543295e0 1.2662076e-87 1.2662076e-87
1.0e-1 3.6331102e0 1.2829249e-87 1.2829249e-87
1.0e-1 3.9350607e0 1.2973494e-87 1.2973494e-87
1.0e-1 4.2621064e0 1.309773e-87 1.309773e-87
1.0e-1 4.6163332e0 1.3204571e-87 1.3204571e-87
1.0e-1 5.0e0 1.3296332e-87 1.3296332e-87

1.0831107e-1 1.0e-1 3.3898442e-118 3.3898442e-118
1.0831107e-1 1.0831107e-1 8.6984505e-112 8.6984505e-112
1.0831107e-1 1.1731288e-1 2.5283278e-106 2.5283278e-106
1.0831107e-1 1.2706284e-1 1.1480071e-101 1.1480071e-101
1.0831107e-1 1.3762313e-1 1.0709403e-97 1.0709403e-97
1.0831107e-1 1.4906109e-1 2.5925369e-94 2.5925369e-94
1.0831107e-1 1.6144966e-1 1.987395e-91 1.987395e-91
1.0831107e-1 1.7486786e-1 5.7166801e-89 5.7166801e-89
1.0831107e-1 1.8940126e-1 7.1306354e-87 7.1306354e-87
1.0831107e-1 2.0514253e-1 4.3630471e-85 4.3630471e-85
1.0831107e-1 2.2219208e-1 1.4547164e-83 1.4547164e-83
1.0831107e-1 2.4065862e-1 2.8907205e-82 2.8907205e-82
1.0831107e-1 2.6065994e-1 3.6952436e-81 3.6952436e-81
1.0831107e-1 2.8232357e-1 3.2431272e-80 3.2431272e-80
1.0831107e-1 3.0578769e-1 2.0657169e-79 2.0657169e-79
1.0831107e-1 3.3120193e-1 1.0011717e-78 1.0011717e-78
1.0831107e-1 3.5872836e-1 3.8440615e-78 3.8440615e-78
1.0831107e-1 3.8854254e-1 1.2101648e-77 1.2101648e-77
1.0831107e-1 4.2083459e-1 3.216596e-77 3.216596e-77
1.0831107e-1 4.5581046e-1 7.4010559e-77 7.4010559e-77
1.0831107e-1 4.936932e-1 1.5058528e-76 1.5058528e-76
1.0831107e-1 5.347244e-1 2.7589573e-76 2.7589573e-76
1.0831107e-1 5.7916573e-1 4.6227433e-76 4.6227433e-76
1.0831107e-1 6.2730062e-1 7.1775147e-76 7.1775147e-76
1.0831107e-1 6.7943603e-1 1.0443592e-75 1.0443592e-75
1.0831107e-1 7.3590445e-1 1.4377677e-75 1.4377677e-75
1.0831107e-1 7.9706601e-1 1.888156e-75 1.888156e-75
1.0831107e-1 8.6331074e-1 2.3818874e-75 2.3818874e-75
1.0831107e-1 9.3506113e-1 2.9034632e-75 2.9034632e-75
1.0831107e-1 1.0127747e0 3.4373234e-75 3.4373234e-75
1.0831107e-1 1.0969472e0 3.9692306e-75 3.9692306e-75
1.0831107e-1 1.1881153e0 4.4871509e-75 4.4871509e-75
1.0831107e-1 1.2868604e0 4.9816629e-75 4.9816629e-75
1.0831107e-1 1.3938123e0 5.4459969e-75 5.4459969e-75
1.0831107e-1 1.509653e0 5.8758228e-75 5.8758228e-75
1.0831107e-1 1.6351214e0 6.2688976e-75 6.2688976e-75
1.0831107e-1 1.7710175e0 6.6246568e-75 6.6246568e-75
1.0831107e-1 1.9182081e0 6.9438096e-75 6.9438096e-75
1.0831107e-1 2.0776318e0 7.2279733e-75 7.2279733e-75
1.0831107e-1 2.2503052e0 7.4793635e-75 7.4793635e-75
1.0831107e-1 2.4373297e0 7.7005452e-75 7.7005452e-75
1.0831107e-1 2.639898e0 7.894242e-75 7.894242e-75
1.0831107e-1 2.8593018e0 8.0631951e-75 8.0631951e-75
1.0831107e-1 3.0969405e0 8.2100663e-75 8.2100663e-75
1.0831107e-1 3.3543295e0 8.3373727e-75 8.3373727e-75
1.0831107e-1 3.6331102e0 8.4474487e-75 8.4474487e-75
1.0831107e-1 3.9350607e0 8.5424266e-75 8.5424266e-75
1.0831107e-1 4.2621064e0 8.6242303e-75 8.6242303e-75
1.0831107e-1 4.6163332e0 8.6945798e-75 8.6945798e-75
1.0831107e-1 5.0e0 8.7550001e-75 8.7550001e-75

1.1731288e-1 1.0e-1 2.863932e-107 2.863932e-107
1.1731288e-1 1.0831107e-1 7.3489428e-101 7.3489428e-101
1.1731288e-1 1.1731288e-1 2.1360743e-95 2.1360743e-95
1.1731288e-1 1.2706284e-1 9.6990129e-91 9.6990129e-91
1.1731288e-1 1.3762313e-1 9.0479094e-87 9.0479094e-87
1.1731288e-1 1.4906109e-1 2.1903217e-83 2.1903217e-83
1.1731288e-1 1.6144966e-1 1.6790636e-80 1.6790636e-80
1.1731288e-1 1.7486786e-1 4.8297745e-78 4.8297745e-78
1.1731288e-1 1.8940126e-1 6.0243639e-76 6.0243639e-76
1.1731288e-1 2.0514253e-1 3.6861488e-74 3.6861488e-74
1.1731288e-1 2.2219208e-1 1.2290267e-72 1.2290267e-72
1.1731288e-1 2.4065862e-1 2.4422441e-71 2.4422441e-71
1.1731288e-1 2.6065994e-1 3.1219507e-70 3.1219507e-70
1.1731288e-1 2.8232357e-1 2.7399772e-69 2.7399772e-69
1.1731288e-1 3.0578769e-1 1.7452344e-68 1.7452344e-68
1.1731288e-1 3.3120193e-1 8.4584648e-68 8.4584648e-68
1.1731288e-1 3.5872836e-1 3.2476805e-67 3.2476805e-67
1.1731288e-1 3.8854254e-1 1.0224157e-66 1.0224157e-66
1.1731288e-1 4.2083459e-1 2.7175622e-66 2.7175622e-66
1.1731288e-1 4.5581046e-1 6.2528304e-66 6.2528304e-66
1.1731288e-1 4.936932e-1 1.2722296e-65 1.2722296e-65
1.1731288e-1 5.347244e-1 2.3309231e-65 2.3309231e-65
1.1731288e-1 5.7916573e-1 3.9055549e-65 3.9055549e-65
1.1731288e-1 6.2730062e-1 6.0639702e-65 6.0639702e-65
1.1731288e-1 6.7943603e-1 8.8233372e-65 8.8233372e-65
1.1731288e-1 7.3590445e-1 1.2147074e-64 1.2147074e-64
1.1731288e-1 7.9706601e-1 1.595221e-64 1.595221e-64
1.1731288e-1 8.6331074e-1 2.0123531e-64 2.0123531e-64
1.1731288e-1 9.3506113e-1 2.4530099e-64 2.4530099e-64
1.1731288e-1 1.0127747e0 2.9040451e-64 2.9040451e-64
1.1731288e-1 1.0969472e0 3.3534304e-64 3.3534304e-64
1.1731288e-1 1.1881153e0 3.7909988e-64 3.7909988e-64
1.1731288e-1 1.2868604e0 4.2087905e-64 4.2087905e-64
1.1731288e-1 1.3938123e0 4.601086e-64 4.601086e-64
1.1731288e-1 1.509653e0 4.9642273e-64 4.9642273e-64
1.1731288e-1 1.6351214e0 5.2963191e-64 5.2963191e-64
1.1731288e-1 1.7710175e0 5.5968846e-64 5.5968846e-64
1.1731288e-1 1.9182081e0 5.8665229e-64 5.8665229e-64
1.1731288e-1 2.0776318e0 6.1066005e-64 6.1066005e-64
1.1731288e-1 2.2503052e0 6.3189891e-64 6.3189891e-64
1.1731288e-1 2.4373297e0 6.505856e-64 6.505856e-64
1.1731288e-1 2.639898e0 6.6695019e-64 6.6695019e-64
1.1731288e-1 2.8593018e0 6.8122431e-64 6.8122431e-64
1.1731288e-1 3.0969405e0 6.9363281e-64 6.9363281e-64
1.1731288e-1 3.3543295e0 7.0438838e-64 7.0438838e-64
1.1731288e-1 3.6331102e0 7.1368822e-64 7.1368822e-64
1.1731288e-1 3.9350607e0 7.2171249e-64 7.2171249e-64
1.1731288e-1 4.2621064e0 7.2862373e-64 7.2862373e-64
1.1731288e-1 4.6163332e0 7.3456725e-64 7.3456725e-64
1.1731288e-1 5.0e0 7.396719e-64 7.396719e-64

1.2706284e-1 1.0e-1 5.9045266e-98 5.9045266e-98
1.2706284e-1 1.0831107e-1 1.5151207e-91 1.5151207e-91
1.2706284e-1 1.1731288e-1 4.403913e-86 4.403913e-86
1.2706284e-1 1.2706284e-1 1.9996313e-81 1.9996313e-81
1.2706284e-1 1.3762313e-1 1.8653942e-77 1.8653942e-77
1.2706284e-1 1.4906109e-1 4.5157541e-74 4.5157541e-74
1.2706284e-1 1.6144966e-1 3.4617008e-71 3.4617008e-71
1.2706284e-1 1.7486786e-1 9.9574752e-69 9.9574752e-69
1.2706284e-1 1.8940126e-1 1.2420343e-66 1.2420343e-66
1.2706284e-1 2.0514253e-1 7.599679e-65 7.599679e-65
1.2706284e-1 2.2219208e-1 2.5338662e-63 2.5338662e-63
1.2706284e-1 2.4065862e-1 5.0351387e-62 5.0351387e-62
1.2706284e-1 2.6065994e-1 6.4364799e-61 6.4364799e-61
1.2706284e-1 2.8232357e-1 5.6489708e-60 5.6489708e-60
1.2706284e-1 3.0578769e-1 3.5981242e-59 3.5981242e-59
1.2706284e-1 3.3120193e-1 1.7438693e-58 1.7438693e-58
1.2706284e-1 3.5872836e-1 6.6956951e-58 6.6956951e-58
1.2706284e-1 3.8854254e-1 2.1078993e-57 2.1078993e-57
1.2706284e-1 4.2083459e-1 5.602758e-57 5.602758e-57
1.2706284e-1 4.5581046e-1 1.2891369e-56 1.2891369e-56
1.2706284e-1 4.936932e-1 2.6229371e-56 2.6229371e-56
1.2706284e-1 5.347244e-1 4.8056299e-56 4.8056299e-56
1.2706284e-1 5.7916573e-1 8.0520251e-56 8.0520251e-56
1.2706284e-1 6.2730062e-1 1.2501998e-55 1.2501998e-55
1.2706284e-1 6.7943603e-1 1.8190945e-55 1.8190945e-55
1.2706284e-1 7.3590445e-1 2.5043445e-55 2.5043445e-55
1.2706284e-1 7.9706601e-1 3.2888436e-55 3.2888436e-55
1.2706284e-1 8.6331074e-1 4.1488388e-55 4.1488388e-55
1.2706284e-1 9.3506113e-1 5.0573344e-55 5.0573344e-55
1.2706284e-1 1.0127747e0 5.9872271e-55 5.9872271e-55
1.2706284e-1 1.0969472e0 6.9137182e-55 6.9137182e-55
1.2706284e-1 1.1881153e0 7.8158465e-55 7.8158465e-55
1.2706284e-1 1.2868604e0 8.6772015e-55 8.6772015e-55
1.2706284e-1 1.3938123e0 9.4859915e-55 9.4859915e-55
1.2706284e-1 1.509653e0 1.0234674e-54 1.0234674e-54
1.2706284e-1 1.6351214e0 1.0919343e-54 1.0919343e-54
1.2706284e-1 1.7710175e0 1.1539015e-54 1.1539015e-54
1.2706284e-1 1.9182081e0 1.2094924e-54 1.2094924e-54
1.2706284e-1 2.0776318e0 1.2589889e-54 1.2589889e-54
1.2706284e-1 2.2503052e0 1.3027767e-54 1.3027767e-54
1.2706284e-1 2.4373297e0 1.3413028e-54 1.3413028e-54
1.2706284e-1 2.639898e0 1.3750414e-54 1.3750414e-54
1.2706284e-1 2.8593018e0 1.4044702e-54 1.4044702e-54
1.2706284e-1 3.0969405e0 1.4300526e-54 1.4300526e-54
1.2706284e-1 3.3543295e0 1.4522272e-54 1.4522272e-54
1.2706284e-1 3.6331102e0 1.4714005e-54 1.4714005e-54
1.2706284e-1 3.9350607e0 1.487944e-54 1.487944e-54
1.2706284e-1 4.2621064e0 1.5021929e-54 1.5021929e-54
1.2706284e-1 4.6163332e0 1.5144465e-54 1.5144465e-54
1.2706284e-1 5.0e0 1.5249707e-54 1.5249707e-54

1.3762313e-1 1.0e-1 5.1383833e-90 5.1383833e-90
1.3762313e-1 1.0831107e-1 1.3185259e-83 1.3185259e-83
1.3762313e-1 1.1731288e-1 3.8324821e-78 3.8324821e-78
1.3762313e-1 1.2706284e-1 1.7401686e-73 1.7401686e-73
1.3762313e-1 1.3762313e-1 1.6233495e-69 1.6233495e-69
1.3762313e-1 1.4906109e-1 3.9298113e-66 3.9298113e-66
1.3762313e-1 1.6144966e-1 3.0125269e-63 3.0125269e-63
1.3762313e-1 1.7486786e-1 8.6654404e-61 8.6654404e-61
1.3762313e-1 1.8940126e-1 1.0808738e-58 1.0808738e-58
1.3762313e-1 2.0514253e-1 6.6135807e-57 6.6135807e-57
1.3762313e-1 2.2219208e-1 2.2050838e-55 2.2050838e-55
1.3762313e-1 2.4065862e-1 4.381803e-54 4.381803e-54
1.3762313e-1 2.6065994e-1 5.6013128e-53 5.6013128e-53
1.3762313e-1 2.8232357e-1 4.9159871e-52 4.9159871e-52
1.3762313e-1 3.0578769e-1 3.1312487e-51 3.1312487e-51
1.3762313e-1 3.3120193e-1 1.5175931e-50 1.5175931e-50
1.3762313e-1 3.5872836e-1 5.8268935e-50 5.8268935e-50
1.3762313e-1 3.8854254e-1 1.8343883e-49 1.8343883e-49
1.3762313e-1 4.2083459e-1 4.8757707e-49 4.8757707e-49
1.3762313e-1 4.5581046e-1 1.1218646e-48 1.1218646e-48
1.3762313e-1 4.936932e-1 2.2825972e-48 2.2825972e-48
1.3762313e-1 5.347244e-1 4.1820742e-48 4.1820742e-48
1.3762313e-1 5.7916573e-1 7.0072325e-48 7.0072325e-48
1.3762313e-1 6.2730062e-1 1.0879798e-47 1.0879798e-47
1.3762313e-1 6.7943603e-1 1.5830574e-47 1.5830574e-47
1.3762313e-1 7.3590445e-1 2.1793926e-47 2.1793926e-47
1.3762313e-1 7.9706601e-1 2.8620989e-47 2.8620989e-47
1.3762313e-1 8.6331074e-1 3.6105052e-47 3.6105052e-47
1.3762313e-1 9.3506113e-1 4.4011187e-47 4.4011187e-47
1.3762313e-1 1.0127747e0 5.2103529e-47 5.2103529e-47
1.3762313e-1 1.0969472e0 6.0166269e-47 6.0166269e-47
1.3762313e-1 1.1881153e0 6.8016993e-47 6.8016993e-47
1.3762313e-1 1.2868604e0 7.551289e-47 7.551289e-47
1.3762313e-1 1.3938123e0 8.2551342e-47 8.2551342e-47
1.3762313e-1 1.509653e0 8.9066717e-47 8.9066717e-47
1.3762313e-1 1.6351214e0 9.5025011e-47 9.5025011e-47
1.3762313e-1 1.7710175e0 1.0041767e-46 1.0041767e-46
1.3762313e-1 1.9182081e0 1.0525544e-46 1.0525544e-46
1.3762313e-1 2.0776318e0 1.0956284e-46 1.0956284e-46
1.3762313e-1 2.2503052e0 1.1337346e-46 1.1337346e-46
1.3762313e-1 2.4373297e0 1.1672617e-46 1.1672617e-46
1.3762313e-1 2.639898e0 1.1966226e-46 1.1966226e-46
1.3762313e-1 2.8593018e0 1.2222328e-46 1.2222328e-46
1.3762313e-1 3.0969405e0 1.2444957e-46 1.2444957e-46
1.3762313e-1 3.3543295e0 1.2637931e-46 1.2637931e-46
1.3762313e-1 3.6331102e0 1.2804786e-46 1.2804786e-46
1.3762313e-1 3.9350607e0 1.2948755e-46 1.2948755e-46
1.3762313e-1 4.2621064e0 1.3072754e-46 1.3072754e-46
1.3762313e-1 4.6163332e0 1.3179391e-46 1.3179391e-46
1.3762313e-1 5.0e0 1.3270977e-46 1.3270977e-46

1.4906109e-1 1.0e-1 3.0112432e-83 3.0112432e-83
1.4906109e-1 1.0831107e-1 7.7269479e-77 7.7269479e-77
1.4906109e-1 1.1731288e-1 2.2459468e-71 2.2459468e-71
1.4906109e-1 1.2706284e-1 1.0197898e-66 1.0197898e-66
1.4906109e-1 1.3762313e-1 9.5133037e-63 9.5133037e-63
1.4906109e-1 1.4906109e-1 2.3029846e-59 2.3029846e-59
1.4906109e-1 1.6144966e-1 1.7654291e-56 1.7654291e-56
1.4906109e-1 1.7486786e-1 5.078202e-54 5.078202e-54
1.4906109e-1 1.8940126e-1 6.3342371e-52 6.3342371e-52
1.4906109e-1 2.0514253e-1 3.8757521e-50 3.8757521e-50
1.4906109e-1 2.2219208e-1 1.2922437e-48 1.2922437e-48
1.4906109e-1 2.4065862e-1 2.567865e-47 2.567865e-47
1.4906109e-1 2.6065994e-1 3.2825334e-46 3.2825334e-46
1.4906109e-1 2.8232357e-1 2.8809125e-45 2.8809125e-45
1.4906109e-1 3.0578769e-1 1.8350035e-44 1.8350035e-44
1.4906109e-1 3.3120193e-1 8.89354e-44 8.89354e-44
1.4906109e-1 3.5872836e-1 3.4147303e-43 3.4147303e-43
1.4906109e-1 3.8854254e-1 1.0750053e-42 1.0750053e-42
1.4906109e-1 4.2083459e-1 2.8573445e-42 2.8573445e-42
1.4906109e-1 4.5581046e-1 6.5744552e-42 6.5744552e-42
1.4906109e-1 4.936932e-1 1.3376688e-41 1.3376688e-41
1.4906109e-1 5.347244e-1 2.450818e-41 2.450818e-41
1.4906109e-1 5.7916573e-1 4.1064436e-41 4.1064436e-41
1.4906109e-1 6.2730062e-1 6.3758806e-41 6.3758806e-41
1.4906109e-1 6.7943603e-1 9.2771802e-41 9.2771802e-41
1.4906109e-1 7.3590445e-1 1.2771879e-40 1.2771879e-40
1.4906109e-1 7.9706601e-1 1.6772738e-40 1.6772738e-40
1.4906109e-1 8.6331074e-1 2.1158618e-40 2.1158618e-40
1.4906109e-1 9.3506113e-1 2.5791845e-40 2.5791845e-40
1.4906109e-1 1.0127747e0 3.0534195e-40 3.0534195e-40
1.4906109e-1 1.0969472e0 3.5259197e-40 3.5259197e-40
1.4906109e-1 1.1881153e0 3.9859951e-40 3.9859951e-40
1.4906109e-1 1.2868604e0 4.4252766e-40 4.4252766e-40
1.4906109e-1 1.3938123e0 4.8377506e-40 4.8377506e-40
1.4906109e-1 1.509653e0 5.2195706e-40 5.2195706e-40
1.4906109e-1 1.6351214e0 5.5687441e-40 5.5687441e-40
1.4906109e-1 1.7710175e0 5.8847697e-40 5.8847697e-40
1.4906109e-1 1.9182081e0 6.1682773e-40 6.1682773e-40
1.4906109e-1 2.0776318e0 6.4207036e-40 6.4207036e-40
1.4906109e-1 2.2503052e0 6.6440168e-40 6.6440168e-40
1.4906109e-1 2.4373297e0 6.8404955e-40 6.8404955e-40
1.4906109e-1 2.639898e0 7.0125588e-40 7.0125588e-40
1.4906109e-1 2.8593018e0 7.1626422e-40 7.1626422e-40
1.4906109e-1 3.0969405e0 7.2931097e-40 7.2931097e-40
1.4906109e-1 3.3543295e0 7.4061977e-40 7.4061977e-40
1.4906109e-1 3.6331102e0 7.5039797e-40 7.5039797e-40
1.4906109e-1 3.9350607e0 7.5883497e-40 7.5883497e-40
1.4906109e-1 4.2621064e0 7.6610171e-40 7.6610171e-40
1.4906109e-1 4.6163332e0 7.7235094e-40 7.7235094e-40
1.4906109e-1 5.0e0 7.7771816e-40 7.7771816e-40

1.6144966e-1 1.0e-1 1.769556e-77 1.769556e-77
1.6144966e-1 1.0831107e-1 4.5407383e-71 4.5407383e-71
1.6144966e-1 1.1731288e-1 1.3198299e-65 1.3198299e-65
1.6144966e-1 1.2706284e-1 5.9927912e-61 5.9927912e-61
1.6144966e-1 1.3762313e-1 5.5904897e-57 5.5904897e-57
1.6144966e-1 1.4906109e-1 1.3533481e-53 1.3533481e-53
1.6144966e-1 1.6144966e-1 1.0374538e-50 1.0374538e-50
1.6144966e-1 1.7486786e-1 2.9842037e-48 2.9842037e-48
1.6144966e-1 1.8940126e-1 3.7223123e-46 3.7223123e-46
1.6144966e-1 2.0514253e-1 2.2775844e-44 2.2775844e-44
1.6144966e-1 2.2219208e-1 7.5938657e-43 7.5938657e-43
1.6144966e-1 2.4065862e-1 1.509005e-41 1.509005e-41
1.6144966e-1 2.6065994e-1 1.9289797e-40 1.9289797e-40
1.6144966e-1 2.8232357e-1 1.6929673e-39 1.6929673e-39
1.6144966e-1 3.0578769e-1 1.0783392e-38 1.0783392e-38
1.6144966e-1 3.3120193e-1 5.2262858e-38 5.2262858e-38
1.6144966e-1 3.5872836e-1 2.0066651e-37 2.0066651e-37
1.6144966e-1 3.8854254e-1 6.3172651e-37 6.3172651e-37
1.6144966e-1 4.2083459e-1 1.6791175e-36 1.6791175e-36
1.6144966e-1 4.5581046e-1 3.8634764e-36 3.8634764e-36
1.6144966e-1 4.936932e-1 7.8608064e-36 7.8608064e-36
1.6144966e-1 5.347244e-1 1.4402224e-35 1.4402224e-35
1.6144966e-1 5.7916573e-1 2.4131502e-35 2.4131502e-35
1.6144966e-1 6.2730062e-1 3.7467841e-35 3.7467841e-35
1.6144966e-1 6.7943603e-1 5.4517318e-35 5.4517318e-35
1.6144966e-1 7.3590445e-1 7.5053906e-35 7.5053906e-35
1.6144966e-1 7.9706601e-1 9.8564939e-35 9.8564939e-35
1.6144966e-1 8.6331074e-1 1.2433855e-34 1.2433855e-34
1.6144966e-1 9.3506113e-1 1.5156569e-34 1.5156569e-34
1.6144966e-1 1.0127747e0 1.7943409e-34 1.7943409e-34
1.6144966e-1 1.0969472e0 2.0720055e-34 2.0720055e-34
1.6144966e-1 1.1881153e0 2.3423687e-34 2.3423687e-34
1.6144966e-1 1.2868604e0 2.6005123e-34 2.6005123e-34
1.6144966e-1 1.3938123e0 2.8429025e-34 2.8429025e-34
1.6144966e-1 1.509653e0 3.0672789e-34 3.0672789e-34
1.6144966e-1 1.6351214e0 3.2724706e-34 3.2724706e-34
1.6144966e-1 1.7710175e0 3.4581829e-34 3.4581829e-34
1.6144966e-1 1.9182081e0 3.6247861e-34 3.6247861e-34
1.6144966e-1 2.0776318e0 3.7731243e-34 3.7731243e-34
1.6144966e-1 2.2503052e0 3.9043543e-34 3.9043543e-34
1.6144966e-1 2.4373297e0 4.0198149e-34 4.0198149e-34
1.6144966e-1 2.639898e0 4.1209279e-34 4.1209279e-34
1.6144966e-1 2.8593018e0 4.2091243e-34 4.2091243e-34
1.6144966e-1 3.0969405e0 4.2857935e-34 4.2857935e-34
1.6144966e-1 3.3543295e0 4.3522496e-34 4.3522496e-34
1.6144966e-1 3.6331102e0 4.4097111e-34 4.4097111e-34
1.6144966e-1 3.9350607e0 4.4592912e-34 4.4592912e-34
1.6144966e-1 4.2621064e0 4.5019941e-34 4.5019941e-34
1.6144966e-1 4.6163332e0 4.5387177e-34 4.5387177e-34
1.6144966e-1 5.0e0 4.5702581e-34 4.5702581e-34

1.7486786e-1 1.0e-1 1.4641438e-72 1.4641438e-72
1.7486786e-1 1.0831107e-1 3.7570405e-66 3.7570405e-66
1.7486786e-1 1.1731288e-1 1.092037e-60 1.092037e-60
1.7486786e-1 1.2706284e-1 4.9584798e-56 4.9584798e-56
1.7486786e-1 1.3762313e-1 4.6256126e-52 4.6256126e-52
1.7486786e-1 1.4906109e-1 1.1197702e-48 1.1197702e-48
1.7486786e-1 1.6144966e-1 8.5839695e-46 8.5839695e-46
1.7486786e-1 1.7486786e-1 2.4691522e-43 2.4691522e-43
1.7486786e-1 1.8940126e-1 3.0798688e-41 3.0798688e-41
1.7486786e-1 2.0514253e-1 1.8844902e-39 1.8844902e-39
1.7486786e-1 2.2219208e-1 6.2832207e-38 6.2832207e-38
1.7486786e-1 2.4065862e-1 1.2485619e-36 1.2485619e-36
1.7486786e-1 2.6065994e-1 1.596052e-35 1.596052e-35
1.7486786e-1 2.8232357e-1 1.4007736e-34 1.4007736e-34
1.7486786e-1 3.0578769e-1 8.9222582e-34 8.9222582e-34
1.7486786e-1 3.3120193e-1 4.3242676e-33 4.3242676e-33
1.7486786e-1 3.5872836e-1 1.6603296e-32 1.6603296e-32
1.7486786e-1 3.8854254e-1 5.2269519e-32 5.2269519e-32
1.7486786e-1 4.2083459e-1 1.3893143e-31 1.3893143e-31
1.7486786e-1 4.5581046e-1 3.1966689e-31 3.1966689e-31
1.7486786e-1 4.936932e-1 6.5040894e-31 6.5040894e-31
1.7486786e-1 5.347244e-1 1.1916507e-30 1.1916507e-30
1.7486786e-1 5.7916573e-1 1.9966583e-30 1.9966583e-30
1.7486786e-1 6.2730062e-1 3.1001169e-30 3.1001169e-30
1.7486786e-1 6.7943603e-1 4.5108033e-30 4.5108033e-30
1.7486786e-1 7.3590445e-1 6.2100157e-30 6.2100157e-30
1.7486786e-1 7.9706601e-1 8.155336e-30 8.155336e-30
1.7486786e-1 8.6331074e-1 1.0287864e-29 1.0287864e-29
1.7486786e-1 9.3506113e-1 1.2540657e-29 1.2540657e-29
1.7486786e-1 1.0127747e0 1.484651e-29 1.484651e-29
1.7486786e-1 1.0969472e0 1.7143927e-29 1.7143927e-29
1.7486786e-1 1.1881153e0 1.9380932e-29 1.9380932e-29
1.7486786e-1 1.2868604e0 2.1516831e-29 2.1516831e-29
1.7486786e-1 1.3938123e0 2.3522386e-29 2.3522386e-29
1.7486786e-1 1.509653e0 2.5378893e-29 2.5378893e-29
1.7486786e-1 1.6351214e0 2.7076664e-29 2.7076664e-29
1.7486786e-1 1.7710175e0 2.8613261e-29 2.8613261e-29
1.7486786e-1 1.9182081e0 2.9991748e-29 2.9991748e-29
1.7486786e-1 2.0776318e0 3.121911e-29 3.121911e-29
1.7486786e-1 2.2503052e0 3.2304916e-29 3.2304916e-29
1.7486786e-1 2.4373297e0 3.3260246e-29 3.3260246e-29
1.7486786e-1 2.639898e0 3.4096862e-29 3.4096862e-29
1.7486786e-1 2.8593018e0 3.4826606e-29 3.4826606e-29
1.7486786e-1 3.0969405e0 3.5460972e-29 3.5460972e-29
1.7486786e-1 3.3543295e0 3.6010835e-29 3.6010835e-29
1.7486786e-1 3.6331102e0 3.6486276e-29 3.6486276e-29
1.7486786e-1 3.9350607e0 3.6896505e-29 3.6896505e-29
1.7486786e-1 4.2621064e0 3.7249832e-29 3.7249832e-29
1.7486786e-1 4.6163332e0 3.7553686e-29 3.7553686e-29
1.7486786e-1 5.0e0 3.7814654e-29 3.7814654e-29

1.8940126e-1 1.0e-1 2.2779931e-68 2.2779931e-68
1.8940126e-1 1.0831107e-1 5.8454045e-62 5.8454045e-62
1.8940126e-1 1.1731288e-1 1.6990496e-56 1.6990496e-56
1.8940126e-1 1.2706284e-1 7.714668e-52 7.714668e-52
1.8940126e-1 1.3762313e-1 7.1967753e-48 7.1967753e-48
1.8940126e-1 1.4906109e-1 1.7421984e-44 1.7421984e-44
1.8940126e-1 1.6144966e-1 1.3355399e-41 1.3355399e-41
1.8940126e-1 1.7486786e-1 3.841639e-39 3.841639e-39
1.8940126e-1 1.8940126e-1 4.7918245e-37 4.7918245e-37
1.8940126e-1 2.0514253e-1 2.9319906e-35 2.9319906e-35
1.8940126e-1 2.2219208e-1 9.7757707e-34 9.7757707e-34
1.8940126e-1 2.4065862e-1 1.9425793e-32 1.9425793e-32
1.8940126e-1 2.6065994e-1 2.4832231e-31 2.4832231e-31
1.8940126e-1 2.8232357e-1 2.1793985e-30 2.1793985e-30
1.8940126e-1 3.0578769e-1 1.3881726e-29 1.3881726e-29
1.8940126e-1 3.3120193e-1 6.7279266e-29 6.7279266e-29
1.8940126e-1 3.5872836e-1 2.5832295e-28 2.5832295e-28
1.8940126e-1 3.8854254e-1 8.1323711e-28 8.1323711e-28
1.8940126e-1 4.2083459e-1 2.1615694e-27 2.1615694e-27
1.8940126e-1 4.5581046e-1 4.9735484e-27 4.9735484e-27
1.8940126e-1 4.936932e-1 1.011941e-26 1.011941e-26
1.8940126e-1 5.347244e-1 1.8540338e-26 1.8540338e-26
1.8940126e-1 5.7916573e-1 3.1065078e-26 3.1065078e-26
1.8940126e-1 6.2730062e-1 4.8233276e-26 4.8233276e-26
1.8940126e-1 6.7943603e-1 7.0181489e-26 7.0181489e-26
1.8940126e-1 7.3590445e-1 9.6618744e-26 9.6618744e-26
1.8940126e-1 7.9706601e-1 1.2688508e-25 1.2688508e-25
1.8940126e-1 8.6331074e-1 1.6006408e-25 1.6006408e-25
1.8940126e-1 9.3506113e-1 1.9511425e-25 1.9511425e-25
1.8940126e-1 1.0127747e0 2.3098993e-25 2.3098993e-25
1.8940126e-1 1.0969472e0 2.6673438e-25 2.6673438e-25
1.8940126e-1 1.1881153e0 3.015389e-25 3.015389e-25
1.8940126e-1 1.2868604e0 3.3477037e-25 3.3477037e-25
1.8940126e-1 1.3938123e0 3.6597385e-25 3.6597385e-25
1.8940126e-1 1.509653e0 3.9485838e-25 3.9485838e-25
1.8940126e-1 1.6351214e0 4.2127321e-25 4.2127321e-25
1.8940126e-1 1.7710175e0 4.4518042e-25 4.4518042e-25
1.8940126e-1 1.9182081e0 4.6662765e-25 4.6662765e-25
1.8940126e-1 2.0776318e0 4.857236e-25 4.857236e-25
1.8940126e-1 2.2503052e0 5.0261715e-25 5.0261715e-25
1.8940126e-1 2.4373297e0 5.1748068e-25 5.1748068e-25
1.8940126e-1 2.639898e0 5.3049721e-25 5.3049721e-25
1.8940126e-1 2.8593018e0 5.4185095e-25 5.4185095e-25
1.8940126e-1 3.0969405e0 5.5172077e-25 5.5172077e-25
1.8940126e-1 3.3543295e0 5.6027582e-25 5.6027582e-25
1.8940126e-1 3.6331102e0 5.6767299e-25 5.6767299e-25
1.8940126e-1 3.9350607e0 5.7405555e-25 5.7405555e-25
1.8940126e-1 4.2621064e0 5.7955281e-25 5.7955281e-25
1.8940126e-1 4.6163332e0 5.8428033e-25 5.8428033e-25
1.8940126e-1 5.0e0 5.883406e-25 5.883406e-25

2.0514253e-1 1.0e-1 8.5285607e-65 8.5285607e-65
2.0514253e-1 1.0831107e-1 2.1884564e-58 2.1884564e-58
2.0514253e-1 1.1731288e-1 6.3610585e-53 6.3610585e-53
2.0514253e-1 1.2706284e-1 2.8882885e-48 2.8882885e-48
2.0514253e-1 1.3762313e-1 2.6943951e-44 2.6943951e-44
2.0514253e-1 1.4906109e-1 6.522603e-41 6.522603e-41
2.0514253e-1 1.6144966e-1 5.0001173e-38 5.0001173e-38
2.0514253e-1 1.7486786e-1 1.4382682e-35 1.4382682e-35
2.0514253e-1 1.8940126e-1 1.7940074e-33 1.7940074e-33
2.0514253e-1 2.0514253e-1 1.0977057e-31 1.0977057e-31
2.0514253e-1 2.2219208e-1 3.6599432e-30 3.6599432e-30
2.0514253e-1 2.4065862e-1 7.2728076e-29 7.2728076e-29
2.0514253e-1 2.6065994e-1 9.2969196e-28 9.2969196e-28
2.0514253e-1 2.8232357e-1 8.1594331e-27 8.1594331e-27
2.0514253e-1 3.0578769e-1 5.1971687e-26 5.1971687e-26
2.0514253e-1 3.3120193e-1 2.5188632e-25 2.5188632e-25
2.0514253e-1 3.5872836e-1 9.6713329e-25 9.6713329e-25
2.0514253e-1 3.8854254e-1 3.0446721e-24 3.0446721e-24
2.0514253e-1 4.2083459e-1 8.092683e-24 8.092683e-24
2.0514253e-1 4.5581046e-1 1.8620429e-23 1.8620429e-23
2.0514253e-1 4.936932e-1 3.788598e-23 3.788598e-23
2.0514253e-1 5.347244e-1 6.9413027e-23 6.9413027e-23
2.0514253e-1 5.7916573e-1 1.163043e-22 1.163043e-22
2.0514253e-1 6.2730062e-1 1.8058019e-22 1.8058019e-22
2.0514253e-1 6.7943603e-1 2.6275193e-22 2.6275193e-22
2.0514253e-1 7.3590445e-1 3.6173016e-22 3.6173016e-22
2.0514253e-1 7.9706601e-1 4.7504405e-22 4.7504405e-22
2.0514253e-1 8.6331074e-1 5.9926267e-22 5.9926267e-22
2.0514253e-1 9.3506113e-1 7.3048673e-22 7.3048673e-22
2.0514253e-1 1.0127747e0 8.6480142e-22 8.6480142e-22
2.0514253e-1 1.0969472e0 9.9862477e-22 9.9862477e-22
2.0514253e-1 1.1881153e0 1.1289291e-21 1.1289291e-21
2.0514253e-1 1.2868604e0 1.2533442e-21 1.2533442e-21
2.0514253e-1 1.3938123e0 1.3701666e-21 1.3701666e-21
2.0514253e-1 1.509653e0 1.4783072e-21 1.4783072e-21
2.0514253e-1 1.6351214e0 1.5772015e-21 1.5772015e-21
2.0514253e-1 1.7710175e0 1.6667075e-21 1.6667075e-21
2.0514253e-1 1.9182081e0 1.7470036e-21 1.7470036e-21
2.0514253e-1 2.0776318e0 1.8184968e-21 1.8184968e-21
2.0514253e-1 2.2503052e0 1.8817445e-21 1.8817445e-21
2.0514253e-1 2.4373297e0 1.9373919e-21 1.9373919e-21
2.0514253e-1 2.639898e0 1.9861244e-21 1.9861244e-21
2.0514253e-1 2.8593018e0 2.0286315e-21 2.0286315e-21
2.0514253e-1 3.0969405e0 2.0655831e-21 2.0655831e-21
2.0514253e-1 3.3543295e0 2.0976123e-21 2.0976123e-21
2.0514253e-1 3.6331102e0 2.1253065e-21 2.1253065e-21
2.0514253e-1 3.9350607e0 2.1492021e-21 2.1492021e-21
2.0514253e-1 4.2621064e0 2.1697832e-21 2.1697832e-21
2.0514253e-1 4.6163332e0 2.1874826e-21 2.1874826e-21
2.0514253e-1 5.0e0 2.2026838e-21 2.2026838e-21

2.2219208e-1 1.0e-1 9.4809666e-62 9.4809666e-62
2.2219208e-1 1.0831107e-1 2.4328469e-55 2.4328469e-55
2.2219208e-1 1.1731288e-1 7.0714139e-50 7.0714139e-50
2.2219208e-1 1.2706284e-1 3.210831e-45 3.210831e-45
2.2219208e-1 1.3762313e-1 2.995285e-41 2.995285e-41
2.2219208e-1 1.4906109e-1 7.2509985e-38 7.2509985e-38
2.2219208e-1 1.6144966e-1 5.558493e-35 5.558493e-35
2.2219208e-1 1.7486786e-1 1.5988833e-32 1.5988833e-32
2.2219208e-1 1.8940126e-1 1.9943488e-30 1.9943488e-30
2.2219208e-1 2.0514253e-1 1.2202892e-28 1.2202892e-28
2.2219208e-1 2.2219208e-1 4.0686583e-27 4.0686583e-27
2.2219208e-1 2.4065862e-1 8.0849804e-26 8.0849804e-26
2.2219208e-1 2.6065994e-1 1.033513e-24 1.033513e-24
2.2219208e-1 2.8232357e-1 9.0706176e-24 9.0706176e-24
2.2219208e-1 3.0578769e-1 5.7775496e-23 5.7775496e-23
2.2219208e-1 3.3120193e-1 2.800151e-22 2.800151e-22
2.2219208e-1 3.5872836e-1 1.0751355e-21 1.0751355e-21
2.2219208e-1 3.8854254e-1 3.3846783e-21 3.3846783e-21
2.2219208e-1 4.2083459e-1 8.9964133e-21 8.9964133e-21
2.2219208e-1 4.5581046e-1 2.069982e-20 2.069982e-20
2.2219208e-1 4.936932e-1 4.2116803e-20 4.2116803e-20
2.2219208e-1 5.347244e-1 7.7164555e-20 7.7164555e-20
2.2219208e-1 5.7916573e-1 1.292923e-19 1.292923e-19
2.2219208e-1 6.2730062e-1 2.0074603e-19 2.0074603e-19
2.2219208e-1 6.7943603e-1 2.920941e-19 2.920941e-19
2.2219208e-1 7.3590445e-1 4.0212548e-19 4.0212548e-19
2.2219208e-1 7.9706601e-1 5.2809342e-19 5.2809342e-19
2.2219208e-1 8.6331074e-1 6.6618384e-19 6.6618384e-19
2.2219208e-1 9.3506113e-1 8.1206203e-19 8.1206203e-19
2.2219208e-1 1.0127747e0 9.6137597e-19 9.6137597e-19
2.2219208e-1 1.0969472e0 1.1101437e-18 1.1101437e-18
2.2219208e-1 1.1881153e0 1.2549995e-18 1.2549995e-18
2.2219208e-1 1.2868604e0 1.3933083e-18 1.3933083e-18
2.2219208e-1 1.3938123e0 1.5231766e-18 1.5231766e-18
2.2219208e-1 1.509653e0 1.6433935e-18 1.6433935e-18
2.2219208e-1 1.6351214e0 1.7533316e-18 1.7533316e-18
2.2219208e-1 1.7710175e0 1.8528329e-18 1.8528329e-18
2.2219208e-1 1.9182081e0 1.9420959e-18 1.9420959e-18
2.2219208e-1 2.0776318e0 2.0215729e-18 2.0215729e-18
2.2219208e-1 2.2503052e0 2.0918836e-18 2.0918836e-18
2.2219208e-1 2.4373297e0 2.1537453e-18 2.1537453e-18
2.2219208e-1 2.639898e0 2.2079199e-18 2.2079199e-18
2.2219208e-1 2.8593018e0 2.2551739e-18 2.2551739e-18
2.2219208e-1 3.0969405e0 2.296252e-18 2.296252e-18
2.2219208e-1 3.3543295e0 2.331858e-18 2.331858e-18
2.2219208e-1 3.6331102e0 2.3626448e-18 2.3626448e-18
2.2219208e-1 3.9350607e0 2.3892089e-18 2.3892089e-18
2.2219208e-1 4.2621064e0 2.4120884e-18 2.4120884e-18
2.2219208e-1 4.6163332e0 2.4317643e-18 2.4317643e-18
2.2219208e-1 5.0e0 2.4486631e-18 2.4486631e-18

2.4065862e-1 1.0e-1 3.7437612e-59 3.7437612e-59
2.4065862e-1 1.0831107e-1 9.606613e-53 9.606613e-53
2.4065862e-1 1.1731288e-1 2.7922981e-47 2.7922981e-47
2.4065862e-1 1.2706284e-1 1.2678649e-42 1.2678649e-42
2.4065862e-1 1.3762313e-1 1.1827519e-38 1.1827519e-38
2.4065862e-1 1.4906109e-1 2.8632109e-35 2.8632109e-35
2.4065862e-1 1.6144966e-1 2.1948891e-32 2.1948891e-32
2.4065862e-1 1.7486786e-1 6.3135305e-30 6.3135305e-30
2.4065862e-1 1.8940126e-1 7.87511e-28 7.87511e-28
2.4065862e-1 2.0514253e-1 4.8185714e-26 4.8185714e-26
2.4065862e-1 2.2219208e-1 1.6065962e-24 1.6065962e-24
2.4065862e-1 2.4065862e-1 3.1925264e-23 3.1925264e-23
2.4065862e-1 2.6065994e-1 4.0810458e-22 4.0810458e-22
2.4065862e-1 2.8232357e-1 3.5817262e-21 3.5817262e-21
2.4065862e-1 3.0578769e-1 2.2813883e-20 2.2813883e-20
2.4065862e-1 3.3120193e-1 1.1056991e-19 1.1056991e-19
2.4065862e-1 3.5872836e-1 4.245401e-19 4.245401e-19
2.4065862e-1 3.8854254e-1 1.3365122e-18 1.3365122e-18
2.4065862e-1 4.2083459e-1 3.552425e-18 3.552425e-18
2.4065862e-1 4.5581046e-1 8.1737637e-18 8.1737637e-18
2.4065862e-1 4.936932e-1 1.6630715e-17 1.6630715e-17
2.4065862e-1 5.347244e-1 3.0470065e-17 3.0470065e-17
2.4065862e-1 5.7916573e-1 5.1053811e-17 5.1053811e-17
2.4065862e-1 6.2730062e-1 7.9268837e-17 7.9268837e-17
2.4065862e-1 6.7943603e-1 1.1533956e-16 1.1533956e-16
2.4065862e-1 7.3590445e-1 1.5878779e-16 1.5878779e-16
2.4065862e-1 7.9706601e-1 2.0852891e-16 2.0852891e-16
2.4065862e-1 8.6331074e-1 2.6305685e-16 2.6305685e-16
2.4065862e-1 9.3506113e-1 3.2065995e-16 3.2065995e-16
2.4065862e-1 1.0127747e0 3.7961974e-16 3.7961974e-16
2.4065862e-1 1.0969472e0 4.3836384e-16 4.3836384e-16
2.4065862e-1 1.1881153e0 4.9556323e-16 4.9556323e-16
2.4065862e-1 1.2868604e0 5.5017738e-16 5.5017738e-16
2.4065862e-1 1.3938123e0 6.0145866e-16 6.0145866e-16
2.4065862e-1 1.509653e0 6.4892885e-16 6.4892885e-16
2.4065862e-1 1.6351214e0 6.9234024e-16 6.9234024e-16
2.4065862e-1 1.7710175e0 7.3163046e-16 7.3163046e-16
2.4065862e-1 1.9182081e0 7.6687786e-16 7.6687786e-16
2.4065862e-1 2.0776318e0 7.9826104e-16 7.9826104e-16
2.4065862e-1 2.2503052e0 8.260247e-16 8.260247e-16
2.4065862e-1 2.4373297e0 8.5045213e-16 8.5045213e-16
2.4065862e-1 2.639898e0 8.7184409e-16 8.7184409e-16
2.4065862e-1 2.8593018e0 8.9050336e-16 8.9050336e-16
2.4065862e-1 3.0969405e0 9.0672389e-16 9.0672389e-16
2.4065862e-1 3.3543295e0 9.2078367e-16 9.2078367e-16
2.4065862e-1 3.6331102e0 9.3294053e-16 9.3294053e-16
2.4065862e-1 3.9350607e0 9.4342993e-16 9.4342993e-16
2.4065862e-1 4.2621064e0 9.5246438e-16 9.5246438e-16
2.4065862e-1 4.6163332e0 9.6023381e-16 9.6023381e-16
2.4065862e-1 5.0e0 9.6690665e-16 9.6690665e-16

2.6065994e-1 1.0e-1 6.1176142e-57 6.1176142e-57
2.6065994e-1 1.0831107e-1 1.5697997e-50 1.5697997e-50
2.6065994e-1 1.1731288e-1 4.5628451e-45 4.5628451e-45
2.6065994e-1 1.2706284e-1 2.0717956e-40 2.0717956e-40
2.6065994e-1 1.3762313e-1 1.9327141e-36 1.9327141e-36
2.6065994e-1 1.4906109e-1 4.6787225e-33 4.6787225e-33
2.6065994e-1 1.6144966e-1 3.5866296e-30 3.5866296e-30
2.6065994e-1 1.7486786e-1 1.0316829e-27 1.0316829e-27
2.6065994e-1 1.8940126e-1 1.2868579e-25 1.2868579e-25
2.6065994e-1 2.0514253e-1 7.8739426e-24 7.8739426e-24
2.6065994e-1 2.2219208e-1 2.6253105e-22 2.6253105e-22
2.6065994e-1 2.4065862e-1 5.2168511e-21 5.2168511e-21
2.6065994e-1 2.6065994e-1 6.668765e-20 6.668765e-20
2.6065994e-1 2.8232357e-1 5.8528356e-19 5.8528356e-19
2.6065994e-1 3.0578769e-1 3.7279764e-18 3.7279764e-18
2.6065994e-1 3.3120193e-1 1.8068035e-17 1.8068035e-17
2.6065994e-1 3.5872836e-1 6.9373351e-17 6.9373351e-17
2.6065994e-1 3.8854254e-1 2.183971e-16 2.183971e-16
2.6065994e-1 4.2083459e-1 5.8049551e-16 5.8049551e-16
2.6065994e-1 4.5581046e-1 1.3356603e-15 1.3356603e-15
2.6065994e-1 4.936932e-1 2.7175958e-15 2.7175958e-15
2.6065994e-1 5.347244e-1 4.9790596e-15 4.9790596e-15
2.6065994e-1 5.7916573e-1 8.3426134e-15 8.3426134e-15
2.6065994e-1 6.2730062e-1 1.2953181e-14 1.2953181e-14
2.6065994e-1 6.7943603e-1 1.8847435e-14 1.8847435e-14
2.6065994e-1 7.3590445e-1 2.5947234e-14 2.5947234e-14
2.6065994e-1 7.9706601e-1 3.4075342e-14 3.4075342e-14
2.6065994e-1 8.6331074e-1 4.2985657e-14 4.2985657e-14
2.6065994e-1 9.3506113e-1 5.2398478e-14 5.2398478e-14
2.6065994e-1 1.0127747e0 6.2032993e-14 6.2032993e-14
2.6065994e-1 1.0969472e0 7.1632263e-14 7.1632263e-14
2.6065994e-1 1.1881153e0 8.0979114e-14 8.0979114e-14
2.6065994e-1 1.2868604e0 8.9903517e-14 8.9903517e-14
2.6065994e-1 1.3938123e0 9.82833e-14 9.82833e-14
2.6065994e-1 1.509653e0 1.0604032e-13 1.0604032e-13
2.6065994e-1 1.6351214e0 1.131341e-13 1.131341e-13
2.6065994e-1 1.7710175e0 1.1955445e-13 1.1955445e-13
2.6065994e-1 1.9182081e0 1.2531416e-13 1.2531416e-13
2.6065994e-1 2.0776318e0 1.3044243e-13 1.3044243e-13
2.6065994e-1 2.2503052e0 1.3497924e-13 1.3497924e-13
2.6065994e-1 2.4373297e0 1.3897088e-13 1.3897088e-13
2.6065994e-1 2.639898e0 1.4246651e-13 1.4246651e-13
2.6065994e-1 2.8593018e0 1.4551559e-13 1.4551559e-13
2.6065994e-1 3.0969405e0 1.4816615e-13 1.4816615e-13
2.6065994e-1 3.3543295e0 1.5046364e-13 1.5046364e-13
2.6065994e-1 3.6331102e0 1.5245017e-13 1.5245017e-13
2.6065994e-1 3.9350607e0 1.5416422e-13 1.5416422e-13
2.6065994e-1 4.2621064e0 1.5564053e-13 1.5564053e-13
2.6065994e-1 4.6163332e0 1.5691012e-13 1.5691012e-13
2.6065994e-1 5.0e0 1.5800051e-13 1.5800051e-13

2.8232357e-1 1.0e-1 4.7122021e-55 4.7122021e-55
2.8232357e-1 1.0831107e-1 1.2091664e-48 1.2091664e-48
2.8232357e-1 1.1731288e-1 3.5146133e-43 3.5146133e-43
2.8232357e-1 1.2706284e-1 1.5958378e-38 1.5958378e-38
2.8232357e-1 1.3762313e-1 1.4887077e-34 1.4887077e-34
2.8232357e-1 1.4906109e-1 3.6038699e-31 3.6038699e-31
2.8232357e-1 1.6144966e-1 2.7626658e-28 2.7626658e-28
2.8232357e-1 1.7486786e-1 7.9467227e-26 7.9467227e-26
2.8232357e-1 1.8940126e-1 9.9122535e-24 9.9122535e-24
2.8232357e-1 2.0514253e-1 6.0650456e-22 6.0650456e-22
2.8232357e-1 2.2219208e-1 2.0221925e-20 2.0221925e-20
2.8232357e-1 2.4065862e-1 4.0183732e-19 4.0183732e-19
2.8232357e-1 2.6065994e-1 5.1367359e-18 5.1367359e-18
2.8232357e-1 2.8232357e-1 4.5082517e-17 4.5082517e-17
2.8232357e-1 3.0578769e-1 2.8715407e-16 2.8715407e-16
2.8232357e-1 3.3120193e-1 1.3917228e-15 1.3917228e-15
2.8232357e-1 3.5872836e-1 5.3436068e-15 5.3436068e-15
2.8232357e-1 3.8854254e-1 1.6822429e-14 1.6822429e-14
2.8232357e-1 4.2083459e-1 4.4713708e-14 4.4713708e-14
2.8232357e-1 4.5581046e-1 1.0288163e-13 1.0288163e-13
2.8232357e-1 4.936932e-1 2.093277e-13 2.093277e-13
2.8232357e-1 5.347244e-1 3.83521e-13 3.83521e-13
2.8232357e-1 5.7916573e-1 6.4260477e-13 6.4260477e-13
2.8232357e-1 6.2730062e-1 9.9774202e-13 9.9774202e-13
2.8232357e-1 6.7943603e-1 1.4517575e-12 1.4517575e-12
2.8232357e-1 7.3590445e-1 1.9986322e-12 1.9986322e-12
2.8232357e-1 7.9706601e-1 2.6247144e-12 2.6247144e-12
2.8232357e-1 8.6331074e-1 3.3110473e-12 3.3110473e-12
2.8232357e-1 9.3506113e-1 4.0360868e-12 4.0360868e-12
2.8232357e-1 1.0127747e0 4.7782026e-12 4.7782026e-12
2.8232357e-1 1.0969472e0 5.5176036e-12 5.5176036e-12
2.8232357e-1 1.1881153e0 6.2375616e-12 6.2375616e-12
2.8232357e-1 1.2868604e0 6.9249797e-12 6.9249797e-12
2.8232357e-1 1.3938123e0 7.5704476e-12 7.5704476e-12
2.8232357e-1 1.509653e0 8.167946e-12 8.167946e-12
2.8232357e-1 1.6351214e0 8.714357e-12 8.714357e-12
2.8232357e-1 1.7710175e0 9.2088957e-12 9.2088957e-12
2.8232357e-1 1.9182081e0 9.6525481e-12 9.6525481e-12
2.8232357e-1 2.0776318e0 1.0047562e-11 1.0047562e-11
2.8232357e-1 2.2503052e0 1.0397018e-11 1.0397018e-11
2.8232357e-1 2.4373297e0 1.0704482e-11 1.0704482e-11
2.8232357e-1 2.639898e0 1.0973738e-11 1.0973738e-11
2.8232357e-1 2.8593018e0 1.1208599e-11 1.1208599e-11
2.8232357e-1 3.0969405e0 1.1412764e-11 1.1412764e-11
2.8232357e-1 3.3543295e0 1.1589732e-11 1.1589732e-11
2.8232357e-1 3.6331102e0 1.1742748e-11 1.1742748e-11
2.8232357e-1 3.9350607e0 1.1874776e-11 1.1874776e-11
2.8232357e-1 4.2621064e0 1.1988491e-11 1.1988491e-11
2.8232357e-1 4.6163332e0 1.2086283e-11 1.2086283e-11
2.8232357e-1 5.0e0 1.2170273e-11 1.2170273e-11

3.0578769e-1 1.0e-1 1.9117784e-53 1.9117784e-53
3.0578769e-1 1.0831107e-1 4.9056856e-47 4.9056856e-47
3.0578769e-1 1.1731288e-1 1.425907e-41 1.425907e-41
3.0578769e-1 1.2706284e-1 6.4744426e-37 6.4744426e-37
3.0578769e-1 1.3762313e-1 6.0398074e-33 6.0398074e-33
3.0578769e-1 1.4906109e-1 1.4621191e-29 1.4621191e-29
3.0578769e-1 1.6144966e-1 1.1208358e-26 1.1208358e-26
3.0578769e-1 1.7486786e-1 3.2240495e-24 3.2240495e-24
3.0578769e-1 1.8940126e-1 4.0214813e-22 4.0214813e-22
3.0578769e-1 2.0514253e-1 2.460638e-20 2.460638e-20
3.0578769e-1 2.2219208e-1 8.2041984e-19 8.2041984e-19
3.0578769e-1 2.4065862e-1 1.6302864e-17 1.6302864e-17
3.0578769e-1 2.6065994e-1 2.0840152e-16 2.0840152e-16
3.0578769e-1 2.8232357e-1 1.8290341e-15 1.8290341e-15
3.0578769e-1 3.0578769e-1 1.1650072e-14 1.1650072e-14
3.0578769e-1 3.3120193e-1 5.6463318e-14 5.6463318e-14
3.0578769e-1 3.5872836e-1 2.1679444e-13 2.1679444e-13
3.0578769e-1 3.8854254e-1 6.824995e-13 6.824995e-13
3.0578769e-1 4.2083459e-1 1.8140712e-12 1.8140712e-12
3.0578769e-1 4.5581046e-1 4.1739909e-12 4.1739909e-12
3.0578769e-1 4.936932e-1 8.4925936e-12 8.4925936e-12
3.0578769e-1 5.347244e-1 1.5559757e-11 1.5559757e-11
3.0578769e-1 5.7916573e-1 2.6070994e-11 2.6070994e-11
3.0578769e-1 6.2730062e-1 4.0479199e-11 4.0479199e-11
3.0578769e-1 6.7943603e-1 5.8898973e-11 5.8898973e-11
3.0578769e-1 7.3590445e-1 8.1086123e-11 8.1086123e-11
3.0578769e-1 7.9706601e-1 1.0648678e-10 1.0648678e-10
3.0578769e-1 8.6331074e-1 1.3433186e-10 1.3433186e-10
3.0578769e-1 9.3506113e-1 1.637473e-10 1.637473e-10
3.0578769e-1 1.0127747e0 1.9385553e-10 1.9385553e-10
3.0578769e-1 1.0969472e0 2.2385363e-10 2.2385363e-10
3.0578769e-1 1.1881153e0 2.5306291e-10 2.5306291e-10
3.0578769e-1 1.2868604e0 2.8095202e-10 2.8095202e-10
3.0578769e-1 1.3938123e0 3.0713917e-10 3.0713917e-10
3.0578769e-1 1.509653e0 3.3138016e-10 3.3138016e-10
3.0578769e-1 1.6351214e0 3.535485e-10 3.535485e-10
3.0578769e-1 1.7710175e0 3.7361233e-10 3.7361233e-10
3.0578769e-1 1.9182081e0 3.9161167e-10 3.9161167e-10
3.0578769e-1 2.0776318e0 4.0763771e-10 4.0763771e-10
3.0578769e-1 2.2503052e0 4.2181542e-10 4.2181542e-10
3.0578769e-1 2.4373297e0 4.3428946e-10 4.3428946e-10
3.0578769e-1 2.639898e0 4.4521342e-10 4.4521342e-10
3.0578769e-1 2.8593018e0 4.5474191e-10 4.5474191e-10
3.0578769e-1 3.0969405e0 4.6302504e-10 4.6302504e-10
3.0578769e-1 3.3543295e0 4.7020477e-10 4.7020477e-10
3.0578769e-1 3.6331102e0 4.7641276e-10 4.7641276e-10
3.0578769e-1 3.9350607e0 4.8176924e-10 4.8176924e-10
3.0578769e-1 4.2621064e0 4.8638275e-10 4.8638275e-10
3.0578769e-1 4.6163332e0 4.9035026e-10 4.9035026e-10
3.0578769e-1 5.0e0 4.937578e-10 4.937578e-10

3.3120193e-1 1.0e-1 4.4906903e-52 4.4906903e-52
3.3120193e-1 1.0831107e-1 1.1523257e-45 1.1523257e-45
3.3120193e-1 1.1731288e-1 3.3493979e-40 3.3493979e-40
3.3120193e-1 1.2706284e-1 1.5208204e-35 1.5208204e-35
3.3120193e-1 1.3762313e-1 1.4187264e-31 1.4187264e-31
3.3120193e-1 1.4906109e-1 3.4344587e-28 3.4344587e-28
3.3120193e-1 1.6144966e-1 2.6327981e-25 2.6327981e-25
3.3120193e-1 1.7486786e-1 7.573162e-23 7.573162e-23
3.3120193e-1 1.8940126e-1 9.446297e-21 9.446297e-21
3.3120193e-1 2.0514253e-1 5.7799391e-19 5.7799391e-19
3.3120193e-1 2.2219208e-1 1.927133e-17 1.927133e-17
3.3120193e-1 2.4065862e-1 3.8294769e-16 3.8294769e-16
3.3120193e-1 2.6065994e-1 4.8952675e-15 4.8952675e-15
3.3120193e-1 2.8232357e-1 4.2963272e-14 4.2963272e-14
3.3120193e-1 3.0578769e-1 2.7365549e-13 2.7365549e-13
3.3120193e-1 3.3120193e-1 1.3263005e-12 1.3263005e-12
3.3120193e-1 3.5872836e-1 5.0924138e-12 5.0924138e-12
3.3120193e-1 3.8854254e-1 1.6031638e-11 1.6031638e-11
3.3120193e-1 4.2083459e-1 4.26118e-11 4.26118e-11
3.3120193e-1 4.5581046e-1 9.804536e-11 9.804536e-11
3.3120193e-1 4.936932e-1 1.9948759e-10 1.9948759e-10
3.3120193e-1 5.347244e-1 3.6549239e-10 3.6549239e-10
3.3120193e-1 5.7916573e-1 6.1239711e-10 6.1239711e-10
3.3120193e-1 6.2730062e-1 9.5084002e-10 9.5084002e-10
3.3120193e-1 6.7943603e-1 1.3835131e-9 1.3835131e-9
3.3120193e-1 7.3590445e-1 1.9046803e-9 1.9046803e-9
3.3120193e-1 7.9706601e-1 2.5013314e-9 2.5013314e-9
3.3120193e-1 8.6331074e-1 3.1554012e-9 3.1554012e-9
3.3120193e-1 9.3506113e-1 3.8463579e-9 3.8463579e-9
3.3120193e-1 1.0127747e0 4.5535882e-9 4.5535882e-9
3.3120193e-1 1.0969472e0 5.2582314e-9 5.2582314e-9
3.3120193e-1 1.1881153e0 5.9443454e-9 5.9443454e-9
3.3120193e-1 1.2868604e0 6.5994493e-9 6.5994493e-9
3.3120193e-1 1.3938123e0 7.2145749e-9 7.2145749e-9
3.3120193e-1 1.509653e0 7.7839861e-9 7.7839861e-9
3.3120193e-1 1.6351214e0 8.3047113e-9 8.3047113e-9
3.3120193e-1 1.7710175e0 8.7760027e-9 8.7760027e-9
3.3120193e-1 1.9182081e0 9.1987998e-9 9.1987998e-9
3.3120193e-1 2.0776318e0 9.5752451e-9 9.5752451e-9
3.3120193e-1 2.2503052e0 9.9082738e-9 9.9082738e-9
3.3120193e-1 2.4373297e0 1.0201284e-8 1.0201284e-8
3.3120193e-1 2.639898e0 1.0457883e-8 1.0457883e-8
3.3120193e-1 2.8593018e0 1.0681704e-8 1.0681704e-8
3.3120193e-1 3.0969405e0 1.0876271e-8 1.0876271e-8
3.3120193e-1 3.3543295e0 1.104492e-8 1.104492e-8
3.3120193e-1 3.6331102e0 1.1190743e-8 1.1190743e-8
3.3120193e-1 3.9350607e0 1.1316565e-8 1.1316565e-8
3.3120193e-1 4.2621064e0 1.1424934e-8 1.1424934e-8
3.3120193e-1 4.6163332e0 1.151813e-8 1.151813e-8
3.3120193e-1 5.0e0 1.1598171e-8 1.1598171e-8

3.5872836e-1 1.0e-1 6.6202836e-51 6.6202836e-51
3.5872836e-1 1.0831107e-1 1.6987863e-44 1.6987863e-44
3.5872836e-1 1.1731288e-1 4.937763e-39 4.937763e-39
3.5872836e-1 1.2706284e-1 2.24203e-34 2.24203e-34
3.5872836e-1 1.3762313e-1 2.0915205e-30 2.0915205e-30
3.5872836e-1 1.4906109e-1 5.0631617e-27 5.0631617e-27
3.5872836e-1 1.6144966e-1 3.8813342e-24 3.8813342e-24
3.5872836e-1 1.7486786e-1 1.1164538e-21 1.1164538e-21
3.5872836e-1 1.8940126e-1 1.3925958e-19 1.3925958e-19
3.5872836e-1 2.0514253e-1 8.5209253e-18 8.5209253e-18
3.5872836e-1 2.2219208e-1 2.8410259e-16 2.8410259e-16
3.5872836e-1 2.4065862e-1 5.645507e-15 5.645507e-15
3.5872836e-1 2.6065994e-1 7.2167212e-14 7.2167212e-14
3.5872836e-1 2.8232357e-1 6.3337488e-13 6.3337488e-13
3.5872836e-1 3.0578769e-1 4.0342951e-12 4.0342951e-12
3.5872836e-1 3.3120193e-1 1.9552641e-11 1.9552641e-11
3.5872836e-1 3.5872836e-1 7.5073589e-11 7.5073589e-11
3.5872836e-1 3.8854254e-1 2.3634226e-10 2.3634226e-10
3.5872836e-1 4.2083459e-1 6.2819341e-10 6.2819341e-10
3.5872836e-1 4.5581046e-1 1.4454083e-9 1.4454083e-9
3.5872836e-1 4.936932e-1 2.9408941e-9 2.9408941e-9
3.5872836e-1 5.347244e-1 5.3881768e-9 5.3881768e-9
3.5872836e-1 5.7916573e-1 9.0281056e-9 9.0281056e-9
3.5872836e-1 6.2730062e-1 1.4017512e-8 1.4017512e-8
3.5872836e-1 6.7943603e-1 2.0396083e-8 2.0396083e-8
3.5872836e-1 7.3590445e-1 2.8079255e-8 2.8079255e-8
3.5872836e-1 7.9706601e-1 3.687523e-8 3.687523e-8
3.5872836e-1 8.6331074e-1 4.6517683e-8 4.6517683e-8
3.5872836e-1 9.3506113e-1 5.6703933e-8 5.6703933e-8
3.5872836e-1 1.0127747e0 6.7130092e-8 6.7130092e-8
3.5872836e-1 1.0969472e0 7.7518112e-8 7.7518112e-8
3.5872836e-1 1.1881153e0 8.763297e-8 8.763297e-8
3.5872836e-1 1.2868604e0 9.729067e-8 9.729067e-8
3.5872836e-1 1.3938123e0 1.06359e-7 1.06359e-7
3.5872836e-1 1.509653e0 1.147534e-7 1.147534e-7
3.5872836e-1 1.6351214e0 1.2243005e-7 1.2243005e-7
3.5872836e-1 1.7710175e0 1.2937794e-7 1.2937794e-7
3.5872836e-1 1.9182081e0 1.3561092e-7 1.3561092e-7
3.5872836e-1 2.0776318e0 1.4116057e-7 1.4116057e-7
3.5872836e-1 2.2503052e0 1.4607016e-7 1.4607016e-7
3.5872836e-1 2.4373297e0 1.5038978e-7 1.5038978e-7
3.5872836e-1 2.639898e0 1.5417263e-7 1.5417263e-7
3.5872836e-1 2.8593018e0 1.5747225e-7 1.5747225e-7
3.5872836e-1 3.0969405e0 1.603406e-7 1.603406e-7
3.5872836e-1 3.3543295e0 1.6282687e-7 1.6282687e-7
3.5872836e-1 3.6331102e0 1.6497663e-7 1.6497663e-7
3.5872836e-1 3.9350607e0 1.6683152e-7 1.6683152e-7
3.5872836e-1 4.2621064e0 1.6842913e-7 1.6842913e-7
3.5872836e-1 4.6163332e0 1.6980304e-7 1.6980304e-7
3.5872836e-1 5.0e0 1.7098303e-7 1.7098303e-7

3.8854254e-1 1.0e-1 6.5612259e-50 6.5612259e-50
3.8854254e-1 1.0831107e-1 1.6836319e-43 1.6836319e-43
3.8854254e-1 1.1731288e-1 4.8937145e-38 4.8937145e-38
3.8854254e-1 1.2706284e-1 2.2220295e-33 2.2220295e-33
3.8854254e-1 1.3762313e-1 2.0728626e-29 2.0728626e-29
3.8854254e-1 1.4906109e-1 5.0179946e-26 5.0179946e-26
3.8854254e-1 1.6144966e-1 3.8467099e-23 3.8467099e-23
3.8854254e-1 1.7486786e-1 1.1064942e-20 1.1064942e-20
3.8854254e-1 1.8940126e-1 1.3801729e-18 1.3801729e-18
3.8854254e-1 2.0514253e-1 8.4449124e-17 8.4449124e-17
3.8854254e-1 2.2219208e-1 2.8156819e-15 2.8156819e-15
3.8854254e-1 2.4065862e-1 5.595145e-14 5.595145e-14
3.8854254e-1 2.6065994e-1 7.1523428e-13 7.1523428e-13
3.8854254e-1 2.8232357e-1 6.2772472e-12 6.2772472e-12
3.8854254e-1 3.0578769e-1 3.9983063e-11 3.9983063e-11
3.8854254e-1 3.3120193e-1 1.9378218e-10 1.9378218e-10
3.8854254e-1 3.5872836e-1 7.4403879e-10 7.4403879e-10
3.8854254e-1 3.8854254e-1 2.3423391e-9 2.3423391e-9
3.8854254e-1 4.2083459e-1 6.2258947e-9 6.2258947e-9
3.8854254e-1 4.5581046e-1 1.4325142e-8 1.4325142e-8
3.8854254e-1 4.936932e-1 2.9146591e-8 2.9146591e-8
3.8854254e-1 5.347244e-1 5.3401103e-8 5.3401103e-8
3.8854254e-1 5.7916573e-1 8.9475683e-8 8.9475683e-8
3.8854254e-1 6.2730062e-1 1.3892466e-7 1.3892466e-7
3.8854254e-1 6.7943603e-1 2.0214135e-7 2.0214135e-7
3.8854254e-1 7.3590445e-1 2.7828767e-7 2.7828767e-7
3.8854254e-1 7.9706601e-1 3.6546276e-7 3.6546276e-7
3.8854254e-1 8.6331074e-1 4.6102712e-7 4.6102712e-7
3.8854254e-1 9.3506113e-1 5.6198093e-7 5.6198093e-7
3.8854254e-1 1.0127747e0 6.6531243e-7 6.6531243e-7
3.8854254e-1 1.0969472e0 7.6826594e-7 7.6826594e-7
3.8854254e-1 1.1881153e0 8.685122e-7 8.685122e-7
3.8854254e-1 1.2868604e0 9.6422766e-7 9.6422766e-7
3.8854254e-1 1.3938123e0 1.054102e-6 1.054102e-6
3.8854254e-1 1.509653e0 1.1372971e-6 1.1372971e-6
3.8854254e-1 1.6351214e0 1.2133789e-6 1.2133789e-6
3.8854254e-1 1.7710175e0 1.282238e-6 1.282238e-6
3.8854254e-1 1.9182081e0 1.3440117e-6 1.3440117e-6
3.8854254e-1 2.0776318e0 1.3990131e-6 1.3990131e-6
3.8854254e-1 2.2503052e0 1.447671e-6 1.447671e-6
3.8854254e-1 2.4373297e0 1.490482e-6 1.490482e-6
3.8854254e-1 2.639898e0 1.527973e-6 1.527973e-6
3.8854254e-1 2.8593018e0 1.5606748e-6 1.5606748e-6
3.8854254e-1 3.0969405e0 1.5891025e-6 1.5891025e-6
3.8854254e-1 3.3543295e0 1.6137433e-6 1.6137433e-6
3.8854254e-1 3.6331102e0 1.6350492e-6 1.6350492e-6
3.8854254e-1 3.9350607e0 1.6534326e-6 1.6534326e-6
3.8854254e-1 4.2621064e0 1.6692662e-6 1.6692662e-6
3.8854254e-1 4.6163332e0 1.6828827e-6 1.6828827e-6
3.8854254e-1 5.0e0 1.6945774e-6 1.6945774e-6

4.2083459e-1 1.0e-1 4.6354189e-49 4.6354189e-49
4.2083459e-1 1.0831107e-1 1.1894636e-42 1.1894636e-42
4.2083459e-1 1.1731288e-1 3.4573443e-37 3.4573443e-37
4.2083459e-1 1.2706284e-1 1.5698343e-32 1.5698343e-32
4.2083459e-1 1.3762313e-1 1.4644499e-28 1.4644499e-28
4.2083459e-1 1.4906109e-1 3.5451465e-25 3.5451465e-25
4.2083459e-1 1.6144966e-1 2.7176494e-22 2.7176494e-22
4.2083459e-1 1.7486786e-1 7.8172344e-20 7.8172344e-20
4.2083459e-1 1.8940126e-1 9.7507378e-18 9.7507378e-18
4.2083459e-1 2.0514253e-1 5.9662184e-16 5.9662184e-16
4.2083459e-1 2.2219208e-1 1.9892418e-14 1.9892418e-14
4.2083459e-1 2.4065862e-1 3.9528956e-13 3.9528956e-13
4.2083459e-1 2.6065994e-1 5.0530351e-12 5.0530351e-12
4.2083459e-1 2.8232357e-1 4.4347917e-11 4.4347917e-11
4.2083459e-1 3.0578769e-1 2.8247502e-10 2.8247502e-10
4.2083459e-1 3.3120193e-1 1.3690453e-9 1.3690453e-9
4.2083459e-1 3.5872836e-1 5.2565351e-9 5.2565351e-9
4.2083459e-1 3.8854254e-1 1.6548315e-8 1.6548315e-8
4.2083459e-1 4.2083459e-1 4.3985119e-8 4.3985119e-8
4.2083459e-1 4.5581046e-1 1.0120522e-7 1.0120522e-7
4.2083459e-1 4.936932e-1 2.059168e-7 2.059168e-7
4.2083459e-1 5.347244e-1 3.772717e-7 3.772717e-7
4.2083459e-1 5.7916573e-1 6.3213381e-7 6.3213381e-7
4.2083459e-1 6.2730062e-1 9.8148426e-7 9.8148426e-7
4.2083459e-1 6.7943603e-1 1.4281018e-6 1.4281018e-6
4.2083459e-1 7.3590445e-1 1.9660654e-6 1.9660654e-6
4.2083459e-1 7.9706601e-1 2.5819458e-6 2.5819458e-6
4.2083459e-1 8.6331074e-1 3.2570953e-6 3.2570953e-6
4.2083459e-1 9.3506113e-1 3.9703206e-6 3.9703206e-6
4.2083459e-1 1.0127747e0 4.7003439e-6 4.7003439e-6
4.2083459e-1 1.0969472e0 5.4276968e-6 5.4276968e-6
4.2083459e-1 1.1881153e0 6.1359233e-6 6.1359233e-6
4.2083459e-1 1.2868604e0 6.8121403e-6 6.8121403e-6
4.2083459e-1 1.3938123e0 7.4470905e-6 7.4470905e-6
4.2083459e-1 1.509653e0 8.034853e-6 8.034853e-6
4.2083459e-1 1.6351214e0 8.5723605e-6 8.5723605e-6
4.2083459e-1 1.7710175e0 9.0588409e-6 9.0588409e-6
4.2083459e-1 1.9182081e0 9.4952642e-6 9.4952642e-6
4.2083459e-1 2.0776318e0 9.8838418e-6 9.8838418e-6
4.2083459e-1 2.2503052e0 1.0227604e-5 1.0227604e-5
4.2083459e-1 2.4373297e0 1.0530057e-5 1.0530057e-5
4.2083459e-1 2.639898e0 1.0794926e-5 1.0794926e-5
4.2083459e-1 2.8593018e0 1.102596e-5 1.102596e-5
4.2083459e-1 3.0969405e0 1.1226798e-5 1.1226798e-5
4.2083459e-1 3.3543295e0 1.1400882e-5 1.1400882e-5
4.2083459e-1 3.6331102e0 1.1551405e-5 1.1551405e-5
4.2083459e-1 3.9350607e0 1.1681282e-5 1.1681282e-5
4.2083459e-1 4.2621064e0 1.1793144e-5 1.1793144e-5
4.2083459e-1 4.6163332e0 1.1889343e-5 1.1889343e-5
4.2083459e-1 5.0e0 1.1971964e-5 1.1971964e-5

4.5581046e-1 1.0e-1 2.4540494e-48 2.4540494e-48
4.5581046e-1 1.0831107e-1 6.2971707e-42 6.2971707e-42
4.5581046e-1 1.1731288e-1 1.8303618e-36 1.8303618e-36
4.5581046e-1 1.2706284e-1 8.3109016e-32 8.3109016e-32
4.5581046e-1 1.3762313e-1 7.7529832e-28 7.7529832e-28
4.5581046e-1 1.4906109e-1 1.8768454e-24 1.8768454e-24
4.5581046e-1 1.6144966e-1 1.438758e-21 1.438758e-21
4.5581046e-1 1.7486786e-1 4.1385428e-19 4.1385428e-19
4.5581046e-1 1.8940126e-1 5.162164e-17 5.162164e-17
4.5581046e-1 2.0514253e-1 3.1585915e-15 3.1585915e-15
4.5581046e-1 2.2219208e-1 1.0531298e-13 1.0531298e-13
4.5581046e-1 2.4065862e-1 2.092713e-12 2.092713e-12
4.5581046e-1 2.6065994e-1 2.6751408e-11 2.6751408e-11
4.5581046e-1 2.8232357e-1 2.3478349e-10 2.3478349e-10
4.5581046e-1 3.0578769e-1 1.4954585e-9 1.4954585e-9
4.5581046e-1 3.3120193e-1 7.2478992e-9 7.2478992e-9
4.5581046e-1 3.5872836e-1 2.7828762e-8 2.7828762e-8
4.5581046e-1 3.8854254e-1 8.7608872e-8 8.7608872e-8
4.5581046e-1 4.2083459e-1 2.3286279e-7 2.3286279e-7
4.5581046e-1 4.5581046e-1 5.3579326e-7 5.3579326e-7
4.5581046e-1 4.936932e-1 1.0901496e-6 1.0901496e-6
4.5581046e-1 5.347244e-1 1.9973241e-6 1.9973241e-6
4.5581046e-1 5.7916573e-1 3.3465964e-6 3.3465964e-6
4.5581046e-1 6.2730062e-1 5.1961019e-6 5.1961019e-6
4.5581046e-1 6.7943603e-1 7.5605515e-6 7.5605515e-6
4.5581046e-1 7.3590445e-1 1.0408599e-5 1.0408599e-5
4.5581046e-1 7.9706601e-1 1.3669148e-5 1.3669148e-5
4.5581046e-1 8.6331074e-1 1.7243475e-5 1.7243475e-5
4.5581046e-1 9.3506113e-1 2.101938e-5 2.101938e-5
4.5581046e-1 1.0127747e0 2.4884216e-5 2.4884216e-5
4.5581046e-1 1.0969472e0 2.8734914e-5 2.8734914e-5
4.5581046e-1 1.1881153e0 3.2484355e-5 3.2484355e-5
4.5581046e-1 1.2868604e0 3.6064333e-5 3.6064333e-5
4.5581046e-1 1.3938123e0 3.942584e-5 3.942584e-5
4.5581046e-1 1.509653e0 4.2537529e-5 4.2537529e-5
4.5581046e-1 1.6351214e0 4.5383161e-5 4.5383161e-5
4.5581046e-1 1.7710175e0 4.795865e-5 4.795865e-5
4.5581046e-1 1.9182081e0 5.026913e-5 5.026913e-5
4.5581046e-1 2.0776318e0 5.232631e-5 5.232631e-5
4.5581046e-1 2.2503052e0 5.4146228e-5 5.4146228e-5
4.5581046e-1 2.4373297e0 5.5747455e-5 5.5747455e-5
4.5581046e-1 2.639898e0 5.7149706e-5 5.7149706e-5
4.5581046e-1 2.8593018e0 5.8372828e-5 5.8372828e-5
4.5581046e-1 3.0969405e0 5.943609e-5 5.943609e-5
4.5581046e-1 3.3543295e0 6.0357714e-5 6.0357714e-5
4.5581046e-1 3.6331102e0 6.11546e-5 6.11546e-5
4.5581046e-1 3.9350607e0 6.1842184e-5 6.1842184e-5
4.5581046e-1 4.2621064e0 6.2434396e-5 6.2434396e-5
4.5581046e-1 4.6163332e0 6.2943685e-5 6.2943685e-5
4.5581046e-1 5.0e0 6.3381092e-5 6.3381092e-5

4.936932e-1 1.0e-1 1.0159235e-47 1.0159235e-47
4.936932e-1 1.0831107e-1 2.6068927e-41 2.6068927e-41
4.936932e-1 1.1731288e-1 7.5773027e-36 7.5773027e-36
4.936932e-1 1.2706284e-1 3.4405338e-31 3.4405338e-31
4.936932e-1 1.3762313e-1 3.2095676e-27 3.2095676e-27
4.936932e-1 1.4906109e-1 7.7697348e-24 7.7697348e-24
4.936932e-1 1.6144966e-1 5.9561474e-21 5.9561474e-21
4.936932e-1 1.7486786e-1 1.7132674e-18 1.7132674e-18
4.936932e-1 1.8940126e-1 2.1370244e-16 2.1370244e-16
4.936932e-1 2.0514253e-1 1.3075887e-14 1.3075887e-14
4.936932e-1 2.2219208e-1 4.35973e-13 4.35973e-13
4.936932e-1 2.4065862e-1 8.6633797e-12 8.6633797e-12
4.936932e-1 2.6065994e-1 1.1074505e-10 1.1074505e-10
4.936932e-1 2.8232357e-1 9.7195293e-10 9.7195293e-10
4.936932e-1 3.0578769e-1 6.1908753e-9 6.1908753e-9
4.936932e-1 3.3120193e-1 3.0004738e-8 3.0004738e-8
4.936932e-1 3.5872836e-1 1.1520507e-7 1.1520507e-7
4.936932e-1 3.8854254e-1 3.6268181e-7 3.6268181e-7
4.936932e-1 4.2083459e-1 9.6400164e-7 9.6400164e-7
4.936932e-1 4.5581046e-1 2.2180684e-6 2.2180684e-6
4.936932e-1 4.936932e-1 4.5129838e-6 4.5129838e-6
4.936932e-1 5.347244e-1 8.2684905e-6 8.2684905e-6
4.936932e-1 5.7916573e-1 1.3854186e-5 1.3854186e-5
4.936932e-1 6.2730062e-1 2.151074e-5 2.151074e-5
4.936932e-1 6.7943603e-1 3.129905e-5 3.129905e-5
4.936932e-1 7.3590445e-1 4.3089353e-5 4.3089353e-5
4.936932e-1 7.9706601e-1 5.6587321e-5 5.6587321e-5
4.936932e-1 8.6331074e-1 7.1384262e-5 7.1384262e-5
4.936932e-1 9.3506113e-1 8.7015692e-5 8.7015692e-5
4.936932e-1 1.0127747e0 1.0301528e-4 1.0301528e-4
4.936932e-1 1.0969472e0 1.1895634e-4 1.1895634e-4
4.936932e-1 1.1881153e0 1.3447821e-4 1.3447821e-4
4.936932e-1 1.2868604e0 1.4929855e-4 1.4929855e-4
4.936932e-1 1.3938123e0 1.6321446e-4 1.6321446e-4
4.936932e-1 1.509653e0 1.7609618e-4 1.7609618e-4
4.936932e-1 1.6351214e0 1.8787649e-4 1.8787649e-4
4.936932e-1 1.7710175e0 1.9853845e-4 1.9853845e-4
4.936932e-1 1.9182081e0 2.0810334e-4 2.0810334e-4
4.936932e-1 2.0776318e0 2.1661962e-4 2.1661962e-4
4.936932e-1 2.2503052e0 2.2415369e-4 2.2415369e-4
4.936932e-1 2.4373297e0 2.3078242e-4 2.3078242e-4
4.936932e-1 2.639898e0 2.3658744e-4 2.3658744e-4
4.936932e-1 2.8593018e0 2.416509e-4 2.416509e-4
4.936932e-1 3.0969405e0 2.4605258e-4 2.4605258e-4
4.936932e-1 3.3543295e0 2.498679e-4 2.498679e-4
4.936932e-1 3.6331102e0 2.5316684e-4 2.5316684e-4
4.936932e-1 3.9350607e0 2.5601329e-4 2.5601329e-4
4.936932e-1 4.2621064e0 2.5846492e-4 2.5846492e-4
4.936932e-1 4.6163332e0 2.6057326e-4 2.6057326e-4
4.936932e-1 5.0e0 2.6238403e-4 2.6238403e-4

5.347244e-1 1.0e-1 3.4102476e-47 3.4102476e-47
5.347244e-1 1.0831107e-1 8.7508061e-41 8.7508061e-41
5.347244e-1 1.1731288e-1 2.5435457e-35 2.5435457e-35
5.347244e-1 1.2706284e-1 1.1549169e-30 1.1549169e-30
5.347244e-1 1.3762313e-1 1.0773863e-26 1.0773863e-26
5.347244e-1 1.4906109e-1 2.6081412e-23 2.6081412e-23
5.347244e-1 1.6144966e-1 1.999357e-20 1.999357e-20
5.347244e-1 1.7486786e-1 5.7510885e-18 5.7510885e-18
5.347244e-1 1.8940126e-1 7.1735544e-16 7.1735544e-16
5.347244e-1 2.0514253e-1 4.3893081e-14 4.3893081e-14
5.347244e-1 2.2219208e-1 1.4634723e-12 1.4634723e-12
5.347244e-1 2.4065862e-1 2.9081196e-11 2.9081196e-11
5.347244e-1 2.6065994e-1 3.7174851e-10 3.7174851e-10
5.347244e-1 2.8232357e-1 3.2626474e-9 3.2626474e-9
5.347244e-1 3.0578769e-1 2.0781504e-8 2.0781504e-8
5.347244e-1 3.3120193e-1 1.0071977e-7 1.0071977e-7
5.347244e-1 3.5872836e-1 3.8671987e-7 3.8671987e-7
5.347244e-1 3.8854254e-1 1.2174487e-6 1.2174487e-6
5.347244e-1 4.2083459e-1 3.2359566e-6 3.2359566e-6
5.347244e-1 4.5581046e-1 7.4456025e-6 7.4456025e-6
5.347244e-1 4.936932e-1 1.5149165e-5 1.5149165e-5
5.347244e-1 5.347244e-1 2.7755633e-5 2.7755633e-5
5.347244e-1 5.7916573e-1 4.6505674e-5 4.6505674e-5
5.347244e-1 6.2730062e-1 7.2207159e-5 7.2207159e-5
5.347244e-1 6.7943603e-1 1.0506452e-4 1.0506452e-4
5.347244e-1 7.3590445e-1 1.4464215e-4 1.4464215e-4
5.347244e-1 7.9706601e-1 1.8995208e-4 1.8995208e-4
5.347244e-1 8.6331074e-1 2.3962238e-4 2.3962238e-4
5.347244e-1 9.3506113e-1 2.920939e-4 2.920939e-4
5.347244e-1 1.0127747e0 3.4580124e-4 3.4580124e-4
5.347244e-1 1.0969472e0 3.9931212e-4 3.9931212e-4
5.347244e-1 1.1881153e0 4.5141589e-4 4.5141589e-4
5.347244e-1 1.2868604e0 5.0116473e-4 5.0116473e-4
5.347244e-1 1.3938123e0 5.4787761e-4 5.4787761e-4
5.347244e-1 1.509653e0 5.9111891e-4 5.9111891e-4
5.347244e-1 1.6351214e0 6.3066298e-4 6.3066298e-4
5.347244e-1 1.7710175e0 6.6645303e-4 6.6645303e-4
5.347244e-1 1.9182081e0 6.9856041e-4 6.9856041e-4
5.347244e-1 2.0776318e0 7.2714781e-4 7.2714781e-4
5.347244e-1 2.2503052e0 7.5243814e-4 7.5243814e-4
5.347244e-1 2.4373297e0 7.7468945e-4 7.7468945e-4
5.347244e-1 2.639898e0 7.941757e-4 7.941757e-4
5.347244e-1 2.8593018e0 8.1117271e-4 8.1117271e-4
5.347244e-1 3.0969405e0 8.2594823e-4 8.2594823e-4
5.347244e-1 3.3543295e0 8.387555e-4 8.387555e-4
5.347244e-1 3.6331102e0 8.4982935e-4 8.4982935e-4
5.347244e-1 3.9350607e0 8.593843e-4 8.593843e-4
5.347244e-1 4.2621064e0 8.6761392e-4 8.6761392e-4
5.347244e-1 4.6163332e0 8.7469121e-4 8.7469121e-4
5.347244e-1 5.0e0 8.807696e-4 8.807696e-4

5.7916573e-1 1.0e-1 9.5740457e-47 9.5740457e-47
5.7916573e-1 1.0831107e-1 2.4567313e-40 2.4567313e-40
5.7916573e-1 1.1731288e-1 7.1408372e-35 7.1408372e-35
5.7916573e-1 1.2706284e-1 3.2423532e-30 3.2423532e-30
5.7916573e-1 1.3762313e-1 3.0246911e-26 3.0246911e-26
5.7916573e-1 1.4906109e-1 7.3221849e-23 7.3221849e-23
5.7916573e-1 1.6144966e-1 5.6130633e-20 5.6130633e-20
5.7916573e-1 1.7486786e-1 1.6145803e-17 1.6145803e-17
5.7916573e-1 1.8940126e-1 2.0139282e-15 2.0139282e-15
5.7916573e-1 2.0514253e-1 1.2322694e-13 1.2322694e-13
5.7916573e-1 2.2219208e-1 4.1086021e-12 4.1086021e-12
5.7916573e-1 2.4065862e-1 8.1643544e-11 8.1643544e-11
5.7916573e-1 2.6065994e-1 1.0436595e-9 1.0436595e-9
5.7916573e-1 2.8232357e-1 9.1596681e-9 9.1596681e-9
5.7916573e-1 3.0578769e-1 5.8342705e-8 5.8342705e-8
5.7916573e-1 3.3120193e-1 2.8276414e-7 2.8276414e-7
5.7916573e-1 3.5872836e-1 1.0856906e-6 1.0856906e-6
5.7916573e-1 3.8854254e-1 3.4179073e-6 3.4179073e-6
5.7916573e-1 4.2083459e-1 9.0847352e-6 9.0847352e-6
5.7916573e-1 4.5581046e-1 2.0903039e-5 2.0903039e-5
5.7916573e-1 4.936932e-1 4.2530283e-5 4.2530283e-5
5.7916573e-1 5.347244e-1 7.7922115e-5 7.7922115e-5
5.7916573e-1 5.7916573e-1 1.3056162e-4 1.3056162e-4
5.7916573e-1 6.2730062e-1 2.0271685e-4 2.0271685e-4
5.7916573e-1 6.7943603e-1 2.9496172e-4 2.9496172e-4
5.7916573e-1 7.3590445e-1 4.0607333e-4 4.0607333e-4
5.7916573e-1 7.9706601e-1 5.3327795e-4 5.3327795e-4
5.7916573e-1 8.6331074e-1 6.7272408e-4 6.7272408e-4
5.7916573e-1 9.3506113e-1 8.2003442e-4 8.2003442e-4
5.7916573e-1 1.0127747e0 9.7081425e-4 9.7081425e-4
5.7916573e-1 1.0969472e0 1.1210425e-3 1.1210425e-3
5.7916573e-1 1.1881153e0 1.2673204e-3 1.2673204e-3
5.7916573e-1 1.2868604e0 1.406987e-3 1.406987e-3
5.7916573e-1 1.3938123e0 1.5381303e-3 1.5381303e-3
5.7916573e-1 1.509653e0 1.6595275e-3 1.6595275e-3
5.7916573e-1 1.6351214e0 1.7705448e-3 1.7705448e-3
5.7916573e-1 1.7710175e0 1.871023e-3 1.871023e-3
5.7916573e-1 1.9182081e0 1.9611624e-3 1.9611624e-3
5.7916573e-1 2.0776318e0 2.0414197e-3 2.0414197e-3
5.7916573e-1 2.2503052e0 2.1124206e-3 2.1124206e-3
5.7916573e-1 2.4373297e0 2.1748897e-3 2.1748897e-3
5.7916573e-1 2.639898e0 2.229596e-3 2.229596e-3
5.7916573e-1 2.8593018e0 2.277314e-3 2.277314e-3
5.7916573e-1 3.0969405e0 2.3187953e-3 2.3187953e-3
5.7916573e-1 3.3543295e0 2.3547509e-3 2.3547509e-3
5.7916573e-1 3.6331102e0 2.38584e-3 2.38584e-3
5.7916573e-1 3.9350607e0 2.4126649e-3 2.4126649e-3
5.7916573e-1 4.2621064e0 2.435769e-3 2.435769e-3
5.7916573e-1 4.6163332e0 2.455638e-3 2.455638e-3
5.7916573e-1 5.0e0 2.4727027e-3 2.4727027e-3

6.2730062e-1 1.0e-1 2.3080442e-46 2.3080442e-46
6.2730062e-1 1.0831107e-1 5.9225166e-40 5.9225166e-40
6.2730062e-1 1.1731288e-1 1.7214633e-34 1.7214633e-34
6.2730062e-1 1.2706284e-1 7.8164393e-30 7.8164393e-30
6.2730062e-1 1.3762313e-1 7.2917146e-26 7.2917146e-26
6.2730062e-1 1.4906109e-1 1.7651813e-22 1.7651813e-22
6.2730062e-1 1.6144966e-1 1.3531582e-19 1.3531582e-19
6.2730062e-1 1.7486786e-1 3.8923176e-17 3.8923176e-17
6.2730062e-1 1.8940126e-1 4.8550379e-15 4.8550379e-15
6.2730062e-1 2.0514253e-1 2.9706692e-13 2.9706692e-13
6.2730062e-1 2.2219208e-1 9.9047319e-12 9.9047319e-12
6.2730062e-1 2.4065862e-1 1.9682057e-10 1.9682057e-10
6.2730062e-1 2.6065994e-1 2.5159816e-9 2.5159816e-9
6.2730062e-1 2.8232357e-1 2.208149e-8 2.208149e-8
6.2730062e-1 3.0578769e-1 1.4064853e-7 1.4064853e-7
6.2730062e-1 3.3120193e-1 6.8166809e-7 6.8166809e-7
6.2730062e-1 3.5872836e-1 2.6173073e-6 2.6173073e-6
6.2730062e-1 3.8854254e-1 8.2396528e-6 8.2396528e-6
6.2730062e-1 4.2083459e-1 2.1900847e-5 2.1900847e-5
6.2730062e-1 4.5581046e-1 5.0391591e-5 5.0391591e-5
6.2730062e-1 4.936932e-1 1.0252905e-4 1.0252905e-4
6.2730062e-1 5.347244e-1 1.8784921e-4 1.8784921e-4
6.2730062e-1 5.7916573e-1 3.1474886e-4 3.1474886e-4
6.2730062e-1 6.2730062e-1 4.8869566e-4 4.8869566e-4
6.2730062e-1 6.7943603e-1 7.1107318e-4 7.1107318e-4
6.2730062e-1 7.3590445e-1 9.7893331e-4 9.7893331e-4
6.2730062e-1 7.9706601e-1 1.2855894e-3 1.2855894e-3
6.2730062e-1 8.6331074e-1 1.6217564e-3 1.6217564e-3
6.2730062e-1 9.3506113e-1 1.9768819e-3 1.9768819e-3
6.2730062e-1 1.0127747e0 2.3403714e-3 2.3403714e-3
6.2730062e-1 1.0969472e0 2.7025312e-3 2.7025312e-3
6.2730062e-1 1.1881153e0 3.0551678e-3 3.0551678e-3
6.2730062e-1 1.2868604e0 3.3918663e-3 3.3918663e-3
6.2730062e-1 1.3938123e0 3.7080175e-3 3.7080175e-3
6.2730062e-1 1.509653e0 4.0006732e-3 4.0006732e-3
6.2730062e-1 1.6351214e0 4.2683062e-3 4.2683062e-3
6.2730062e-1 1.7710175e0 4.510532e-3 4.510532e-3
6.2730062e-1 1.9182081e0 4.7278337e-3 4.7278337e-3
6.2730062e-1 2.0776318e0 4.9213123e-3 4.9213123e-3
6.2730062e-1 2.2503052e0 5.0924764e-3 5.0924764e-3
6.2730062e-1 2.4373297e0 5.2430725e-3 5.2430725e-3
6.2730062e-1 2.639898e0 5.3749549e-3 5.3749549e-3
6.2730062e-1 2.8593018e0 5.48999e-3 5.48999e-3
6.2730062e-1 3.0969405e0 5.5899903e-3 5.5899903e-3
6.2730062e-1 3.3543295e0 5.6766694e-3 5.6766694e-3
6.2730062e-1 3.6331102e0 5.7516169e-3 5.7516169e-3
6.2730062e-1 3.9350607e0 5.8162845e-3 5.8162845e-3
6.2730062e-1 4.2621064e0 5.8719822e-3 5.8719822e-3
6.2730062e-1 4.6163332e0 5.9198811e-3 5.9198811e-3
6.2730062e-1 5.0e0 5.9610195e-3 5.9610195e-3

6.7943603e-1 1.0e-1 4.8864759e-46 4.8864759e-46
6.7943603e-1 1.0831107e-1 1.2538856e-39 1.2538856e-39
6.7943603e-1 1.1731288e-1 3.6445961e-34 3.6445961e-34
6.7943603e-1 1.2706284e-1 1.6548575e-29 1.6548575e-29
6.7943603e-1 1.3762313e-1 1.5437654e-25 1.5437654e-25
6.7943603e-1 1.4906109e-1 3.7371537e-22 3.7371537e-22
6.7943603e-1 1.6144966e-1 2.8648389e-19 2.8648389e-19
6.7943603e-1 1.7486786e-1 8.2406203e-17 8.2406203e-17
6.7943603e-1 1.8940126e-1 1.0278843e-14 1.0278843e-14
6.7943603e-1 2.0514253e-1 6.2893523e-13 6.2893523e-13
6.7943603e-1 2.2219208e-1 2.0969803e-11 2.0969803e-11
6.7943603e-1 2.4065862e-1 4.1669867e-10 4.1669867e-10
6.7943603e-1 2.6065994e-1 5.3267104e-9 5.3267104e-9
6.7943603e-1 2.8232357e-1 4.6749826e-8 4.6749826e-8
6.7943603e-1 3.0578769e-1 2.9777403e-7 2.9777403e-7
6.7943603e-1 3.3120193e-1 1.4431936e-6 1.4431936e-6
6.7943603e-1 3.5872836e-1 5.5412321e-6 5.5412321e-6
6.7943603e-1 3.8854254e-1 1.7444581e-5 1.7444581e-5
6.7943603e-1 4.2083459e-1 4.6367378e-5 4.6367378e-5
6.7943603e-1 4.5581046e-1 1.0668656e-4 1.0668656e-4
6.7943603e-1 4.936932e-1 2.1706937e-4 2.1706937e-4
6.7943603e-1 5.347244e-1 3.9770495e-4 3.9770495e-4
6.7943603e-1 5.7916573e-1 6.6637055e-4 6.6637055e-4
6.7943603e-1 6.2730062e-1 1.034642e-3 1.034642e-3
6.7943603e-1 6.7943603e-1 1.5054486e-3 1.5054486e-3
6.7943603e-1 7.3590445e-1 2.0725487e-3 2.0725487e-3
6.7943603e-1 7.9706601e-1 2.7217855e-3 2.7217855e-3
6.7943603e-1 8.6331074e-1 3.4335015e-3 3.4335015e-3
6.7943603e-1 9.3506113e-1 4.1853554e-3 4.1853554e-3
6.7943603e-1 1.0127747e0 4.9549173e-3 4.9549173e-3
6.7943603e-1 1.0969472e0 5.721664e-3 5.721664e-3
6.7943603e-1 1.1881153e0 6.4682485e-3 6.4682485e-3
6.7943603e-1 1.2868604e0 7.1810898e-3 7.1810898e-3
6.7943603e-1 1.3938123e0 7.8504293e-3 7.8504293e-3
6.7943603e-1 1.509653e0 8.4700253e-3 8.4700253e-3
6.7943603e-1 1.6351214e0 9.0366445e-3 9.0366445e-3
6.7943603e-1 1.7710175e0 9.549473e-3 9.549473e-3
6.7943603e-1 1.9182081e0 1.0009533e-2 1.0009533e-2
6.7943603e-1 2.0776318e0 1.0419156e-2 1.0419156e-2
6.7943603e-1 2.2503052e0 1.0781537e-2 1.0781537e-2
6.7943603e-1 2.4373297e0 1.1100371e-2 1.1100371e-2
6.7943603e-1 2.639898e0 1.1379586e-2 1.1379586e-2
6.7943603e-1 2.8593018e0 1.1623132e-2 1.1623132e-2
6.7943603e-1 3.0969405e0 1.1834848e-2 1.1834848e-2
6.7943603e-1 3.3543295e0 1.2018361e-2 1.2018361e-2
6.7943603e-1 3.6331102e0 1.2177036e-2 1.2177036e-2
6.7943603e-1 3.9350607e0 1.2313947e-2 1.2313947e-2
6.7943603e-1 4.2621064e0 1.2431867e-2 1.2431867e-2
6.7943603e-1 4.6163332e0 1.2533276e-2 1.2533276e-2
6.7943603e-1 5.0e0 1.2620372e-2 1.2620372e-2

7.3590445e-1 1.0e-1 9.2613305e-46 9.2613305e-46
7.3590445e-1 1.0831107e-1 2.3764875e-39 2.3764875e-39
7.3590445e-1 1.1731288e-1 6.9075975e-34 6.9075975e-34
7.3590445e-1 1.2706284e-1 3.1364489e-29 3.1364489e-29
7.3590445e-1 1.3762313e-1 2.9258962e-25 2.9258962e-25
7.3590445e-1 1.4906109e-1 7.0830219e-22 7.0830219e-22
7.3590445e-1 1.6144966e-1 5.4297249e-19 5.4297249e-19
7.3590445e-1 1.7486786e-1 1.5618436e-16 1.5618436e-16
7.3590445e-1 1.8940126e-1 1.9481477e-14 1.9481477e-14
7.3590445e-1 2.0514253e-1 1.19202e-12 1.19202e-12
7.3590445e-1 2.2219208e-1 3.9744037e-11 3.9744037e-11
7.3590445e-1 2.4065862e-1 7.8976837e-10 7.8976837e-10
7.3590445e-1 2.6065994e-1 1.0095706e-8 1.0095706e-8
7.3590445e-1 2.8232357e-1 8.8604877e-8 8.8604877e-8
7.3590445e-1 3.0578769e-1 5.6437069e-7 5.6437069e-7
7.3590445e-1 3.3120193e-1 2.7352827e-6 2.7352827e-6
7.3590445e-1 3.5872836e-1 1.0502289e-5 1.0502289e-5
7.3590445e-1 3.8854254e-1 3.3062689e-5 3.3062689e-5
7.3590445e-1 4.2083459e-1 8.7880024e-5 8.7880024e-5
7.3590445e-1 4.5581046e-1 2.0220287e-4 2.0220287e-4
7.3590445e-1 4.936932e-1 4.1141125e-4 4.1141125e-4
7.3590445e-1 5.347244e-1 7.5376961e-4 7.5376961e-4
7.3590445e-1 5.7916573e-1 1.2629711e-3 1.2629711e-3
7.3590445e-1 6.2730062e-1 1.9609555e-3 1.9609555e-3
7.3590445e-1 6.7943603e-1 2.8532745e-3 2.8532745e-3
7.3590445e-1 7.3590445e-1 3.9280984e-3 3.9280984e-3
7.3590445e-1 7.9706601e-1 5.158596e-3 5.158596e-3
7.3590445e-1 8.6331074e-1 6.5075103e-3 6.5075103e-3
7.3590445e-1 9.3506113e-1 7.932498e-3 7.932498e-3
7.3590445e-1 1.0127747e0 9.3910474e-3 9.3910474e-3
7.3590445e-1 1.0969472e0 1.0844261e-2 1.0844261e-2
7.3590445e-1 1.1881153e0 1.2259262e-2 1.2259262e-2
7.3590445e-1 1.2868604e0 1.3610309e-2 1.3610309e-2
7.3590445e-1 1.3938123e0 1.4878907e-2 1.4878907e-2
7.3590445e-1 1.509653e0 1.6053226e-2 1.6053226e-2
7.3590445e-1 1.6351214e0 1.7127139e-2 1.7127139e-2
7.3590445e-1 1.7710175e0 1.8099102e-2 1.8099102e-2
7.3590445e-1 1.9182081e0 1.8971053e-2 1.8971053e-2
7.3590445e-1 2.0776318e0 1.9747412e-2 1.9747412e-2
7.3590445e-1 2.2503052e0 2.043423e-2 2.043423e-2
7.3590445e-1 2.4373297e0 2.1038517e-2 2.1038517e-2
7.3590445e-1 2.639898e0 2.1567712e-2 2.1567712e-2
7.3590445e-1 2.8593018e0 2.2029306e-2 2.2029306e-2
7.3590445e-1 3.0969405e0 2.243057e-2 2.243057e-2
7.3590445e-1 3.3543295e0 2.2778381e-2 2.2778381e-2
7.3590445e-1 3.6331102e0 2.3079118e-2 2.3079118e-2
7.3590445e-1 3.9350607e0 2.3338605e-2 2.3338605e-2
7.3590445e-1 4.2621064e0 2.35621e-2 2.35621e-2
7.3590445e-1 4.6163332e0 2.37543e-2 2.37543e-2
7.3590445e-1 5.0e0 2.3919373e-2 2.3919373e-2

7.9706601e-1 1.0e-1 1.5972456e-45 1.5972456e-45
7.9706601e-1 1.0831107e-1 4.0985842e-39 4.0985842e-39
7.9706601e-1 1.1731288e-1 1.1913115e-33 1.1913115e-33
7.9706601e-1 1.2706284e-1 5.4092435e-29 5.4092435e-29
7.9706601e-1 1.3762313e-1 5.0461161e-25 5.0461161e-25
7.9706601e-1 1.4906109e-1 1.2215659e-21 1.2215659e-21
7.9706601e-1 1.6144966e-1 9.3643179e-19 9.3643179e-19
7.9706601e-1 1.7486786e-1 2.693617e-16 2.693617e-16
7.9706601e-1 1.8940126e-1 3.3598523e-14 3.3598523e-14
7.9706601e-1 2.0514253e-1 2.0558047e-12 2.0558047e-12
7.9706601e-1 2.2219208e-1 6.8544134e-11 6.8544134e-11
7.9706601e-1 2.4065862e-1 1.3620657e-9 1.3620657e-9
7.9706601e-1 2.6065994e-1 1.7411454e-8 1.7411454e-8
7.9706601e-1 2.8232357e-1 1.5281147e-7 1.5281147e-7
7.9706601e-1 3.0578769e-1 9.7333596e-7 9.7333596e-7
7.9706601e-1 3.3120193e-1 4.7173765e-6 4.7173765e-6
7.9706601e-1 3.5872836e-1 1.8112662e-5 1.8112662e-5
7.9706601e-1 3.8854254e-1 5.7021217e-5 5.7021217e-5
7.9706601e-1 4.2083459e-1 1.5156136e-4 1.5156136e-4
7.9706601e-1 4.5581046e-1 3.4872705e-4 3.4872705e-4
7.9706601e-1 4.936932e-1 7.0953608e-4 7.0953608e-4
7.9706601e-1 5.347244e-1 1.2999808e-3 1.2999808e-3
7.9706601e-1 5.7916573e-1 2.1781698e-3 2.1781698e-3
7.9706601e-1 6.2730062e-1 3.3819412e-3 3.3819412e-3
7.9706601e-1 6.7943603e-1 4.9208697e-3 4.9208697e-3
7.9706601e-1 7.3590445e-1 6.7745535e-3 6.7745535e-3
7.9706601e-1 7.9706601e-1 8.8967183e-3 8.8967183e-3
7.9706601e-1 8.6331074e-1 1.1223109e-2 1.1223109e-2
7.9706601e-1 9.3506113e-1 1.3680699e-2 1.3680699e-2
7.9706601e-1 1.0127747e0 1.6196171e-2 1.6196171e-2
7.9706601e-1 1.0969472e0 1.8702441e-2 1.8702441e-2
7.9706601e-1 1.1881153e0 2.1142807e-2 2.1142807e-2
7.9706601e-1 1.2868604e0 2.3472876e-2 2.3472876e-2
7.9706601e-1 1.3938123e0 2.566075e-2 2.566075e-2
7.9706601e-1 1.509653e0 2.7686028e-2 2.7686028e-2
7.9706601e-1 1.6351214e0 2.9538139e-2 2.9538139e-2
7.9706601e-1 1.7710175e0 3.1214425e-2 3.1214425e-2
7.9706601e-1 1.9182081e0 3.2718227e-2 3.2718227e-2
7.9706601e-1 2.0776318e0 3.4057165e-2 3.4057165e-2
7.9706601e-1 2.2503052e0 3.524168e-2 3.524168e-2
7.9706601e-1 2.4373297e0 3.6283856e-2 3.6283856e-2
7.9706601e-1 2.639898e0 3.7196527e-2 3.7196527e-2
7.9706601e-1 2.8593018e0 3.799261e-2 3.799261e-2
7.9706601e-1 3.0969405e0 3.8684646e-2 3.8684646e-2
7.9706601e-1 3.3543295e0 3.9284495e-2 3.9284495e-2
7.9706601e-1 3.6331102e0 3.9803157e-2 3.9803157e-2
7.9706601e-1 3.9350607e0 4.0250679e-2 4.0250679e-2
7.9706601e-1 4.2621064e0 4.0636127e-2 4.0636127e-2
7.9706601e-1 4.6163332e0 4.0967603e-2 4.0967603e-2
7.9706601e-1 5.0e0 4.1252295e-2 4.1252295e-2

8.6331074e-1 1.0e-1 2.5417825e-45 2.5417825e-45
8.6331074e-1 1.0831107e-1 6.5222966e-39 6.5222966e-39
8.6331074e-1 1.1731288e-1 1.8957978e-33 1.8957978e-33
8.6331074e-1 1.2706284e-1 8.6080189e-29 8.6080189e-29
8.6331074e-1 1.3762313e-1 8.0301548e-25 8.0301548e-25
8.6331074e-1 1.4906109e-1 1.9439433e-21 1.9439433e-21
8.6331074e-1 1.6144966e-1 1.4901941e-18 1.4901941e-18
8.6331074e-1 1.7486786e-1 4.2864971e-16 4.2864971e-16
8.6331074e-1 1.8940126e-1 5.346713e-14 5.346713e-14
8.6331074e-1 2.0514253e-1 3.2715122e-12 3.2715122e-12
8.6331074e-1 2.2219208e-1 1.0907795e-10 1.0907795e-10
8.6331074e-1 2.4065862e-1 2.1675281e-9 2.1675281e-9
8.6331074e-1 2.6065994e-1 2.7707779e-8 2.7707779e-8
8.6331074e-1 2.8232357e-1 2.4317707e-7 2.4317707e-7
8.6331074e-1 3.0578769e-1 1.5489216e-6 1.5489216e-6
8.6331074e-1 3.3120193e-1 7.5070139e-6 7.5070139e-6
8.6331074e-1 3.5872836e-1 2.882365e-5 2.882365e-5
8.6331074e-1 3.8854254e-1 9.0740918e-5 9.0740918e-5
8.6331074e-1 4.2083459e-1 2.411877e-4 2.411877e-4
8.6331074e-1 4.5581046e-1 5.5494804e-4 5.5494804e-4
8.6331074e-1 4.936932e-1 1.1291228e-3 1.1291228e-3
8.6331074e-1 5.347244e-1 2.0687291e-3 2.0687291e-3
8.6331074e-1 5.7916573e-1 3.4662383e-3 3.4662383e-3
8.6331074e-1 6.2730062e-1 5.3818642e-3 5.3818642e-3
8.6331074e-1 6.7943603e-1 7.8308436e-3 7.8308436e-3
8.6331074e-1 7.3590445e-1 1.078071e-2 1.078071e-2
8.6331074e-1 7.9706601e-1 1.4157824e-2 1.4157824e-2
8.6331074e-1 8.6331074e-1 1.7859935e-2 1.7859935e-2
8.6331074e-1 9.3506113e-1 2.1770829e-2 2.1770829e-2
8.6331074e-1 1.0127747e0 2.5773834e-2 2.5773834e-2
8.6331074e-1 1.0969472e0 2.9762196e-2 2.9762196e-2
8.6331074e-1 1.1881153e0 3.3645681e-2 3.3645681e-2
8.6331074e-1 1.2868604e0 3.7353645e-2 3.7353645e-2
8.6331074e-1 1.3938123e0 4.0835326e-2 4.0835326e-2
8.6331074e-1 1.509653e0 4.4058259e-2 4.4058259e-2
8.6331074e-1 1.6351214e0 4.7005624e-2 4.7005624e-2
8.6331074e-1 1.7710175e0 4.9673187e-2 4.9673187e-2
8.6331074e-1 1.9182081e0 5.2066268e-2 5.2066268e-2
8.6331074e-1 2.0776318e0 5.4196992e-2 5.4196992e-2
8.6331074e-1 2.2503052e0 5.6081973e-2 5.6081973e-2
8.6331074e-1 2.4373297e0 5.7740444e-2 5.7740444e-2
8.6331074e-1 2.639898e0 5.9192826e-2 5.9192826e-2
8.6331074e-1 2.8593018e0 6.0459676e-2 6.0459676e-2
8.6331074e-1 3.0969405e0 6.1560949e-2 6.1560949e-2
8.6331074e-1 3.3543295e0 6.2515521e-2 6.2515521e-2
8.6331074e-1 3.6331102e0 6.3340897e-2 6.3340897e-2
8.6331074e-1 3.9350607e0 6.4053062e-2 6.4053062e-2
8.6331074e-1 4.2621064e0 6.4666445e-2 6.4666445e-2
8.6331074e-1 4.6163332e0 6.5193942e-2 6.5193942e-2
8.6331074e-1 5.0e0 6.5646987e-2 6.5646987e-2

9.3506113e-1 1.0e-1 3.7768401e-45 3.7768401e-45
9.3506113e-1 1.0831107e-1 9.6914946e-39 9.6914946e-39
9.3506113e-1 1.1731288e-1 2.8169701e-33 2.8169701e-33
9.3506113e-1 1.2706284e-1 1.2790674e-28 1.2790674e-28
9.3506113e-1 1.3762313e-1 1.1932024e-24 1.1932024e-24
9.3506113e-1 1.4906109e-1 2.8885095e-21 2.8885095e-21
9.3506113e-1 1.6144966e-1 2.2142826e-18 2.2142826e-18
9.3506113e-1 1.7486786e-1 6.3693153e-16 6.3693153e-16
9.3506113e-1 1.8940126e-1 7.9446925e-14 7.9446925e-14
9.3506113e-1 2.0514253e-1 4.8611471e-12 4.8611471e-12
9.3506113e-1 2.2219208e-1 1.6207917e-10 1.6207917e-10
9.3506113e-1 2.4065862e-1 3.2207347e-9 3.2207347e-9
9.3506113e-1 2.6065994e-1 4.1171049e-8 4.1171049e-8
9.3506113e-1 2.8232357e-1 3.6133734e-7 3.6133734e-7
9.3506113e-1 3.0578769e-1 2.301546e-6 2.301546e-6
9.3506113e-1 3.3120193e-1 1.1154688e-5 1.1154688e-5
9.3506113e-1 3.5872836e-1 4.2829123e-5 4.2829123e-5
9.3506113e-1 3.8854254e-1 1.3483213e-4 1.3483213e-4
9.3506113e-1 4.2083459e-1 3.5838133e-4 3.5838133e-4
9.3506113e-1 4.5581046e-1 8.245985e-4 8.245985e-4
9.3506113e-1 4.936932e-1 1.677766e-3 1.677766e-3
9.3506113e-1 5.347244e-1 3.073929e-3 3.073929e-3
9.3506113e-1 5.7916573e-1 5.150491e-3 5.150491e-3
9.3506113e-1 6.2730062e-1 7.9969237e-3 7.9969237e-3
9.3506113e-1 6.7943603e-1 1.1635867e-2 1.1635867e-2
9.3506113e-1 7.3590445e-1 1.601908e-2 1.601908e-2
9.3506113e-1 7.9706601e-1 2.1037142e-2 2.1037142e-2
9.3506113e-1 8.6331074e-1 2.6538115e-2 2.6538115e-2
9.3506113e-1 9.3506113e-1 3.2349322e-2 3.2349322e-2
9.3506113e-1 1.0127747e0 3.8297396e-2 3.8297396e-2
9.3506113e-1 1.0969472e0 4.4223712e-2 4.4223712e-2
9.3506113e-1 1.1881153e0 4.999419e-2 4.999419e-2
9.3506113e-1 1.2868604e0 5.5503861e-2 5.5503861e-2
9.3506113e-1 1.3938123e0 6.06773e-2 6.06773e-2
9.3506113e-1 1.509653e0 6.5466263e-2 6.5466263e-2
9.3506113e-1 1.6351214e0 6.9845758e-2 6.9845758e-2
9.3506113e-1 1.7710175e0 7.3809497e-2 7.3809497e-2
9.3506113e-1 1.9182081e0 7.736538e-2 7.736538e-2
9.3506113e-1 2.0776318e0 8.0531428e-2 8.0531428e-2
9.3506113e-1 2.2503052e0 8.3332325e-2 8.3332325e-2
9.3506113e-1 2.4373297e0 8.5796651e-2 8.5796651e-2
9.3506113e-1 2.639898e0 8.7954749e-2 8.7954749e-2
9.3506113e-1 2.8593018e0 8.9837163e-2 8.9837163e-2
9.3506113e-1 3.0969405e0 9.1473547e-2 9.1473547e-2
9.3506113e-1 3.3543295e0 9.2891949e-2 9.2891949e-2
9.3506113e-1 3.6331102e0 9.4118376e-2 9.4118376e-2
9.3506113e-1 3.9350607e0 9.5176584e-2 9.5176584e-2
9.3506113e-1 4.2621064e0 9.6088011e-2 9.6088011e-2
9.3506113e-1 4.6163332e0 9.6871819e-2 9.6871819e-2
9.3506113e-1 5.0e0 9.7545e-2 9.7545e-2

1.0127747e0 1.0e-1 5.2934245e-45 5.2934245e-45
1.0127747e0 1.0831107e-1 1.3583099e-38 1.3583099e-38
1.0127747e0 1.1731288e-1 3.9481202e-33 3.9481202e-33
1.0127747e0 1.2706284e-1 1.792675e-28 1.792675e-28
1.0127747e0 1.3762313e-1 1.6723311e-24 1.6723311e-24
1.0127747e0 1.4906109e-1 4.0483861e-21 4.0483861e-21
1.0127747e0 1.6144966e-1 3.1034244e-18 3.1034244e-18
1.0127747e0 1.7486786e-1 8.926904e-16 8.926904e-16
1.0127747e0 1.8940126e-1 1.1134872e-13 1.1134872e-13
1.0127747e0 2.0514253e-1 6.8131332e-12 6.8131332e-12
1.0127747e0 2.2219208e-1 2.2716181e-10 2.2716181e-10
1.0127747e0 2.4065862e-1 4.5140158e-9 4.5140158e-9
1.0127747e0 2.6065994e-1 5.770322e-8 5.770322e-8
1.0127747e0 2.8232357e-1 5.0643179e-7 5.0643179e-7
1.0127747e0 3.0578769e-1 3.2257283e-6 3.2257283e-6
1.0127747e0 3.3120193e-1 1.5633836e-5 1.5633836e-5
1.0127747e0 3.5872836e-1 6.0027092e-5 6.0027092e-5
1.0127747e0 3.8854254e-1 1.8897376e-4 1.8897376e-4
1.0127747e0 4.2083459e-1 5.0228881e-4 5.0228881e-4
1.0127747e0 4.5581046e-1 1.1557148e-3 1.1557148e-3
1.0127747e0 4.936932e-1 2.3514703e-3 2.3514703e-3
1.0127747e0 5.347244e-1 4.3082605e-3 4.3082605e-3
1.0127747e0 5.7916573e-1 7.2186628e-3 7.2186628e-3
1.0127747e0 6.2730062e-1 1.1208076e-2 1.1208076e-2
1.0127747e0 6.7943603e-1 1.6308232e-2 1.6308232e-2
1.0127747e0 7.3590445e-1 2.2451517e-2 2.2451517e-2
1.0127747e0 7.9706601e-1 2.9484574e-2 2.9484574e-2
1.0127747e0 8.6331074e-1 3.7194455e-2 3.7194455e-2
1.0127747e0 9.3506113e-1 4.5339143e-2 4.5339143e-2
1.0127747e0 1.0127747e0 5.3675657e-2 5.3675657e-2
1.0127747e0 1.0969472e0 6.1981675e-2 6.1981675e-2
1.0127747e0 1.1881153e0 7.006928e-2 7.006928e-2
1.0127747e0 1.2868604e0 7.7791352e-2 7.7791352e-2
1.0127747e0 1.3938123e0 8.5042176e-2 8.5042176e-2
1.0127747e0 1.509653e0 9.175414e-2 9.175414e-2
1.0127747e0 1.6351214e0 9.7892215e-2 9.7892215e-2
1.0127747e0 1.7710175e0 1.0344759e-1 1.0344759e-1
1.0127747e0 1.9182081e0 1.0843133e-1 1.0843133e-1
1.0127747e0 2.0776318e0 1.128687e-1 1.128687e-1
1.0127747e0 2.2503052e0 1.1679429e-1 1.1679429e-1
1.0127747e0 2.4373297e0 1.2024816e-1 1.2024816e-1
1.0127747e0 2.639898e0 1.2327284e-1 1.2327284e-1
1.0127747e0 2.8593018e0 1.2591114e-1 1.2591114e-1
1.0127747e0 3.0969405e0 1.2820461e-1 1.2820461e-1
1.0127747e0 3.3543295e0 1.3019257e-1 1.3019257e-1
1.0127747e0 3.6331102e0 1.3191146e-1 1.3191146e-1
1.0127747e0 3.9350607e0 1.3339459e-1 1.3339459e-1
1.0127747e0 4.2621064e0 1.34672e-1 1.34672e-1
1.0127747e0 4.6163332e0 1.3577055e-1 1.3577055e-1
1.0127747e0 5.0e0 1.3671404e-1 1.3671404e-1

1.0969472e0 1.0e-1 7.058438e-45 7.058438e-45
1.0969472e0 1.0831107e-1 1.8112181e-38 1.8112181e-38
1.0969472e0 1.1731288e-1 5.264562e-33 5.264562e-33
1.0969472e0 1.2706284e-1 2.3904157e-28 2.3904157e-28
1.0969472e0 1.3762313e-1 2.2299449e-24 2.2299449e-24
1.0969472e0 1.4906109e-1 5.3982601e-21 5.3982601e-21
1.0969472e0 1.6144966e-1 4.138215e-18 4.138215e-18
1.0969472e0 1.7486786e-1 1.1903447e-15 1.1903447e-15
1.0969472e0 1.8940126e-1 1.4847629e-13 1.4847629e-13
1.0969472e0 2.0514253e-1 9.084871e-12 9.084871e-12
1.0969472e0 2.2219208e-1 3.0290553e-10 3.0290553e-10
1.0969472e0 2.4065862e-1 6.0191471e-9 6.0191471e-9
1.0969472e0 2.6065994e-1 7.6943499e-8 7.6943499e-8
1.0969472e0 2.8232357e-1 6.7529393e-7 6.7529393e-7
1.0969472e0 3.0578769e-1 4.3012994e-6 4.3012994e-6
1.0969472e0 3.3120193e-1 2.0846706e-5 2.0846706e-5
1.0969472e0 3.5872836e-1 8.0042231e-5 8.0042231e-5
1.0969472e0 3.8854254e-1 2.5198424e-4 2.5198424e-4
1.0969472e0 4.2083459e-1 6.6976953e-4 6.6976953e-4
1.0969472e0 4.5581046e-1 1.5410706e-3 1.5410706e-3
1.0969472e0 4.936932e-1 3.1355331e-3 3.1355331e-3
1.0969472e0 5.347244e-1 5.7447858e-3 5.7447858e-3
1.0969472e0 5.7916573e-1 9.6256183e-3 9.6256183e-3
1.0969472e0 6.2730062e-1 1.4945242e-2 1.4945242e-2
1.0969472e0 6.7943603e-1 2.1745969e-2 2.1745969e-2
1.0969472e0 7.3590445e-1 2.9937641e-2 2.9937641e-2
1.0969472e0 7.9706601e-1 3.9315766e-2 3.9315766e-2
1.0969472e0 8.6331074e-1 4.9596392e-2 4.9596392e-2
1.0969472e0 9.3506113e-1 6.0456805e-2 6.0456805e-2
1.0969472e0 1.0127747e0 7.1573005e-2 7.1573005e-2
1.0969472e0 1.0969472e0 8.2648541e-2 8.2648541e-2
1.0969472e0 1.1881153e0 9.3432837e-2 9.3432837e-2
1.0969472e0 1.2868604e0 1.0372972e-1 1.0372972e-1
1.0969472e0 1.3938123e0 1.1339822e-1 1.1339822e-1
1.0969472e0 1.509653e0 1.2234819e-1 1.2234819e-1
1.0969472e0 1.6351214e0 1.3053292e-1 1.3053292e-1
1.0969472e0 1.7710175e0 1.3794064e-1 1.3794064e-1
1.0969472e0 1.9182081e0 1.4458614e-1 1.4458614e-1
1.0969472e0 2.0776318e0 1.5050308e-1 1.5050308e-1
1.0969472e0 2.2503052e0 1.5573761e-1 1.5573761e-1
1.0969472e0 2.4373297e0 1.6034312e-1 1.6034312e-1
1.0969472e0 2.639898e0 1.6437634e-1 1.6437634e-1
1.0969472e0 2.8593018e0 1.6789433e-1 1.6789433e-1
1.0969472e0 3.0969405e0 1.7095253e-1 1.7095253e-1
1.0969472e0 3.3543295e0 1.7360334e-1 1.7360334e-1
1.0969472e0 3.6331102e0 1.7589538e-1 1.7589538e-1
1.0969472e0 3.9350607e0 1.7787303e-1 1.7787303e-1
1.0969472e0 4.2621064e0 1.7957638e-1 1.7957638e-1
1.0969472e0 4.6163332e0 1.8104122e-1 1.8104122e-1
1.0969472e0 5.0e0 1.8229931e-1 1.8229931e-1

1.1881153e0 1.0e-1 9.0206389e-45 9.0206389e-45
1.1881153e0 1.0831107e-1 2.3147253e-38 2.3147253e-38
1.1881153e0 1.1731288e-1 6.7280767e-33 6.7280767e-33
1.1881153e0 1.2706284e-1 3.0549361e-28 3.0549361e-28
1.1881153e0 1.3762313e-1 2.8498554e-24 2.8498554e-24
1.1881153e0 1.4906109e-1 6.898942e-21 6.898942e-21
1.1881153e0 1.6144966e-1 5.2886124e-18 5.2886124e-18
1.1881153e0 1.7486786e-1 1.521253e-15 1.521253e-15
1.1881153e0 1.8940126e-1 1.8975175e-13 1.8975175e-13
1.1881153e0 2.0514253e-1 1.1610407e-11 1.1610407e-11
1.1881153e0 2.2219208e-1 3.8711134e-10 3.8711134e-10
1.1881153e0 2.4065862e-1 7.6924317e-9 7.6924317e-9
1.1881153e0 2.6065994e-1 9.8333303e-8 9.8333303e-8
1.1881153e0 2.8232357e-1 8.6302135e-7 8.6302135e-7
1.1881153e0 3.0578769e-1 5.4970332e-6 5.4970332e-6
1.1881153e0 3.3120193e-1 2.6641958e-5 2.6641958e-5
1.1881153e0 3.5872836e-1 1.0229346e-4 1.0229346e-4
1.1881153e0 3.8854254e-1 3.2203426e-4 3.2203426e-4
1.1881153e0 4.2083459e-1 8.559612e-4 8.559612e-4
1.1881153e0 4.5581046e-1 1.9694785e-3 1.9694785e-3
1.1881153e0 4.936932e-1 4.0071913e-3 4.0071913e-3
1.1881153e0 5.347244e-1 7.3417998e-3 7.3417998e-3
1.1881153e0 5.7916573e-1 1.2301479e-2 1.2301479e-2
1.1881153e0 6.2730062e-1 1.9099924e-2 1.9099924e-2
1.1881153e0 6.7943603e-1 2.779121e-2 2.779121e-2
1.1881153e0 7.3590445e-1 3.8260115e-2 3.8260115e-2
1.1881153e0 7.9706601e-1 5.0245299e-2 5.0245299e-2
1.1881153e0 8.6331074e-1 6.3383873e-2 6.3383873e-2
1.1881153e0 9.3506113e-1 7.7263412e-2 7.7263412e-2
1.1881153e0 1.0127747e0 9.1469845e-2 9.1469845e-2
1.1881153e0 1.0969472e0 1.0562431e-1 1.0562431e-1
1.1881153e0 1.1881153e0 1.1940657e-1 1.1940657e-1
1.1881153e0 1.2868604e0 1.3256592e-1 1.3256592e-1
1.1881153e0 1.3938123e0 1.4492221e-1 1.4492221e-1
1.1881153e0 1.509653e0 1.5636021e-1 1.5636021e-1
1.1881153e0 1.6351214e0 1.6682024e-1 1.6682024e-1
1.1881153e0 1.7710175e0 1.7628726e-1 1.7628726e-1
1.1881153e0 1.9182081e0 1.8478017e-1 1.8478017e-1
1.1881153e0 2.0776318e0 1.9234199e-1 1.9234199e-1
1.1881153e0 2.2503052e0 1.9903167e-1 1.9903167e-1
1.1881153e0 2.4373297e0 2.0491749e-1 2.0491749e-1
1.1881153e0 2.639898e0 2.1007191e-1 2.1007191e-1
1.1881153e0 2.8593018e0 2.1456789e-1 2.1456789e-1
1.1881153e0 3.0969405e0 2.1847624e-1 2.1847624e-1
1.1881153e0 3.3543295e0 2.2186396e-1 2.2186396e-1
1.1881153e0 3.6331102e0 2.2479317e-1 2.2479317e-1
1.1881153e0 3.9350607e0 2.2732061e-1 2.2732061e-1
1.1881153e0 4.2621064e0 2.2949747e-1 2.2949747e-1
1.1881153e0 4.6163332e0 2.3136952e-1 2.3136952e-1
1.1881153e0 5.0e0 2.3297735e-1 2.3297735e-1

1.2868604e0 1.0e-1 1.111846e-44 1.111846e-44
1.2868604e0 1.0831107e-1 2.8530329e-38 2.8530329e-38
1.2868604e0 1.1731288e-1 8.2927441e-33 8.2927441e-33
1.2868604e0 1.2706284e-1 3.7653855e-28 3.7653855e-28
1.2868604e0 1.3762313e-1 3.5126118e-24 3.5126118e-24
1.2868604e0 1.4906109e-1 8.5033454e-21 8.5033454e-21
1.2868604e0 1.6144966e-1 6.518521e-18 6.518521e-18
1.2868604e0 1.7486786e-1 1.8750324e-15 1.8750324e-15
1.2868604e0 1.8940126e-1 2.3388001e-13 2.3388001e-13
1.2868604e0 2.0514253e-1 1.4310499e-11 1.4310499e-11
1.2868604e0 2.2219208e-1 4.7713713e-10 4.7713713e-10
1.2868604e0 2.4065862e-1 9.4813674e-9 9.4813674e-9
1.2868604e0 2.6065994e-1 1.2120149e-7 1.2120149e-7
1.2868604e0 2.8232357e-1 1.0637238e-6 1.0637238e-6
1.2868604e0 3.0578769e-1 6.7754117e-6 6.7754117e-6
1.2868604e0 3.3120193e-1 3.2837755e-5 3.2837755e-5
1.2868604e0 3.5872836e-1 1.2608261e-4 1.2608261e-4
1.2868604e0 3.8854254e-1 3.9692587e-4 3.9692587e-4
1.2868604e0 4.2083459e-1 1.0550217e-3 1.0550217e-3
1.2868604e0 4.5581046e-1 2.4274962e-3 2.4274962e-3
1.2868604e0 4.936932e-1 4.9390953e-3 4.9390953e-3
1.2868604e0 5.347244e-1 9.0491932e-3 9.0491932e-3
1.2868604e0 5.7916573e-1 1.5162285e-2 1.5162285e-2
1.2868604e0 6.2730062e-1 2.3541762e-2 2.3541762e-2
1.2868604e0 6.7943603e-1 3.4254276e-2 3.4254276e-2
1.2868604e0 7.3590445e-1 4.7157807e-2 4.7157807e-2
1.2868604e0 7.9706601e-1 6.1930239e-2 6.1930239e-2
1.2868604e0 8.6331074e-1 7.8124293e-2 7.8124293e-2
1.2868604e0 9.3506113e-1 9.5231628e-2 9.5231628e-2
1.2868604e0 1.0127747e0 1.1274188e-1 1.1274188e-1
1.2868604e0 1.0969472e0 1.3018808e-1 1.3018808e-1
1.2868604e0 1.1881153e0 1.4717551e-1 1.4717551e-1
1.2868604e0 1.2868604e0 1.6339517e-1 1.6339517e-1
1.2868604e0 1.3938123e0 1.7862501e-1 1.7862501e-1
1.2868604e0 1.509653e0 1.9272301e-1 1.9272301e-1
1.2868604e0 1.6351214e0 2.056156e-1 2.056156e-1
1.2868604e0 1.7710175e0 2.1728426e-1 2.1728426e-1
1.2868604e0 1.9182081e0 2.2775225e-1 2.2775225e-1
1.2868604e0 2.0776318e0 2.3707263e-1 2.3707263e-1
1.2868604e0 2.2503052e0 2.4531806e-1 2.4531806e-1
1.2868604e0 2.4373297e0 2.5257267e-1 2.5257267e-1
1.2868604e0 2.639898e0 2.5892579e-1 2.5892579e-1
1.2868604e0 2.8593018e0 2.6446734e-1 2.6446734e-1
1.2868604e0 3.0969405e0 2.6928462e-1 2.6928462e-1
1.2868604e0 3.3543295e0 2.7346018e-1 2.7346018e-1
1.2868604e0 3.6331102e0 2.770706e-1 2.770706e-1
1.2868604e0 3.9350607e0 2.8018581e-1 2.8018581e-1
1.2868604e0 4.2621064e0 2.8286892e-1 2.8286892e-1
1.2868604e0 4.6163332e0 2.8517633e-1 2.8517633e-1
1.2868604e0 5.0e0 2.8715807e-1 2.8715807e-1

1.3938123e0 1.0e-1 1.3287728e-44 1.3287728e-44
1.3938123e0 1.0831107e-1 3.4096741e-38 3.4096741e-38
1.3938123e0 1.1731288e-1 9.9107007e-33 9.9107007e-33
1.3938123e0 1.2706284e-1 4.5000314e-28 4.5000314e-28
1.3938123e0 1.3762313e-1 4.1979402e-24 4.1979402e-24
1.3938123e0 1.4906109e-1 1.0162391e-20 1.0162391e-20
1.3938123e0 1.6144966e-1 7.7903176e-18 7.7903176e-18
1.3938123e0 1.7486786e-1 2.2408607e-15 2.2408607e-15
1.3938123e0 1.8940126e-1 2.795112e-13 2.795112e-13
1.3938123e0 2.0514253e-1 1.710255e-11 1.710255e-11
1.3938123e0 2.2219208e-1 5.7022902e-10 5.7022902e-10
1.3938123e0 2.4065862e-1 1.133123e-8 1.133123e-8
1.3938123e0 2.6065994e-1 1.4484852e-7 1.4484852e-7
1.3938123e0 2.8232357e-1 1.2712617e-6 1.2712617e-6
1.3938123e0 3.0578769e-1 8.097329e-6 8.097329e-6
1.3938123e0 3.3120193e-1 3.9244568e-5 3.9244568e-5
1.3938123e0 3.5872836e-1 1.5068197e-4 1.5068197e-4
1.3938123e0 3.8854254e-1 4.7436813e-4 4.7436813e-4
1.3938123e0 4.2083459e-1 1.2608618e-3 1.2608618e-3
1.3938123e0 4.5581046e-1 2.9011131e-3 2.9011131e-3
1.3938123e0 4.936932e-1 5.9027379e-3 5.9027379e-3
1.3938123e0 5.347244e-1 1.0814737e-2 1.0814737e-2
1.3938123e0 5.7916573e-1 1.8120524e-2 1.8120524e-2
1.3938123e0 6.2730062e-1 2.813488e-2 2.813488e-2
1.3938123e0 6.7943603e-1 4.0937459e-2 4.0937459e-2
1.3938123e0 7.3590445e-1 5.6358535e-2 5.6358535e-2
1.3938123e0 7.9706601e-1 7.4013144e-2 7.4013144e-2
1.3938123e0 8.6331074e-1 9.336674e-2 9.336674e-2
1.3938123e0 9.3506113e-1 1.138118e-1 1.138118e-1
1.3938123e0 1.0127747e0 1.3473839e-1 1.3473839e-1
1.3938123e0 1.0969472e0 1.5558843e-1 1.5558843e-1
1.3938123e0 1.1881153e0 1.758902e-1 1.758902e-1
1.3938123e0 1.2868604e0 1.952744e-1 1.952744e-1
1.3938123e0 1.3938123e0 2.1347566e-1 2.1347566e-1
1.3938123e0 1.509653e0 2.3032425e-1 2.3032425e-1
1.3938123e0 1.6351214e0 2.4573225e-1 2.4573225e-1
1.3938123e0 1.7710175e0 2.5967752e-1 2.5967752e-1
1.3938123e0 1.9182081e0 2.7218788e-1 2.7218788e-1
1.3938123e0 2.0776318e0 2.8332671e-1 2.8332671e-1
1.3938123e0 2.2503052e0 2.9318086e-1 2.9318086e-1
1.3938123e0 2.4373297e0 3.0185088e-1 3.0185088e-1
1.3938123e0 2.639898e0 3.0944353e-1 3.0944353e-1
1.3938123e0 2.8593018e0 3.1606627e-1 3.1606627e-1
1.3938123e0 3.0969405e0 3.2182342e-1 3.2182342e-1
1.3938123e0 3.3543295e0 3.2681365e-1 3.2681365e-1
1.3938123e0 3.6331102e0 3.3112848e-1 3.3112848e-1
1.3938123e0 3.9350607e0 3.3485149e-1 3.3485149e-1
1.3938123e0 4.2621064e0 3.3805808e-1 3.3805808e-1
1.3938123e0 4.6163332e0 3.4081568e-1 3.4081568e-1
1.3938123e0 5.0e0 3.4318408e-1 3.4318408e-1

1.509653e0 1.0e-1 1.546797e-44 1.546797e-44
1.509653e0 1.0831107e-1 3.9691314e-38 3.9691314e-38
1.509653e0 1.1731288e-1 1.1536842e-32 1.1536842e-32
1.509653e0 1.2706284e-1 5.2383939e-28 5.2383939e-28
1.509653e0 1.3762313e-1 4.8867358e-24 4.8867358e-24
1.509653e0 1.4906109e-1 1.182983e-20 1.182983e-20
1.509653e0 1.6144966e-1 9.0685483e-18 9.0685483e-18
1.509653e0 1.7486786e-1 2.6085398e-15 2.6085398e-15
1.509653e0 1.8940126e-1 3.2537323e-13 3.2537323e-13
1.509653e0 2.0514253e-1 1.9908727e-11 1.9908727e-11
1.509653e0 2.2219208e-1 6.6379185e-10 6.6379185e-10
1.509653e0 2.4065862e-1 1.3190452e-8 1.3190452e-8
1.509653e0 2.6065994e-1 1.6861517e-7 1.6861517e-7
1.509653e0 2.8232357e-1 1.4798495e-6 1.4798495e-6
1.509653e0 3.0578769e-1 9.4259339e-6 9.4259339e-6
1.509653e0 3.3120193e-1 4.5683794e-5 4.5683794e-5
1.509653e0 3.5872836e-1 1.7540578e-4 1.7540578e-4
1.509653e0 3.8854254e-1 5.5220216e-4 5.5220216e-4
1.509653e0 4.2083459e-1 1.4677433e-3 1.4677433e-3
1.509653e0 4.5581046e-1 3.377126e-3 3.377126e-3
1.509653e0 4.936932e-1 6.8712556e-3 6.8712556e-3
1.509653e0 5.347244e-1 1.2589212e-2 1.2589212e-2
1.509653e0 5.7916573e-1 2.1093729e-2 2.1093729e-2
1.509653e0 6.2730062e-1 3.2751234e-2 3.2751234e-2
1.509653e0 6.7943603e-1 4.7654453e-2 4.7654453e-2
1.509653e0 7.3590445e-1 6.560581e-2 6.560581e-2
1.509653e0 7.9706601e-1 8.6157177e-2 8.6157177e-2
1.509653e0 8.6331074e-1 1.086863e-1 1.086863e-1
1.509653e0 9.3506113e-1 1.3248598e-1 1.3248598e-1
1.509653e0 1.0127747e0 1.5684619e-1 1.5684619e-1
1.509653e0 1.0969472e0 1.8111729e-1 1.8111729e-1
1.509653e0 1.1881153e0 2.0475016e-1 2.0475016e-1
1.509653e0 1.2868604e0 2.2731491e-1 2.2731491e-1
1.509653e0 1.3938123e0 2.4850262e-1 2.4850262e-1
1.509653e0 1.509653e0 2.6811572e-1 2.6811572e-1
1.509653e0 1.6351214e0 2.8605185e-1 2.8605185e-1
1.509653e0 1.7710175e0 3.0228526e-1 3.0228526e-1
1.509653e0 1.9182081e0 3.168483e-1 3.168483e-1
1.509653e0 2.0776318e0 3.2981479e-1 3.2981479e-1
1.509653e0 2.2503052e0 3.412858e-1 3.412858e-1
1.509653e0 2.4373297e0 3.513784e-1 3.513784e-1
1.509653e0 2.639898e0 3.6021684e-1 3.6021684e-1
1.509653e0 2.8593018e0 3.6792623e-1 3.6792623e-1
1.509653e0 3.0969405e0 3.7462801e-1 3.7462801e-1
1.509653e0 3.3543295e0 3.8043704e-1 3.8043704e-1
1.509653e0 3.6331102e0 3.8545985e-1 3.8545985e-1
1.509653e0 3.9350607e0 3.8979372e-1 3.8979372e-1
1.509653e0 4.2621064e0 3.9352645e-1 3.9352645e-1
1.509653e0 4.6163332e0 3.9673652e-1 3.9673652e-1
1.509653e0 5.0e0 3.9949352e-1 3.9949352e-1

1.6351214e0 1.0e-1 1.7606714e-44 1.7606714e-44
1.6351214e0 1.0831107e-1 4.51794e-38 4.51794e-38
1.6351214e0 1.1731288e-1 1.3132032e-32 1.3132032e-32
1.6351214e0 1.2706284e-1 5.9627023e-28 5.9627023e-28
1.6351214e0 1.3762313e-1 5.5624207e-24 5.5624207e-24
1.6351214e0 1.4906109e-1 1.3465531e-20 1.3465531e-20
1.6351214e0 1.6144966e-1 1.0322449e-17 1.0322449e-17
1.6351214e0 1.7486786e-1 2.9692205e-15 2.9692205e-15
1.6351214e0 1.8940126e-1 3.7036231e-13 3.7036231e-13
1.6351214e0 2.0514253e-1 2.266149e-11 2.266149e-11
1.6351214e0 2.2219208e-1 7.5557381e-10 7.5557381e-10
1.6351214e0 2.4065862e-1 1.5014285e-8 1.5014285e-8
1.6351214e0 2.6065994e-1 1.9192945e-7 1.9192945e-7
1.6351214e0 2.8232357e-1 1.6844671e-6 1.6844671e-6
1.6351214e0 3.0578769e-1 1.072925e-5 1.072925e-5
1.6351214e0 3.3120193e-1 5.2000454e-5 5.2000454e-5
1.6351214e0 3.5872836e-1 1.99659e-4 1.99659e-4
1.6351214e0 3.8854254e-1 6.285547e-4 6.285547e-4
1.6351214e0 4.2083459e-1 1.6706869e-3 1.6706869e-3
1.6351214e0 4.5581046e-1 3.8440784e-3 3.8440784e-3
1.6351214e0 4.936932e-1 7.8213385e-3 7.8213385e-3
1.6351214e0 5.347244e-1 1.4329912e-2 1.4329912e-2
1.6351214e0 5.7916573e-1 2.4010341e-2 2.4010341e-2
1.6351214e0 6.2730062e-1 3.7279721e-2 3.7279721e-2
1.6351214e0 6.7943603e-1 5.4243595e-2 5.4243595e-2
1.6351214e0 7.3590445e-1 7.4677071e-2 7.4677071e-2
1.6351214e0 7.9706601e-1 9.8070059e-2 9.8070059e-2
1.6351214e0 8.6331074e-1 1.2371426e-1 1.2371426e-1
1.6351214e0 9.3506113e-1 1.508047e-1 1.508047e-1
1.6351214e0 1.0127747e0 1.7853318e-1 1.7853318e-1
1.6351214e0 1.0969472e0 2.0616023e-1 2.0616023e-1
1.6351214e0 1.1881153e0 2.330608e-1 2.330608e-1
1.6351214e0 1.2868604e0 2.5874555e-1 2.5874555e-1
1.6351214e0 1.3938123e0 2.8286287e-1 2.8286287e-1
1.6351214e0 1.509653e0 3.0518785e-1 3.0518785e-1
1.6351214e0 1.6351214e0 3.25604e-1 3.25604e-1
1.6351214e0 1.7710175e0 3.4408199e-1 3.4408199e-1
1.6351214e0 1.9182081e0 3.6065866e-1 3.6065866e-1
1.6351214e0 2.0776318e0 3.75418e-1 3.75418e-1
1.6351214e0 2.2503052e0 3.8847511e-1 3.8847511e-1
1.6351214e0 2.4373297e0 3.999632e-1 3.999632e-1
1.6351214e0 2.639898e0 4.1002373e-1 4.1002373e-1
1.6351214e0 2.8593018e0 4.1879909e-1 4.1879909e-1
1.6351214e0 3.0969405e0 4.2642752e-1 4.2642752e-1
1.6351214e0 3.3543295e0 4.3303976e-1 4.3303976e-1
1.6351214e0 3.6331102e0 4.3875706e-1 4.3875706e-1
1.6351214e0 3.9350607e0 4.4369017e-1 4.4369017e-1
1.6351214e0 4.2621064e0 4.4793903e-1 4.4793903e-1
1.6351214e0 4.6163332e0 4.5159295e-1 4.5159295e-1
1.6351214e0 5.0e0 4.5473116e-1 4.5473116e-1

1.7710175e0 1.0e-1 1.9661775e-44 1.9661775e-44
1.7710175e0 1.0831107e-1 5.0452753e-38 5.0452753e-38
1.7710175e0 1.1731288e-1 1.4664807e-32 1.4664807e-32
1.7710175e0 1.2706284e-1 6.6586708e-28 6.6586708e-28
1.7710175e0 1.3762313e-1 6.2116682e-24 6.2116682e-24
1.7710175e0 1.4906109e-1 1.5037232e-20 1.5037232e-20
1.7710175e0 1.6144966e-1 1.1527288e-17 1.1527288e-17
1.7710175e0 1.7486786e-1 3.3157888e-15 3.3157888e-15
1.7710175e0 1.8940126e-1 4.1359112e-13 4.1359112e-13
1.7710175e0 2.0514253e-1 2.5306546e-11 2.5306546e-11
1.7710175e0 2.2219208e-1 8.4376462e-10 8.4376462e-10
1.7710175e0 2.4065862e-1 1.6766757e-8 1.6766757e-8
1.7710175e0 2.6065994e-1 2.1433152e-7 2.1433152e-7
1.7710175e0 2.8232357e-1 1.8810787e-6 1.8810787e-6
1.7710175e0 3.0578769e-1 1.1981571e-5 1.1981571e-5
1.7710175e0 3.3120193e-1 5.8069963e-5 5.8069963e-5
1.7710175e0 3.5872836e-1 2.2296326e-4 2.2296326e-4
1.7710175e0 3.8854254e-1 7.019198e-4 7.019198e-4
1.7710175e0 4.2083459e-1 1.86569e-3 1.86569e-3
1.7710175e0 4.5581046e-1 4.2927605e-3 4.2927605e-3
1.7710175e0 4.936932e-1 8.7342476e-3 8.7342476e-3
1.7710175e0 5.347244e-1 1.6002504e-2 1.6002504e-2
1.7710175e0 5.7916573e-1 2.6812836e-2 2.6812836e-2
1.7710175e0 6.2730062e-1 4.1631021e-2 4.1631021e-2
1.7710175e0 6.7943603e-1 6.0574924e-2 6.0574924e-2
1.7710175e0 7.3590445e-1 8.3393402e-2 8.3393402e-2
1.7710175e0 7.9706601e-1 1.0951683e-1 1.0951683e-1
1.7710175e0 8.6331074e-1 1.3815423e-1 1.3815423e-1
1.7710175e0 9.3506113e-1 1.6840667e-1 1.6840667e-1
1.7710175e0 1.0127747e0 1.9937163e-1 1.9937163e-1
1.7710175e0 1.0969472e0 2.3022331e-1 2.3022331e-1
1.7710175e0 1.1881153e0 2.6026373e-1 2.6026373e-1
1.7710175e0 1.2868604e0 2.8894642e-1 2.8894642e-1
1.7710175e0 1.3938123e0 3.1587871e-1 3.1587871e-1
1.7710175e0 1.509653e0 3.4080948e-1 3.4080948e-1
1.7710175e0 1.6351214e0 3.636086e-1 3.636086e-1
1.7710175e0 1.7710175e0 3.8424335e-1 3.8424335e-1
1.7710175e0 1.9182081e0 4.0275485e-1 4.0275485e-1
1.7710175e0 2.0776318e0 4.1923691e-1 4.1923691e-1
1.7710175e0 2.2503052e0 4.3381804e-1 4.3381804e-1
1.7710175e0 2.4373297e0 4.4664703e-1 4.4664703e-1
1.7710175e0 2.639898e0 4.5788183e-1 4.5788183e-1
1.7710175e0 2.8593018e0 4.6768145e-1 4.6768145e-1
1.7710175e0 3.0969405e0 4.7620027e-1 4.7620027e-1
1.7710175e0 3.3543295e0 4.8358429e-1 4.8358429e-1
1.7710175e0 3.6331102e0 4.8996892e-1 4.8996892e-1
1.7710175e0 3.9350607e0 4.9547783e-1 4.9547783e-1
1.7710175e0 4.2621064e0 5.0022261e-1 5.0022261e-1
1.7710175e0 4.6163332e0 5.0430302e-1 5.0430302e-1
1.7710175e0 5.0e0 5.0780752e-1 5.0780752e-1

1.9182081e0 1.0e-1 2.160188e-44 2.160188e-44
1.9182081e0 1.0831107e-1 5.5431127e-38 5.5431127e-38
1.9182081e0 1.1731288e-1 1.6111842e-32 1.6111842e-32
1.9182081e0 1.2706284e-1 7.3157084e-28 7.3157084e-28
1.9182081e0 1.3762313e-1 6.8245982e-24 6.8245982e-24
1.9182081e0 1.4906109e-1 1.6521016e-20 1.6521016e-20
1.9182081e0 1.6144966e-1 1.2664732e-17 1.2664732e-17
1.9182081e0 1.7486786e-1 3.6429709e-15 3.6429709e-15
1.9182081e0 1.8940126e-1 4.544018e-13 4.544018e-13
1.9182081e0 2.0514253e-1 2.7803644e-11 2.7803644e-11
1.9182081e0 2.2219208e-1 9.2702223e-10 9.2702223e-10
1.9182081e0 2.4065862e-1 1.84212e-8 1.84212e-8
1.9182081e0 2.6065994e-1 2.3548046e-7 2.3548046e-7
1.9182081e0 2.8232357e-1 2.0666922e-6 2.0666922e-6
1.9182081e0 3.0578769e-1 1.3163841e-5 1.3163841e-5
1.9182081e0 3.3120193e-1 6.3799958e-5 6.3799958e-5
1.9182081e0 3.5872836e-1 2.4496393e-4 2.4496393e-4
1.9182081e0 3.8854254e-1 7.7118103e-4 7.7118103e-4
1.9182081e0 4.2083459e-1 2.0497851e-3 2.0497851e-3
1.9182081e0 4.5581046e-1 4.7163442e-3 4.7163442e-3
1.9182081e0 4.936932e-1 9.5960906e-3 9.5960906e-3
1.9182081e0 5.347244e-1 1.7581535e-2 1.7581535e-2
1.9182081e0 5.7916573e-1 2.9458565e-2 2.9458565e-2
1.9182081e0 6.2730062e-1 4.573892e-2 4.573892e-2
1.9182081e0 6.7943603e-1 6.6552093e-2 6.6552093e-2
1.9182081e0 7.3590445e-1 9.1622161e-2 9.1622161e-2
1.9182081e0 7.9706601e-1 1.2032329e-1 1.2032329e-1
1.9182081e0 8.6331074e-1 1.5178646e-1 1.5178646e-1
1.9182081e0 9.3506113e-1 1.8502403e-1 1.8502403e-1
1.9182081e0 1.0127747e0 2.1904442e-1 2.1904442e-1
1.9182081e0 1.0969472e0 2.5294037e-1 2.5294037e-1
1.9182081e0 1.1881153e0 2.8594499e-1 2.8594499e-1
1.9182081e0 1.2868604e0 3.1745791e-1 3.1745791e-1
1.9182081e0 1.3938123e0 3.4704772e-1 3.4704772e-1
1.9182081e0 1.509653e0 3.744385e-1 3.744385e-1
1.9182081e0 1.6351214e0 3.9948731e-1 3.9948731e-1
1.9182081e0 1.7710175e0 4.2215817e-1 4.2215817e-1
1.9182081e0 1.9182081e0 4.4249627e-1 4.4249627e-1
1.9182081e0 2.0776318e0 4.6060469e-1 4.6060469e-1
1.9182081e0 2.2503052e0 4.766246e-1 4.766246e-1
1.9182081e0 2.4373297e0 4.9071947e-1 4.9071947e-1
1.9182081e0 2.639898e0 5.0306285e-1 5.0306285e-1
1.9182081e0 2.8593018e0 5.1382944e-1 5.1382944e-1
1.9182081e0 3.0969405e0 5.2318885e-1 5.2318885e-1
1.9182081e0 3.3543295e0 5.3130148e-1 5.3130148e-1
1.9182081e0 3.6331102e0 5.3831611e-1 5.3831611e-1
1.9182081e0 3.9350607e0 5.443686e-1 5.443686e-1
1.9182081e0 4.2621064e0 5.4958157e-1 5.4958157e-1
1.9182081e0 4.6163332e0 5.5406461e-1 5.5406461e-1
1.9182081e0 5.0e0 5.5791491e-1 5.5791491e-1

2.0776318e0 1.0e-1 2.3406098e-44 2.3406098e-44
2.0776318e0 1.0831107e-1 6.0060809e-38 6.0060809e-38
2.0776318e0 1.1731288e-1 1.7457525e-32 1.7457525e-32
2.0776318e0 1.2706284e-1 7.9267261e-28 7.9267261e-28
2.0776318e0 1.3762313e-1 7.3945978e-24 7.3945978e-24
2.0776318e0 1.4906109e-1 1.7900873e-20 1.7900873e-20
2.0776318e0 1.6144966e-1 1.3722507e-17 1.3722507e-17
2.0776318e0 1.7486786e-1 3.9472367e-15 3.9472367e-15
2.0776318e0 1.8940126e-1 4.9235405e-13 4.9235405e-13
2.0776318e0 2.0514253e-1 3.0125841e-11 3.0125841e-11
2.0776318e0 2.2219208e-1 1.0044484e-9 1.0044484e-9
2.0776318e0 2.4065862e-1 1.9959763e-8 1.9959763e-8
2.0776318e0 2.6065994e-1 2.5514811e-7 2.5514811e-7
2.0776318e0 2.8232357e-1 2.2393051e-6 2.2393051e-6
2.0776318e0 3.0578769e-1 1.4263302e-5 1.4263302e-5
2.0776318e0 3.3120193e-1 6.9128616e-5 6.9128616e-5
2.0776318e0 3.5872836e-1 2.6542364e-4 2.6542364e-4
2.0776318e0 3.8854254e-1 8.355911e-4 8.355911e-4
2.0776318e0 4.2083459e-1 2.2209859e-3 2.2209859e-3
2.0776318e0 4.5581046e-1 5.1102596e-3 5.1102596e-3
2.0776318e0 4.936932e-1 1.0397569e-2 1.0397569e-2
2.0776318e0 5.347244e-1 1.9049969e-2 1.9049969e-2
2.0776318e0 5.7916573e-1 3.1918984e-2 3.1918984e-2
2.0776318e0 6.2730062e-1 4.9559096e-2 4.9559096e-2
2.0776318e0 6.7943603e-1 7.2110613e-2 7.2110613e-2
2.0776318e0 7.3590445e-1 9.9274567e-2 9.9274567e-2
2.0776318e0 7.9706601e-1 1.3037285e-1 1.3037285e-1
2.0776318e0 8.6331074e-1 1.6446387e-1 1.6446387e-1
2.0776318e0 9.3506113e-1 2.0047749e-1 2.0047749e-1
2.0776318e0 1.0127747e0 2.3733931e-1 2.3733931e-1
2.0776318e0 1.0969472e0 2.7406628e-1 2.7406628e-1
2.0776318e0 1.1881153e0 3.098275e-1 3.098275e-1
2.0776318e0 1.2868604e0 3.4397242e-1 3.4397242e-1
2.0776318e0 1.3938123e0 3.7603361e-1 3.7603361e-1
2.0776318e0 1.509653e0 4.0571211e-1 4.0571211e-1
2.0776318e0 1.6351214e0 4.3285303e-1 4.3285303e-1
2.0776318e0 1.7710175e0 4.5741738e-1 4.5741738e-1
2.0776318e0 1.9182081e0 4.7945416e-1 4.7945416e-1
2.0776318e0 2.0776318e0 4.9907501e-1 4.9907501e-1
2.0776318e0 2.2503052e0 5.1643292e-1 5.1643292e-1
2.0776318e0 2.4373297e0 5.3170502e-1 5.3170502e-1
2.0776318e0 2.639898e0 5.4507933e-1 5.4507933e-1
2.0776318e0 2.8593018e0 5.5674516e-1 5.5674516e-1
2.0776318e0 3.0969405e0 5.6688628e-1 5.6688628e-1
2.0776318e0 3.3543295e0 5.7567649e-1 5.7567649e-1
2.0776318e0 3.6331102e0 5.8327699e-1 5.8327699e-1
2.0776318e0 3.9350607e0 5.8983499e-1 5.8983499e-1
2.0776318e0 4.2621064e0 5.9548336e-1 5.9548336e-1
2.0776318e0 4.6163332e0 6.0034083e-1 6.0034083e-1
2.0776318e0 5.0e0 6.0451271e-1 6.0451271e-1

2.2503052e0 1.0e-1 2.5062548e-44 2.5062548e-44
2.2503052e0 1.0831107e-1 6.4311314e-38 6.4311314e-38
2.2503052e0 1.1731288e-1 1.8692994e-32 1.8692994e-32
2.2503052e0 1.2706284e-1 8.4877006e-28 8.4877006e-28
2.2503052e0 1.3762313e-1 7.9179136e-24 7.9179136e-24
2.2503052e0 1.4906109e-1 1.9167719e-20 1.9167719e-20
2.2503052e0 1.6144966e-1 1.4693649e-17 1.4693649e-17
2.2503052e0 1.7486786e-1 4.2265827e-15 4.2265827e-15
2.2503052e0 1.8940126e-1 5.2719795e-13 5.2719795e-13
2.2503052e0 2.0514253e-1 3.2257847e-11 3.2257847e-11
2.2503052e0 2.2219208e-1 1.0755332e-9 1.0755332e-9
2.2503052e0 2.4065862e-1 2.1372316e-8 2.1372316e-8
2.2503052e0 2.6065994e-1 2.7320494e-7 2.7320494e-7
2.2503052e0 2.8232357e-1 2.3977807e-6 2.3977807e-6
2.2503052e0 3.0578769e-1 1.5272716e-5 1.5272716e-5
2.2503052e0 3.3120193e-1 7.4020849e-5 7.4020849e-5
2.2503052e0 3.5872836e-1 2.8420768e-4 2.8420768e-4
2.2503052e0 3.8854254e-1 8.9472589e-4 8.9472589e-4
2.2503052e0 4.2083459e-1 2.3781651e-3 2.3781651e-3
2.2503052e0 4.5581046e-1 5.4719128e-3 5.4719128e-3
2.2503052e0 4.936932e-1 1.1133405e-2 1.1133405e-2
2.2503052e0 5.347244e-1 2.0398135e-2 2.0398135e-2
2.2503052e0 5.7916573e-1 3.4177891e-2 3.4177891e-2
2.2503052e0 6.2730062e-1 5.3066394e-2 5.3066394e-2
2.2503052e0 6.7943603e-1 7.7213882e-2 7.7213882e-2
2.2503052e0 7.3590445e-1 1.0630023e-1 1.0630023e-1
2.2503052e0 7.9706601e-1 1.3959934e-1 1.3959934e-1
2.2503052e0 8.6331074e-1 1.7610298e-1 1.7610298e-1
2.2503052e0 9.3506113e-1 2.1466528e-1 2.1466528e-1
2.2503052e0 1.0127747e0 2.5413581e-1 2.5413581e-1
2.2503052e0 1.0969472e0 2.9346196e-1 2.9346196e-1
2.2503052e0 1.1881153e0 3.3175399e-1 3.3175399e-1
2.2503052e0 1.2868604e0 3.6831535e-1 3.6831535e-1
2.2503052e0 1.3938123e0 4.0264552e-1 4.0264552e-1
2.2503052e0 1.509653e0 4.3442436e-1 4.3442436e-1
2.2503052e0 1.6351214e0 4.6348604e-1 4.6348604e-1
2.2503052e0 1.7710175e0 4.8978882e-1 4.8978882e-1
2.2503052e0 1.9182081e0 5.1338513e-1 5.1338513e-1
2.2503052e0 2.0776318e0 5.3439455e-1 5.3439455e-1
2.2503052e0 2.2503052e0 5.5298089e-1 5.5298089e-1
2.2503052e0 2.4373297e0 5.6933379e-1 5.6933379e-1
2.2503052e0 2.639898e0 5.836546e-1 5.836546e-1
2.2503052e0 2.8593018e0 5.9614602e-1 5.9614602e-1
2.2503052e0 3.0969405e0 6.0700483e-1 6.0700483e-1
2.2503052e0 3.3543295e0 6.1641713e-1 6.1641713e-1
2.2503052e0 3.6331102e0 6.2455551e-1 6.2455551e-1
2.2503052e0 3.9350607e0 6.3157762e-1 6.3157762e-1
2.2503052e0 4.2621064e0 6.3762572e-1 6.3762572e-1
2.2503052e0 4.6163332e0 6.4282695e-1 6.4282695e-1
2.2503052e0 5.0e0 6.4729408e-1 6.4729408e-1

2.4373297e0 1.0e-1 2.6566779e-44 2.6566779e-44
2.4373297e0 1.0831107e-1 6.8171218e-38 6.8171218e-38
2.4373297e0 1.1731288e-1 1.981493e-32 1.981493e-32
2.4373297e0 1.2706284e-1 8.9971244e-28 8.9971244e-28
2.4373297e0 1.3762313e-1 8.3931393e-24 8.3931393e-24
2.4373297e0 1.4906109e-1 2.0318147e-20 2.0318147e-20
2.4373297e0 1.6144966e-1 1.5575548e-17 1.5575548e-17
2.4373297e0 1.7486786e-1 4.4802582e-15 4.4802582e-15
2.4373297e0 1.8940126e-1 5.5883988e-13 5.5883988e-13
2.4373297e0 2.0514253e-1 3.4193933e-11 3.4193933e-11
2.4373297e0 2.2219208e-1 1.1400857e-9 1.1400857e-9
2.4373297e0 2.4065862e-1 2.2655062e-8 2.2655062e-8
2.4373297e0 2.6065994e-1 2.8960245e-7 2.8960245e-7
2.4373297e0 2.8232357e-1 2.5416933e-6 2.5416933e-6
2.4373297e0 3.0578769e-1 1.618937e-5 1.618937e-5
2.4373297e0 3.3120193e-1 7.846351e-5 7.846351e-5
2.4373297e0 3.5872836e-1 3.0126556e-4 3.0126556e-4
2.4373297e0 3.8854254e-1 9.484265e-4 9.484265e-4
2.4373297e0 4.2083459e-1 2.5209003e-3 2.5209003e-3
2.4373297e0 4.5581046e-1 5.8003318e-3 5.8003318e-3
2.4373297e0 4.936932e-1 1.1801621e-2 1.1801621e-2
2.4373297e0 5.347244e-1 2.1622412e-2 2.1622412e-2
2.4373297e0 5.7916573e-1 3.6229215e-2 3.6229215e-2
2.4373297e0 6.2730062e-1 5.6251389e-2 5.6251389e-2
2.4373297e0 6.7943603e-1 8.1848187e-2 8.1848187e-2
2.4373297e0 7.3590445e-1 1.1268027e-1 1.1268027e-1
2.4373297e0 7.9706601e-1 1.4797796e-1 1.4797796e-1
2.4373297e0 8.6331074e-1 1.8667251e-1 1.8667251e-1
2.4373297e0 9.3506113e-1 2.2754929e-1 2.2754929e-1
2.4373297e0 1.0127747e0 2.693888e-1 2.693888e-1
2.4373297e0 1.0969472e0 3.1107527e-1 3.1107527e-1
2.4373297e0 1.1881153e0 3.5166555e-1 3.5166555e-1
2.4373297e0 1.2868604e0 3.9042129e-1 3.9042129e-1
2.4373297e0 1.3938123e0 4.2681192e-1 4.2681192e-1
2.4373297e0 1.509653e0 4.604981e-1 4.604981e-1
2.4373297e0 1.6351214e0 4.9130404e-1 4.9130404e-1
2.4373297e0 1.7710175e0 5.1918548e-1 5.1918548e-1
2.4373297e0 1.9182081e0 5.4419802e-1 5.4419802e-1
2.4373297e0 2.0776318e0 5.6646841e-1 5.6646841e-1
2.4373297e0 2.2503052e0 5.8617028e-1 5.8617028e-1
2.4373297e0 2.4373297e0 6.0350466e-1 6.0350466e-1
2.4373297e0 2.639898e0 6.18685e-1 6.18685e-1
2.4373297e0 2.8593018e0 6.3192615e-1 6.3192615e-1
2.4373297e0 3.0969405e0 6.4343669e-1 6.4343669e-1
2.4373297e0 3.3543295e0 6.534139e-1 6.534139e-1
2.4373297e0 3.6331102e0 6.6204075e-1 6.6204075e-1
2.4373297e0 3.9350607e0 6.6948432e-1 6.6948432e-1
2.4373297e0 4.2621064e0 6.7589542e-1 6.7589542e-1
2.4373297e0 4.6163332e0 6.8140882e-1 6.8140882e-1
2.4373297e0 5.0e0 6.8614406e-1 6.8614406e-1

2.639898e0 1.0e-1 2.792009e-44 2.792009e-44
2.639898e0 1.0831107e-1 7.1643858e-38 7.1643858e-38
2.639898e0 1.1731288e-1 2.0824302e-32 2.0824302e-32
2.639898e0 1.2706284e-1 9.4554377e-28 9.4554377e-28
2.639898e0 1.3762313e-1 8.8206856e-24 8.8206856e-24
2.639898e0 1.4906109e-1 2.1353153e-20 2.1353153e-20
2.639898e0 1.6144966e-1 1.6368966e-17 1.6368966e-17
2.639898e0 1.7486786e-1 4.7084825e-15 4.7084825e-15
2.639898e0 1.8940126e-1 5.8730717e-13 5.8730717e-13
2.639898e0 2.0514253e-1 3.5935771e-11 3.5935771e-11
2.639898e0 2.2219208e-1 1.1981616e-9 1.1981616e-9
2.639898e0 2.4065862e-1 2.380911e-8 2.380911e-8
2.639898e0 2.6065994e-1 3.0435479e-7 3.0435479e-7
2.639898e0 2.8232357e-1 2.6711671e-6 2.6711671e-6
2.639898e0 3.0578769e-1 1.7014057e-5 1.7014057e-5
2.639898e0 3.3120193e-1 8.246044e-5 8.246044e-5
2.639898e0 3.5872836e-1 3.1661202e-4 3.1661202e-4
2.639898e0 3.8854254e-1 9.9673932e-4 9.9673932e-4
2.639898e0 4.2083459e-1 2.649315e-3 2.649315e-3
2.639898e0 4.5581046e-1 6.0958006e-3 6.0958006e-3
2.639898e0 4.936932e-1 1.2402796e-2 1.2402796e-2
2.639898e0 5.347244e-1 2.2723857e-2 2.2723857e-2
2.639898e0 5.7916573e-1 3.8074731e-2 3.8074731e-2
2.639898e0 6.2730062e-1 5.9116833e-2 5.9116833e-2
2.639898e0 6.7943603e-1 8.6017532e-2 8.6017532e-2
2.639898e0 7.3590445e-1 1.184202e-1 1.184202e-1
2.639898e0 7.9706601e-1 1.5551595e-1 1.5551595e-1
2.639898e0 8.6331074e-1 1.9618161e-1 1.9618161e-1
2.639898e0 9.3506113e-1 2.3914065e-1 2.3914065e-1
2.639898e0 1.0127747e0 2.8311146e-1 2.8311146e-1
2.639898e0 1.0969472e0 3.2692144e-1 3.2692144e-1
2.639898e0 1.1881153e0 3.6957939e-1 3.6957939e-1
2.639898e0 1.2868604e0 4.1030934e-1 4.1030934e-1
2.639898e0 1.3938123e0 4.4855371e-1 4.4855371e-1
2.639898e0 1.509653e0 4.8395587e-1 4.8395587e-1
2.639898e0 1.6351214e0 5.1633105e-1 5.1633105e-1
2.639898e0 1.7710175e0 5.4563278e-1 5.4563278e-1
2.639898e0 1.9182081e0 5.7191946e-1 5.7191946e-1
2.639898e0 2.0776318e0 5.953243e-1 5.953243e-1
2.639898e0 2.2503052e0 6.1602978e-1 6.1602978e-1
2.639898e0 2.4373297e0 6.3424718e-1 6.3424718e-1
2.639898e0 2.639898e0 6.502008e-1 6.502008e-1
2.639898e0 2.8593018e0 6.6411645e-1 6.6411645e-1
2.639898e0 3.0969405e0 6.7621334e-1 6.7621334e-1
2.639898e0 3.3543295e0 6.8669879e-1 6.8669879e-1
2.639898e0 3.6331102e0 6.9576509e-1 6.9576509e-1
2.639898e0 3.9350607e0 7.0358784e-1 7.0358784e-1
2.639898e0 4.2621064e0 7.1032552e-1 7.1032552e-1
2.639898e0 4.6163332e0 7.1611977e-1 7.1611977e-1
2.639898e0 5.0e0 7.2109622e-1 7.2109622e-1

2.8593018e0 1.0e-1 2.9127974e-44 2.9127974e-44
2.8593018e0 1.0831107e-1 7.474333e-38 7.474333e-38
2.8593018e0 1.1731288e-1 2.1725207e-32 2.1725207e-32
2.8593018e0 1.2706284e-1 9.8645008e-28 9.8645008e-28
2.8593018e0 1.3762313e-1 9.2022879e-24 9.2022879e-24
2.8593018e0 1.4906109e-1 2.2276937e-20 2.2276937e-20
2.8593018e0 1.6144966e-1 1.7077124e-17 1.7077124e-17
2.8593018e0 1.7486786e-1 4.9121818e-15 4.9121818e-15
2.8593018e0 1.8940126e-1 6.1271537e-13 6.1271537e-13
2.8593018e0 2.0514253e-1 3.7490432e-11 3.7490432e-11
2.8593018e0 2.2219208e-1 1.2499967e-9 1.2499967e-9
2.8593018e0 2.4065862e-1 2.4839145e-8 2.4839145e-8
2.8593018e0 2.6065994e-1 3.1752185e-7 3.1752185e-7
2.8593018e0 2.8232357e-1 2.7867276e-6 2.7867276e-6
2.8593018e0 3.0578769e-1 1.7750122e-5 1.7750122e-5
2.8593018e0 3.3120193e-1 8.602786e-5 8.602786e-5
2.8593018e0 3.5872836e-1 3.3030935e-4 3.3030935e-4
2.8593018e0 3.8854254e-1 1.0398605e-3 1.0398605e-3
2.8593018e0 4.2083459e-1 2.7639302e-3 2.7639302e-3
2.8593018e0 4.5581046e-1 6.3595183e-3 6.3595183e-3
2.8593018e0 4.936932e-1 1.2939368e-2 1.2939368e-2
2.8593018e0 5.347244e-1 2.3706941e-2 2.3706941e-2
2.8593018e0 5.7916573e-1 3.9721928e-2 3.9721928e-2
2.8593018e0 6.2730062e-1 6.1674358e-2 6.1674358e-2
2.8593018e0 6.7943603e-1 8.973884e-2 8.973884e-2
2.8593018e0 7.3590445e-1 1.2354332e-1 1.2354332e-1
2.8593018e0 7.9706601e-1 1.6224392e-1 1.6224392e-1
2.8593018e0 8.6331074e-1 2.0466886e-1 2.0466886e-1
2.8593018e0 9.3506113e-1 2.494864e-1 2.494864e-1
2.8593018e0 1.0127747e0 2.9535949e-1 2.9535949e-1
2.8593018e0 1.0969472e0 3.4106478e-1 3.4106478e-1
2.8593018e0 1.1881153e0 3.8556821e-1 3.8556821e-1
2.8593018e0 1.2868604e0 4.2806023e-1 4.2806023e-1
2.8593018e0 1.3938123e0 4.6795913e-1 4.6795913e-1
2.8593018e0 1.509653e0 5.0489286e-1 5.0489286e-1
2.8593018e0 1.6351214e0 5.3866867e-1 5.3866867e-1
2.8593018e0 1.7710175e0 5.6923806e-1 5.6923806e-1
2.8593018e0 1.9182081e0 5.9666195e-1 5.9666195e-1
2.8593018e0 2.0776318e0 6.2107934e-1 6.2107934e-1
2.8593018e0 2.2503052e0 6.4268059e-1 6.4268059e-1
2.8593018e0 2.4373297e0 6.6168611e-1 6.6168611e-1
2.8593018e0 2.639898e0 6.7832992e-1 6.7832992e-1
2.8593018e0 2.8593018e0 6.9284759e-1 6.9284759e-1
2.8593018e0 3.0969405e0 7.0546782e-1 7.0546782e-1
2.8593018e0 3.3543295e0 7.1640689e-1 7.1640689e-1
2.8593018e0 3.6331102e0 7.2586542e-1 7.2586542e-1
2.8593018e0 3.9350607e0 7.3402659e-1 7.3402659e-1
2.8593018e0 4.2621064e0 7.4105576e-1 7.4105576e-1
2.8593018e0 4.6163332e0 7.4710069e-1 7.4710069e-1
2.8593018e0 5.0e0 7.5229244e-1 7.5229244e-1

3.0969405e0 1.0e-1 3.0198771e-44 3.0198771e-44
3.0969405e0 1.0831107e-1 7.7491029e-38 7.7491029e-38
3.0969405e0 1.1731288e-1 2.2523865e-32 2.2523865e-32
3.0969405e0 1.2706284e-1 1.0227138e-27 1.0227138e-27
3.0969405e0 1.3762313e-1 9.5405806e-24 9.5405806e-24
3.0969405e0 1.4906109e-1 2.3095878e-20 2.3095878e-20
3.0969405e0 1.6144966e-1 1.770491e-17 1.770491e-17
3.0969405e0 1.7486786e-1 5.0927624e-15 5.0927624e-15
3.0969405e0 1.8940126e-1 6.3523989e-13 6.3523989e-13
3.0969405e0 2.0514253e-1 3.8868648e-11 3.8868648e-11
3.0969405e0 2.2219208e-1 1.2959489e-9 1.2959489e-9
3.0969405e0 2.4065862e-1 2.5752276e-8 2.5752276e-8
3.0969405e0 2.6065994e-1 3.2919452e-7 3.2919452e-7
3.0969405e0 2.8232357e-1 2.8891728e-6 2.8891728e-6
3.0969405e0 3.0578769e-1 1.8402649e-5 1.8402649e-5
3.0969405e0 3.3120193e-1 8.9190399e-5 8.9190399e-5
3.0969405e0 3.5872836e-1 3.4245212e-4 3.4245212e-4
3.0969405e0 3.8854254e-1 1.0780876e-3 1.0780876e-3
3.0969405e0 4.2083459e-1 2.8655372e-3 2.8655372e-3
3.0969405e0 4.5581046e-1 6.5933057e-3 6.5933057e-3
3.0969405e0 4.936932e-1 1.3415043e-2 1.3415043e-2
3.0969405e0 5.347244e-1 2.4578451e-2 2.4578451e-2
3.0969405e0 5.7916573e-1 4.1182177e-2 4.1182177e-2
3.0969405e0 6.2730062e-1 6.3941618e-2 6.3941618e-2
3.0969405e0 6.7943603e-1 9.3037801e-2 9.3037801e-2
3.0969405e0 7.3590445e-1 1.2808499e-1 1.2808499e-1
3.0969405e0 7.9706601e-1 1.6820829e-1 1.6820829e-1
3.0969405e0 8.6331074e-1 2.1219285e-1 2.1219285e-1
3.0969405e0 9.3506113e-1 2.5865797e-1 2.5865797e-1
3.0969405e0 1.0127747e0 3.0621744e-1 3.0621744e-1
3.0969405e0 1.0969472e0 3.5360293e-1 3.5360293e-1
3.0969405e0 1.1881153e0 3.9974239e-1 3.9974239e-1
3.0969405e0 1.2868604e0 4.437965e-1 4.437965e-1
3.0969405e0 1.3938123e0 4.8516216e-1 4.8516216e-1
3.0969405e0 1.509653e0 5.2345363e-1 5.2345363e-1
3.0969405e0 1.6351214e0 5.584711e-1 5.584711e-1
3.0969405e0 1.7710175e0 5.9016427e-1 5.9016427e-1
3.0969405e0 1.9182081e0 6.1859632e-1 6.1859632e-1
3.0969405e0 2.0776318e0 6.4391133e-1 6.4391133e-1
3.0969405e0 2.2503052e0 6.6630668e-1 6.6630668e-1
3.0969405e0 2.4373297e0 6.8601088e-1 6.8601088e-1
3.0969405e0 2.639898e0 7.0326655e-1 7.0326655e-1
3.0969405e0 2.8593018e0 7.1831792e-1 7.1831792e-1
3.0969405e0 3.0969405e0 7.3140208e-1 7.3140208e-1
3.0969405e0 3.3543295e0 7.427433e-1 7.427433e-1
3.0969405e0 3.6331102e0 7.5254954e-1 7.5254954e-1
3.0969405e0 3.9350607e0 7.6101073e-1 7.6101073e-1
3.0969405e0 4.2621064e0 7.6829831e-1 7.6829831e-1
3.0969405e0 4.6163332e0 7.7456546e-1 7.7456546e-1
3.0969405e0 5.0e0 7.7994806e-1 7.7994806e-1

3.3543295e0 1.0e-1 3.1142565e-44 3.1142565e-44
3.3543295e0 1.0831107e-1 7.9912834e-38 7.9912834e-38
3.3543295e0 1.1731288e-1 2.3227797e-32 2.3227797e-32
3.3543295e0 1.2706284e-1 1.0546763e-27 1.0546763e-27
3.3543295e0 1.3762313e-1 9.8387496e-24 9.8387496e-24
3.3543295e0 1.4906109e-1 2.3817686e-20 2.3817686e-20
3.3543295e0 1.6144966e-1 1.8258236e-17 1.8258236e-17
3.3543295e0 1.7486786e-1 5.2519251e-15 5.2519251e-15
3.3543295e0 1.8940126e-1 6.5509286e-13 6.5509286e-13
3.3543295e0 2.0514253e-1 4.0083398e-11 4.0083398e-11
3.3543295e0 2.2219208e-1 1.3364508e-9 1.3364508e-9
3.3543295e0 2.4065862e-1 2.6557105e-8 2.6557105e-8
3.3543295e0 2.6065994e-1 3.3948274e-7 3.3948274e-7
3.3543295e0 2.8232357e-1 2.9794672e-6 2.9794672e-6
3.3543295e0 3.0578769e-1 1.8977781e-5 1.8977781e-5
3.3543295e0 3.3120193e-1 9.1977841e-5 9.1977841e-5
3.3543295e0 3.5872836e-1 3.5315467e-4 3.5315467e-4
3.3543295e0 3.8854254e-1 1.1117808e-3 1.1117808e-3
3.3543295e0 4.2083459e-1 2.955093e-3 2.955093e-3
3.3543295e0 4.5581046e-1 6.7993644e-3 6.7993644e-3
3.3543295e0 4.936932e-1 1.3834299e-2 1.3834299e-2
3.3543295e0 5.347244e-1 2.5346594e-2 2.5346594e-2
3.3543295e0 5.7916573e-1 4.2469232e-2 4.2469232e-2
3.3543295e0 6.2730062e-1 6.5939967e-2 6.5939967e-2
3.3543295e0 6.7943603e-1 9.5945485e-2 9.5945485e-2
3.3543295e0 7.3590445e-1 1.32088e-1 1.32088e-1
3.3543295e0 7.9706601e-1 1.7346526e-1 1.7346526e-1
3.3543295e0 8.6331074e-1 2.1882445e-1 2.1882445e-1
3.3543295e0 9.3506113e-1 2.6674173e-1 2.6674173e-1
3.3543295e0 1.0127747e0 3.1578756e-1 3.1578756e-1
3.3543295e0 1.0969472e0 3.6465398e-1 3.6465398e-1
3.3543295e0 1.1881153e0 4.1223542e-1 4.1223542e-1
3.3543295e0 1.2868604e0 4.5766634e-1 4.5766634e-1
3.3543295e0 1.3938123e0 5.0032479e-1 5.0032479e-1
3.3543295e0 1.509653e0 5.3981298e-1 5.3981298e-1
3.3543295e0 1.6351214e0 5.7592484e-1 5.7592484e-1
3.3543295e0 1.7710175e0 6.0860851e-1 6.0860851e-1
3.3543295e0 1.9182081e0 6.3792914e-1 6.3792914e-1
3.3543295e0 2.0776318e0 6.6403531e-1 6.6403531e-1
3.3543295e0 2.2503052e0 6.8713057e-1 6.8713057e-1
3.3543295e0 2.4373297e0 7.0745058e-1 7.0745058e-1
3.3543295e0 2.639898e0 7.2524554e-1 7.2524554e-1
3.3543295e0 2.8593018e0 7.407673e-1 7.407673e-1
3.3543295e0 3.0969405e0 7.5426038e-1 7.5426038e-1
3.3543295e0 3.3543295e0 7.6595604e-1 7.6595604e-1
3.3543295e0 3.6331102e0 7.7606875e-1 7.7606875e-1
3.3543295e0 3.9350607e0 7.8479438e-1 7.8479438e-1
3.3543295e0 4.2621064e0 7.9230971e-1 7.9230971e-1
3.3543295e0 4.6163332e0 7.9877273e-1 7.9877273e-1
3.3543295e0 5.0e0 8.0432355e-1 8.0432355e-1

3.6331102e0 1.0e-1 3.1970327e-44 3.1970327e-44
3.6331102e0 1.0831107e-1 8.2036898e-38 8.2036898e-38
3.6331102e0 1.1731288e-1 2.3845186e-32 2.3845186e-32
3.6331102e0 1.2706284e-1 1.0827094e-27 1.0827094e-27
3.6331102e0 1.3762313e-1 1.0100261e-23 1.0100261e-23
3.6331102e0 1.4906109e-1 2.4450755e-20 2.4450755e-20
3.6331102e0 1.6144966e-1 1.8743536e-17 1.8743536e-17
3.6331102e0 1.7486786e-1 5.39152e-15 5.39152e-15
3.6331102e0 1.8940126e-1 6.7250507e-13 6.7250507e-13
3.6331102e0 2.0514253e-1 4.1148805e-11 4.1148805e-11
3.6331102e0 2.2219208e-1 1.3719733e-9 1.3719733e-9
3.6331102e0 2.4065862e-1 2.7262986e-8 2.7262986e-8
3.6331102e0 2.6065994e-1 3.4850611e-7 3.4850611e-7
3.6331102e0 2.8232357e-1 3.0586608e-6 3.0586608e-6
3.6331102e0 3.0578769e-1 1.9482206e-5 1.9482206e-5
3.6331102e0 3.3120193e-1 9.442259e-5 9.442259e-5
3.6331102e0 3.5872836e-1 3.6254144e-4 3.6254144e-4
3.6331102e0 3.8854254e-1 1.1413316e-3 1.1413316e-3
3.6331102e0 4.2083459e-1 3.0336387e-3 3.0336387e-3
3.6331102e0 4.5581046e-1 6.9800899e-3 6.9800899e-3
3.6331102e0 4.936932e-1 1.4202011e-2 1.4202011e-2
3.6331102e0 5.347244e-1 2.6020301e-2 2.6020301e-2
3.6331102e0 5.7916573e-1 4.3598054e-2 4.3598054e-2
3.6331102e0 6.2730062e-1 6.7692636e-2 6.7692636e-2
3.6331102e0 6.7943603e-1 9.8495693e-2 9.8495693e-2
3.6331102e0 7.3590445e-1 1.3559886e-1 1.3559886e-1
3.6331102e0 7.9706601e-1 1.7807593e-1 1.7807593e-1
3.6331102e0 8.6331074e-1 2.2464076e-1 2.2464076e-1
3.6331102e0 9.3506113e-1 2.7383166e-1 2.7383166e-1
3.6331102e0 1.0127747e0 3.2418112e-1 3.2418112e-1
3.6331102e0 1.0969472e0 3.743464e-1 3.743464e-1
3.6331102e0 1.1881153e0 4.2319254e-1 4.2319254e-1
3.6331102e0 1.2868604e0 4.69831e-1 4.69831e-1
3.6331102e0 1.3938123e0 5.136233e-1 5.136233e-1
3.6331102e0 1.509653e0 5.5416108e-1 5.5416108e-1
3.6331102e0 1.6351214e0 5.9123278e-1 5.9123278e-1
3.6331102e0 1.7710175e0 6.2478517e-1 6.2478517e-1
3.6331102e0 1.9182081e0 6.5488514e-1 6.5488514e-1
3.6331102e0 2.0776318e0 6.8168521e-1 6.8168521e-1
3.6331102e0 2.2503052e0 7.0539434e-1 7.0539434e-1
3.6331102e0 2.4373297e0 7.2625445e-1 7.2625445e-1
3.6331102e0 2.639898e0 7.4452239e-1 7.4452239e-1
3.6331102e0 2.8593018e0 7.6045672e-1 7.6045672e-1
3.6331102e0 3.0969405e0 7.7430844e-1 7.7430844e-1
3.6331102e0 3.3543295e0 7.8631497e-1 7.8631497e-1
3.6331102e0 3.6331102e0 7.9669647e-1 7.9669647e-1
3.6331102e0 3.9350607e0 8.0565403e-1 8.0565403e-1
3.6331102e0 4.2621064e0 8.1336911e-1 8.1336911e-1
3.6331102e0 4.6163332e0 8.2000392e-1 8.2000392e-1
3.6331102e0 5.0e0 8.2570228e-1 8.2570228e-1

3.9350607e0 1.0e-1 3.2693277e-44 3.2693277e-44
3.9350607e0 1.0831107e-1 8.3892012e-38 8.3892012e-38
3.9350607e0 1.1731288e-1 2.4384401e-32 2.4384401e-32
3.9350607e0 1.2706284e-1 1.1071929e-27 1.1071929e-27
3.9350607e0 1.3762313e-1 1.032866e-23 1.032866e-23
3.9350607e0 1.4906109e-1 2.5003664e-20 2.5003664e-20
3.9350607e0 1.6144966e-1 1.9167386e-17 1.9167386e-17
3.9350607e0 1.7486786e-1 5.5134393e-15 5.5134393e-15
3.9350607e0 1.8940126e-1 6.8771254e-13 6.8771254e-13
3.9350607e0 2.0514253e-1 4.207931e-11 4.207931e-11
3.9350607e0 2.2219208e-1 1.402998e-9 1.402998e-9
3.9350607e0 2.4065862e-1 2.7879489e-8 2.7879489e-8
3.9350607e0 2.6065994e-1 3.5638694e-7 3.5638694e-7
3.9350607e0 2.8232357e-1 3.1278268e-6 3.1278268e-6
3.9350607e0 3.0578769e-1 1.9922761e-5 1.9922761e-5
3.9350607e0 3.3120193e-1 9.6557784e-5 9.6557784e-5
3.9350607e0 3.5872836e-1 3.7073965e-4 3.7073965e-4
3.9350607e0 3.8854254e-1 1.1671408e-3 1.1671408e-3
3.9350607e0 4.2083459e-1 3.1022388e-3 3.1022388e-3
3.9350607e0 4.5581046e-1 7.1379318e-3 7.1379318e-3
3.9350607e0 4.936932e-1 1.4523164e-2 1.4523164e-2
3.9350607e0 5.347244e-1 2.6608702e-2 2.6608702e-2
3.9350607e0 5.7916573e-1 4.4583944e-2 4.4583944e-2
3.9350607e0 6.2730062e-1 6.922338e-2 6.922338e-2
3.9350607e0 6.7943603e-1 1.0072299e-1 1.0072299e-1
3.9350607e0 7.3590445e-1 1.3866518e-1 1.3866518e-1
3.9350607e0 7.9706601e-1 1.8210278e-1 1.8210278e-1
3.9350607e0 8.6331074e-1 2.2972059e-1 2.2972059e-1
3.9350607e0 9.3506113e-1 2.8002386e-1 2.8002386e-1
3.9350607e0 1.0127747e0 3.3151188e-1 3.3151188e-1
3.9350607e0 1.0969472e0 3.8281156e-1 3.8281156e-1
3.9350607e0 1.1881153e0 4.3276227e-1 4.3276227e-1
3.9350607e0 1.2868604e0 4.8045537e-1 4.8045537e-1
3.9350607e0 1.3938123e0 5.2523795e-1 5.2523795e-1
3.9350607e0 1.509653e0 5.6669241e-1 5.6669241e-1
3.9350607e0 1.6351214e0 6.0460243e-1 6.0460243e-1
3.9350607e0 1.7710175e0 6.3891354e-1 6.3891354e-1
3.9350607e0 1.9182081e0 6.6969416e-1 6.6969416e-1
3.9350607e0 2.0776318e0 6.9710027e-1 6.9710027e-1
3.9350607e0 2.2503052e0 7.2134554e-1 7.2134554e-1
3.9350607e0 2.4373297e0 7.4267736e-1 7.4267736e-1
3.9350607e0 2.639898e0 7.613584e-1 7.613584e-1
3.9350607e0 2.8593018e0 7.7765305e-1 7.7765305e-1
3.9350607e0 3.0969405e0 7.91818e-1 7.91818e-1
3.9350607e0 3.3543295e0 8.0409604e-1 8.0409604e-1
3.9350607e0 3.6331102e0 8.147123e-1 8.147123e-1
3.9350607e0 3.9350607e0 8.2387242e-1 8.2387242e-1
3.9350607e0 4.2621064e0 8.3176196e-1 8.3176196e-1
3.9350607e0 4.6163332e0 8.385468e-1 8.385468e-1
3.9350607e0 5.0e0 8.4437402e-1 8.4437402e-1

4.2621064e0 1.0e-1 3.3322428e-44 3.3322428e-44
4.2621064e0 1.0831107e-1 8.5506434e-38 8.5506434e-38
4.2621064e0 1.1731288e-1 2.4853656e-32 2.4853656e-32
4.2621064e0 1.2706284e-1 1.1284997e-27 1.1284997e-27
4.2621064e0 1.3762313e-1 1.0527425e-23 1.0527425e-23
4.2621064e0 1.4906109e-1 2.5484836e-20 2.5484836e-20
4.2621064e0 1.6144966e-1 1.9536245e-17 1.9536245e-17
4.2621064e0 1.7486786e-1 5.6195402e-15 5.6195402e-15
4.2621064e0 1.8940126e-1 7.0094691e-13 7.0094691e-13
4.2621064e0 2.0514253e-1 4.2889087e-11 4.2889087e-11
4.2621064e0 2.2219208e-1 1.4299973e-9 1.4299973e-9
4.2621064e0 2.4065862e-1 2.8416003e-8 2.8416003e-8
4.2621064e0 2.6065994e-1 3.6324527e-7 3.6324527e-7
4.2621064e0 2.8232357e-1 3.1880188e-6 3.1880188e-6
4.2621064e0 3.0578769e-1 2.0306155e-5 2.0306155e-5
4.2621064e0 3.3120193e-1 9.8415947e-5 9.8415947e-5
4.2621064e0 3.5872836e-1 3.7787418e-4 3.7787418e-4
4.2621064e0 3.8854254e-1 1.1896013e-3 1.1896013e-3
4.2621064e0 4.2083459e-1 3.1619385e-3 3.1619385e-3
4.2621064e0 4.5581046e-1 7.2752945e-3 7.2752945e-3
4.2621064e0 4.936932e-1 1.4802648e-2 1.4802648e-2
4.2621064e0 5.347244e-1 2.7120761e-2 2.7120761e-2
4.2621064e0 5.7916573e-1 4.544192e-2 4.544192e-2
4.2621064e0 6.2730062e-1 7.0555518e-2 7.0555518e-2
4.2621064e0 6.7943603e-1 1.0266131e-1 1.0266131e-1
4.2621064e0 7.3590445e-1 1.4133366e-1 1.4133366e-1
4.2621064e0 7.9706601e-1 1.8560718e-1 1.8560718e-1
4.2621064e0 8.6331074e-1 2.3414135e-1 2.3414135e-1
4.2621064e0 9.3506113e-1 2.8541265e-1 2.8541265e-1
4.2621064e0 1.0127747e0 3.3789151e-1 3.3789151e-1
4.2621064e0 1.0969472e0 3.901784e-1 3.901784e-1
4.2621064e0 1.1881153e0 4.4109036e-1 4.4109036e-1
4.2621064e0 1.2868604e0 4.8970127e-1 4.8970127e-1
4.2621064e0 1.3938123e0 5.3534565e-1 5.3534565e-1
4.2621064e0 1.509653e0 5.7759787e-1 5.7759787e-1
4.2621064e0 1.6351214e0 6.1623743e-1 6.1623743e-1
4.2621064e0 1.7710175e0 6.5120883e-1 6.5120883e-1
4.2621064e0 1.9182081e0 6.8258179e-1 6.8258179e-1
4.2621064e0 2.0776318e0 7.105153e-1 7.105153e-1
4.2621064e0 2.2503052e0 7.3522715e-1 7.3522715e-1
4.2621064e0 2.4373297e0 7.5696948e-1 7.5696948e-1
4.2621064e0 2.639898e0 7.7601002e-1 7.7601002e-1
4.2621064e0 2.8593018e0 7.9261824e-1 7.9261824e-1
4.2621064e0 3.0969405e0 8.0705579e-1 8.0705579e-1
4.2621064e0 3.3543295e0 8.1957011e-1 8.1957011e-1
4.2621064e0 3.6331102e0 8.3039067e-1 8.3039067e-1
4.2621064e0 3.9350607e0 8.3972706e-1 8.3972706e-1
4.2621064e0 4.2621064e0 8.4776843e-1 8.4776843e-1
4.2621064e0 4.6163332e0 8.5468384e-1 8.5468384e-1
4.2621064e0 5.0e0 8.606232e-1 8.606232e-1

4.6163332e0 1.0e-1 3.386828e-44 3.386828e-44
4.6163332e0 1.0831107e-1 8.6907107e-38 8.6907107e-38
4.6163332e0 1.1731288e-1 2.5260781e-32 2.5260781e-32
4.6163332e0 1.2706284e-1 1.1469856e-27 1.1469856e-27
4.6163332e0 1.3762313e-1 1.0699874e-23 1.0699874e-23
4.6163332e0 1.4906109e-1 2.5902301e-20 2.5902301e-20
4.6163332e0 1.6144966e-1 1.9856266e-17 1.9856266e-17
4.6163332e0 1.7486786e-1 5.7115934e-15 5.7115934e-15
4.6163332e0 1.8940126e-1 7.1242907e-13 7.1242907e-13
4.6163332e0 2.0514253e-1 4.3591649e-11 4.3591649e-11
4.6163332e0 2.2219208e-1 1.453422e-9 1.453422e-9
4.6163332e0 2.4065862e-1 2.8881483e-8 2.8881483e-8
4.6163332e0 2.6065994e-1 3.6919556e-7 3.6919556e-7
4.6163332e0 2.8232357e-1 3.2402415e-6 3.2402415e-6
4.6163332e0 3.0578769e-1 2.0638789e-5 2.0638789e-5
4.6163332e0 3.3120193e-1 1.0002809e-4 1.0002809e-4
4.6163332e0 3.5872836e-1 3.8406411e-4 3.8406411e-4
4.6163332e0 3.8854254e-1 1.209088e-3 1.209088e-3
4.6163332e0 4.2083459e-1 3.2137339e-3 3.2137339e-3
4.6163332e0 4.5581046e-1 7.3944705e-3 7.3944705e-3
4.6163332e0 4.936932e-1 1.5045129e-2 1.5045129e-2
4.6163332e0 5.347244e-1 2.7565024e-2 2.7565024e-2
4.6163332e0 5.7916573e-1 4.61863e-2 4.61863e-2
4.6163332e0 6.2730062e-1 7.1711282e-2 7.1711282e-2
4.6163332e0 6.7943603e-1 1.04343e-1 1.04343e-1
4.6163332e0 7.3590445e-1 1.4364884e-1 1.4364884e-1
4.6163332e0 7.9706601e-1 1.886476e-1 1.886476e-1
4.6163332e0 8.6331074e-1 2.379768e-1 2.379768e-1
4.6163332e0 9.3506113e-1 2.9008797e-1 2.9008797e-1
4.6163332e0 1.0127747e0 3.4342649e-1 3.4342649e-1
4.6163332e0 1.0969472e0 3.9656988e-1 3.9656988e-1
4.6163332e0 1.1881153e0 4.4831583e-1 4.4831583e-1
4.6163332e0 1.2868604e0 4.9772303e-1 4.9772303e-1
4.6163332e0 1.3938123e0 5.4411511e-1 5.4411511e-1
4.6163332e0 1.509653e0 5.8705945e-1 5.8705945e-1
4.6163332e0 1.6351214e0 6.2633196e-1 6.2633196e-1
4.6163332e0 1.7710175e0 6.6187623e-1 6.6187623e-1
4.6163332e0 1.9182081e0 6.9376311e-1 6.9376311e-1
4.6163332e0 2.0776318e0 7.2215419e-1 7.2215419e-1
4.6163332e0 2.2503052e0 7.4727084e-1 7.4727084e-1
4.6163332e0 2.4373297e0 7.6936934e-1 7.6936934e-1
4.6163332e0 2.639898e0 7.8872177e-1 7.8872177e-1
4.6163332e0 2.8593018e0 8.0560206e-1 8.0560206e-1
4.6163332e0 3.0969405e0 8.202761e-1 8.202761e-1
4.6163332e0 3.3543295e0 8.3299542e-1 8.3299542e-1
4.6163332e0 3.6331102e0 8.4399323e-1 8.4399323e-1
4.6163332e0 3.9350607e0 8.5348256e-1 8.5348256e-1
4.6163332e0 4.2621064e0 8.6165566e-1 8.6165566e-1
4.6163332e0 4.6163332e0 8.6868434e-1 8.6868434e-1
4.6163332e0 5.0e0 8.7472099e-1 8.7472099e-1

5.0e0 1.0e-1 3.4340629e-44 3.4340629e-44
5.0e0 1.0831107e-1 8.8119172e-38 8.8119172e-38
5.0e0 1.1731288e-1 2.5613085e-32 2.5613085e-32
5.0e0 1.2706284e-1 1.1629822e-27 1.1629822e-27
5.0e0 1.3762313e-1 1.0849102e-23 1.0849102e-23
5.0e0 1.4906109e-1 2.6263551e-20 2.6263551e-20
5.0e0 1.6144966e-1 2.0133195e-17 2.0133195e-17
5.0e0 1.7486786e-1 5.7912511e-15 5.7912511e-15
5.0e0 1.8940126e-1 7.2236508e-13 7.2236508e-13
5.0e0 2.0514253e-1 4.4199607e-11 4.4199607e-11
5.0e0 2.2219208e-1 1.4736924e-9 1.4736924e-9
5.0e0 2.4065862e-1 2.9284284e-8 2.9284284e-8
5.0e0 2.6065994e-1 3.7434461e-7 3.7434461e-7
5.0e0 2.8232357e-1 3.2854321e-6 3.2854321e-6
5.0e0 3.0578769e-1 2.0926631e-5 2.0926631e-5
5.0e0 3.3120193e-1 1.0142315e-4 1.0142315e-4
5.0e0 3.5872836e-1 3.8942052e-4 3.8942052e-4
5.0e0 3.8854254e-1 1.2259508e-3 1.2259508e-3
5.0e0 4.2083459e-1 3.2585548e-3 3.2585548e-3
5.0e0 4.5581046e-1 7.4975987e-3 7.4975987e-3
5.0e0 4.936932e-1 1.5254959e-2 1.5254959e-2
5.0e0 5.347244e-1 2.7949464e-2 2.7949464e-2
5.0e0 5.7916573e-1 4.6830445e-2 4.6830445e-2
5.0e0 6.2730062e-1 7.2711416e-2 7.2711416e-2
5.0e0 6.7943603e-1 1.0579823e-1 1.0579823e-1
5.0e0 7.3590445e-1 1.4565226e-1 1.4565226e-1
5.0e0 7.9706601e-1 1.912786e-1 1.912786e-1
5.0e0 8.6331074e-1 2.4129578e-1 2.4129578e-1
5.0e0 9.3506113e-1 2.9413373e-1 2.9413373e-1
5.0e0 1.0127747e0 3.4821614e-1 3.4821614e-1
5.0e0 1.0969472e0 4.0210071e-1 4.0210071e-1
5.0e0 1.1881153e0 4.5456834e-1 4.5456834e-1
5.0e0 1.2868604e0 5.0466461e-1 5.0466461e-1
5.0e0 1.3938123e0 5.517037e-1 5.517037e-1
5.0e0 1.509653e0 5.9524698e-1 5.9524698e-1
5.0e0 1.6351214e0 6.3506721e-1 6.3506721e-1
5.0e0 1.7710175e0 6.7110719e-1 6.7110719e-1
5.0e0 1.9182081e0 7.0343879e-1 7.0343879e-1
5.0e0 2.0776318e0 7.3222584e-1 7.3222584e-1
5.0e0 2.2503052e0 7.5769278e-1 7.5769278e-1
5.0e0 2.4373297e0 7.8009947e-1 7.8009947e-1
5.0e0 2.639898e0 7.9972181e-1 7.9972181e-1
5.0e0 2.8593018e0 8.1683752e-1 8.1683752e-1
5.0e0 3.0969405e0 8.3171622e-1 8.3171622e-1
5.0e0 3.3543295e0 8.4461293e-1 8.4461293e-1
5.0e0 3.6331102e0 8.5576412e-1 8.5576412e-1
5.0e0 3.9350607e0 8.653858e-1 8.653858e-1
5.0e0 4.2621064e0 8.7367288e-1 8.7367288e-1
5.0e0 4.6163332e0 8.8079959e-1 8.8079959e-1
5.0e0 5.0e0 8.8692044e-1 8.8692044e-1

